A Fast Algorithm for Separated Sparsity via Perturbed Lagrangians

Sparsity-based methods are widely used in machine learning, statistics, and signal processing. There is now a rich class of structured sparsity approaches that expand the modeling power of the sparsity paradigm and incorporate constraints such as group sparsity, graph sparsity, or hierarchical sparsity. While these sparsity models offer improved sample complexity and better interpretability, the improvements come at a computational cost: it is often challenging to optimize over the (non-convex) constraint sets that capture various sparsity structures. In this paper, we make progress in this direction in the context of separated sparsity -- a fundamental sparsity notion that captures exclusion constraints in linearly ordered data such as time series. While prior algorithms for computing a projection onto this constraint set required quadratic time, we provide a perturbed Lagrangian relaxation approach that computes provably exact projection in only nearly-linear time. Although the sparsity constraint is non-convex, our perturbed Lagrangian approach is still guaranteed to find a globally optimal solution. In experiments, our new algorithms offer a 10$\times$ speed-up already on moderately-size inputs.

==> experiment1_DP.txt <==
n time_mean time_std
1000 4.451649e-04 2.646951e-05
3162 3.831255e-03 1.493319e-03
10000 3.224708e-02 5.990826e-03
31623 4.740904e-01 2.242890e-02
100000 5.653021e+00 3.968181e-01


==> experiment1_lagrange.txt <==
n time_mean time_std time_ratio
1000 1.018597e-04 1.662592e-04 4.370373e+00
3162 1.465249e-03 1.125479e-03 2.614746e+00
10000 2.221368e-03 1.560394e-03 1.451677e+01
31623 6.140842e-03 1.776283e-03 7.720284e+01
100000 1.500586e-02 5.489562e-03 3.767210e+02


==> real_CoSaMP_DP_vs_Lag_grow_ratio_lagrange.txt <==
d time_mean time_std time_ratio
5 4.151468e+00 4.397787e+00 2.398759e+00
10 2.954198e+00 1.942713e-01 4.570474e+00
15 4.356326e+00 1.134062e-01 5.347856e+00
20 5.959899e+00 1.684184e-01 5.714485e+00
25 7.901219e+00 5.138618e-02 7.837850e+00
30 9.291488e+00 1.759442e-01 8.446383e+00
35 1.290934e+01 2.648804e+00 7.235056e+00
40 1.289211e+01 2.022590e-01 8.152731e+00
45 1.525511e+01 5.460447e-01 7.775032e+00
50 1.710944e+01 1.301294e-01 9.908529e+00
65 2.485417e+01 1.569891e+00 1.215719e+01
70 2.566204e+01 3.702461e-01 1.173526e+01
75 2.737070e+01 9.290081e-02 1.123759e+01
80 2.881616e+01 4.627796e-02 1.407246e+01

==> real_DP_vs_Lag_grow_DP_time_DP.txt <==
d time_mean time_std
1000 2.214475e-04 1.778725e-04
2000 6.180053e-04 6.426135e-05
3000 4.205201e-03 8.765209e-03
4000 2.557144e-03 1.145284e-04
5000 7.662729e-03 7.432845e-03
6000 6.902767e-03 2.280483e-03
7000 1.129959e-02 4.615919e-03
8000 1.565667e-02 5.091114e-03
9000 1.762243e-02 4.195671e-03
10000 2.089071e-02 4.439750e-03
11000 2.460783e-02 5.001440e-03
12000 2.871261e-02 5.734209e-03
13000 3.369364e-02 8.558995e-03
14000 3.971248e-02 7.307870e-03
15000 4.420786e-02 5.713144e-03
16000 5.054319e-02 4.641488e-03
17000 5.720607e-02 3.667394e-03
18000 6.433816e-02 3.469773e-03
19000 7.351377e-02 6.040051e-03
20000 8.001000e-02 5.036231e-03
21000 8.752117e-02 6.077141e-03
22000 1.041157e-01 1.013377e-02
23000 1.094380e-01 1.135253e-02
24000 1.196169e-01 1.221295e-02
25000 1.869491e-01 1.165252e-01
26000 1.457443e-01 1.588457e-02
27000 1.489111e-01 8.575466e-03
28000 1.645544e-01 8.760998e-03
29000 1.739301e-01 9.708724e-03
30000 1.887721e-01 1.549153e-02
31000 1.957346e-01 1.240791e-02
32000 2.406009e-01 9.511309e-02
33000 2.233426e-01 1.138905e-02
34000 2.308977e-01 1.001147e-02
35000 2.503037e-01 1.268182e-02
36000 2.712458e-01 2.078381e-02
37000 2.811434e-01 1.053927e-02
38000 3.165992e-01 9.410606e-02
39000 3.142224e-01 2.952719e-02
40000 3.633386e-01 4.533687e-02
41000 3.450980e-01 1.742030e-02
42000 3.641380e-01 1.472490e-02
43000 3.872725e-01 8.810510e-02
44000 3.945749e-01 1.780705e-02
45000 3.945567e-01 1.544280e-02
46000 8.351175e-01 1.692162e-01
47000 8.843526e-01 9.040147e-02
48000 8.144520e-01 5.725049e-02
49000 7.444217e-01 3.315191e-03
50000 8.210886e-01 6.744494e-02
51000 9.178790e-01 6.288183e-02
52000 9.859216e-01 9.173144e-02
53000 9.377461e-01 8.949412e-02
54000 9.986829e-01 1.211103e-01
55000 9.360249e-01 3.203318e-02
56000 9.430014e-01 2.830667e-02
57000 9.709855e-01 5.431277e-02
58000 1.021689e+00 5.617472e-02
59000 9.795757e-01 2.976021e-02
60000 1.036898e+00 6.588763e-02
61000 1.038203e+00 5.485493e-02
62000 1.145185e+00 5.052896e-02
63000 1.106083e+00 4.117129e-02
64000 1.115081e+00 5.563792e-02
65000 1.103418e+00 1.308641e-02
66000 1.190760e+00 4.972387e-02
67000 1.217831e+00 3.823874e-02
68000 1.305429e+00 8.118626e-02
69000 1.280452e+00 4.302665e-02
70000 1.267072e+00 5.503985e-02
71000 1.300460e+00 8.108702e-02
72000 1.367411e+00 5.705316e-02
73000 1.399291e+00 8.537728e-02
74000 1.455678e+00 7.750787e-02
75000 1.383469e+00 2.267040e-02
76000 1.451164e+00 6.082300e-02
77000 1.491458e+00 1.192725e-01
78000 1.461807e+00 1.330259e-02
79000 1.484764e+00 6.542567e-03
80000 1.513775e+00 4.478170e-03
81000 1.764795e+00 1.315739e-01
82000 1.711959e+00 1.117506e-01
83000 1.688716e+00 6.924199e-02
84000 1.695059e+00 6.576050e-02
85000 1.826512e+00 7.644000e-02
86000 1.798383e+00 8.102565e-02
87000 1.866368e+00 1.026877e-01
88000 1.959903e+00 6.534142e-02
89000 1.913030e+00 8.669265e-02
90000 1.962447e+00 8.512798e-02
91000 1.987696e+00 9.557629e-02
92000 1.932639e+00 8.878220e-02
93000 2.029054e+00 1.346250e-01
94000 1.994401e+00 3.221507e-02
95000 2.021091e+00 2.724085e-02
96000 2.037033e+00 3.906578e-03
97000 2.071404e+00 5.552832e-03
98000 2.170753e+00 1.109918e-01
99000 2.463067e+00 2.878024e-01
100000 2.438690e+00 1.273456e-01


==> real_DP_vs_Lag_grow_Lag_time_lagrange.txt <==
d time_mean time_std
1000 3.658364e-04 3.042788e-04
2000 2.758495e-04 1.879521e-04
3000 3.822213e-04 1.303378e-04
4000 4.752803e-04 1.761723e-04
5000 8.832946e-04 4.231893e-04
6000 9.271360e-04 2.823945e-04
7000 4.841287e-02 1.496055e-01
8000 1.257835e-03 2.553545e-04
9000 1.311085e-03 1.001619e-04
10000 2.256334e-03 2.619119e-03
11000 1.561590e-03 2.108621e-04
12000 2.550936e-03 2.532154e-03
13000 2.076680e-03 2.099478e-04
14000 4.249619e-03 4.207197e-03
15000 2.476822e-03 3.162494e-04
16000 3.185454e-03 2.764354e-03
17000 2.407315e-03 1.029181e-04
18000 3.322547e-03 2.317416e-03
19000 3.850693e-03 2.860381e-03
20000 4.399128e-03 2.396938e-03
21000 3.592572e-03 6.001628e-04
22000 3.309106e-03 2.582755e-04
23000 3.944136e-03 2.121799e-03
24000 4.181136e-03 2.318383e-03
25000 3.795971e-03 2.046845e-03
26000 4.248019e-03 2.831282e-03
27000 4.333142e-03 2.457378e-03
28000 5.605826e-03 3.369458e-03
29000 4.818279e-03 2.570605e-03
30000 5.647043e-03 2.640596e-03
31000 4.768805e-03 2.287957e-03
32000 5.428092e-03 2.553174e-03
33000 5.745927e-03 2.849922e-03
34000 5.293815e-03 2.716266e-03
35000 5.393658e-03 1.861393e-03
36000 5.336376e-03 2.175725e-03
37000 6.686951e-03 3.164433e-03
38000 5.915340e-03 2.379647e-03
39000 6.652774e-03 3.396118e-03
40000 6.011920e-03 2.402097e-03
41000 6.013264e-03 2.125741e-03
42000 6.101267e-03 2.028088e-03
43000 8.159450e-03 3.408713e-03
44000 9.119547e-03 3.834890e-03
45000 6.915439e-03 2.209346e-03
46000 7.955027e-03 3.584791e-03
47000 9.081146e-03 5.304959e-03
48000 7.935570e-03 2.341339e-03
49000 7.849103e-03 2.931987e-03
50000 8.012309e-03 2.848376e-03
51000 8.077527e-03 2.902262e-03
52000 9.085178e-03 2.779189e-03
53000 8.508518e-03 3.187320e-03
54000 8.509030e-03 2.992176e-03
55000 8.999991e-03 3.581050e-03
56000 9.514569e-03 4.094121e-03
57000 8.275998e-03 2.050230e-03
58000 1.211178e-02 3.372007e-03
59000 9.685455e-03 3.416448e-03
60000 9.664462e-03 3.129153e-03
61000 9.442630e-03 3.176763e-03
62000 1.110112e-02 3.866629e-03
63000 9.812435e-03 3.068917e-03
64000 1.054558e-02 3.416843e-03
65000 1.014256e-02 3.246724e-03
66000 1.180188e-02 4.221432e-03
67000 1.037290e-02 3.135827e-03
68000 1.098489e-02 3.022594e-03
69000 1.171829e-02 4.603795e-03
70000 1.194544e-02 3.542013e-03
71000 1.185507e-02 3.928709e-03
72000 1.182850e-02 3.718718e-03
73000 1.125549e-02 3.200923e-03
74000 1.220093e-02 4.137830e-03
75000 1.281222e-02 4.000392e-03
76000 1.396189e-02 4.613029e-03
77000 1.297741e-02 4.271365e-03
78000 1.241886e-02 3.127267e-03
79000 1.278457e-02 3.064173e-03
80000 1.194486e-02 3.314584e-03
81000 1.425227e-02 4.102049e-03
82000 1.192592e-02 2.376588e-03
83000 1.417937e-02 5.238622e-03
84000 1.237496e-02 3.196574e-03
85000 1.310784e-02 3.013535e-03
86000 1.381014e-02 3.890822e-03
87000 1.386589e-02 3.834505e-03
88000 1.334049e-02 5.502882e-03
89000 1.380368e-02 3.345366e-03
90000 1.447295e-02 4.048797e-03
91000 1.249406e-02 2.391978e-03
92000 1.411524e-02 3.755927e-03
93000 1.419038e-02 2.178629e-03
94000 1.461926e-02 3.660424e-03
95000 1.488928e-02 3.559996e-03
96000 1.575011e-02 3.650147e-03
97000 1.612088e-02 4.601461e-03
98000 1.450553e-02 3.301657e-03
99000 1.420599e-02 2.043516e-03
100000 1.791307e-02 4.320787e-03


==> real_DP_vs_Lag_grow_ratio_lagrange.txt <==
d time_mean time_std time_ratio
5 6.606819e-04 3.601278e-04 1.678390e+01
10 2.041358e-02 9.448177e-02 1.062823e+00
15 3.457451e-03 2.468017e-03 1.286422e+01
20 4.205457e-03 2.515217e-03 2.296074e+01
25 4.960223e-03 2.527032e-03 2.682042e+01
30 5.365869e-03 2.124357e-03 3.402419e+01
35 5.437577e-03 2.256029e-03 4.888718e+01
40 5.729478e-03 2.273732e-03 5.827093e+01
45 6.361897e-03 2.128509e-03 6.662920e+01
50 6.356316e-03 1.931482e-03 1.288177e+02
55 7.723326e-03 2.794815e-03 1.200187e+02
60 7.884304e-03 2.321968e-03 1.292510e+02
65 9.154620e-03 3.245621e-03 1.306061e+02
70 8.392380e-03 1.884448e-03 1.573822e+02
75 1.036810e-02 3.321613e-03 1.421975e+02
80 9.861000e-03 2.927925e-03 1.607517e+02
85 9.992972e-03 2.132113e-03 1.681485e+02
90 1.059357e-02 2.027908e-03 1.753478e+02
95 1.240312e-02 3.177054e-03 1.746585e+02
100 1.196800e-02 2.183087e-03 1.914754e+02


==> real_data.txt <==
x y
1 9.887695e-03
2 1.119995e-02
3 1.129150e-02
4 1.013184e-02
5 8.178711e-03
6 5.767822e-03
7 3.356934e-03
8 1.007080e-03
9 -1.098633e-03
10 -2.990723e-03
11 -4.791260e-03
12 -6.286621e-03
13 -7.415771e-03
14 -7.873535e-03
15 -7.598877e-03
16 -6.744385e-03
17 -5.096436e-03
18 -3.143311e-03
19 -9.765625e-04
20 1.098633e-03
21 3.204346e-03
22 5.004883e-03
23 6.469727e-03
24 7.659912e-03
25 8.605957e-03
26 9.002686e-03
27 8.911133e-03
28 8.270264e-03
29 7.110596e-03
30 5.676270e-03
31 4.058838e-03
32 2.288818e-03
33 7.324219e-04
34 -7.019043e-04
35 -1.678467e-03
36 -2.410889e-03
37 -2.502441e-03
38 -2.380371e-03
39 -1.708984e-03
40 -7.629395e-04
41 2.746582e-04
42 1.464844e-03
43 2.593994e-03
44 3.448486e-03
45 4.028320e-03
46 4.211426e-03
47 3.936768e-03
48 3.326416e-03
49 2.380371e-03
50 1.159668e-03
51 -3.051758e-05
52 -1.098633e-03
53 -2.014160e-03
54 -2.502441e-03
55 -2.319336e-03
56 -1.892090e-03
57 -1.007080e-03
58 1.220703e-04
59 1.129150e-03
60 2.166748e-03
61 2.777100e-03
62 3.021240e-03
63 2.929688e-03
64 2.441406e-03
65 1.678467e-03
66 7.324219e-04
67 -3.356934e-04
68 -1.312256e-03
69 -2.319336e-03
70 -3.265381e-03
71 -4.211426e-03
72 -5.096436e-03
73 -5.889893e-03
74 -6.835938e-03
75 -7.659912e-03
76 -8.239746e-03
77 -8.972168e-03
78 -9.368896e-03
79 -9.796143e-03
80 -1.010132e-02
81 -1.028442e-02
82 -1.049805e-02
83 -1.052856e-02
84 -1.068115e-02
85 -1.062012e-02
86 -1.034546e-02
87 -9.979248e-03
88 -9.460449e-03
89 -8.605957e-03
90 -7.629395e-03
91 -6.500244e-03
92 -5.371094e-03
93 -4.150391e-03
94 -3.021240e-03
95 -2.105713e-03
96 -1.312256e-03
97 -6.103516e-04
98 -6.103516e-05
99 3.662109e-04
100 6.713867e-04
101 1.068115e-03
102 1.464844e-03
103 1.922607e-03
104 2.319336e-03
105 2.929688e-03
106 3.265381e-03
107 3.753662e-03
108 4.089355e-03
109 4.272461e-03
110 4.333496e-03
111 4.455566e-03
112 4.364014e-03
113 4.180908e-03
114 4.211426e-03
115 3.997803e-03
116 3.875732e-03
117 3.845215e-03
118 3.631592e-03
119 3.601074e-03
120 3.387451e-03
121 3.295898e-03
122 3.082275e-03
123 3.112793e-03
124 2.960205e-03
125 2.990723e-03
126 3.204346e-03
127 3.356934e-03
128 3.692627e-03
129 3.997803e-03
130 4.455566e-03
131 4.638672e-03
132 5.004883e-03
133 4.882813e-03
134 4.699707e-03
135 4.394531e-03
136 3.875732e-03
137 3.326416e-03
138 2.746582e-03
139 2.258301e-03
140 1.831055e-03
141 1.678467e-03
142 1.373291e-03
143 1.251221e-03
144 1.190186e-03
145 9.460449e-04
146 6.713867e-04
147 2.441406e-04
148 -2.136230e-04
149 -7.629395e-04
150 -1.342773e-03
151 -1.922607e-03
152 -2.441406e-03
153 -2.807617e-03
154 -3.204346e-03
155 -3.509521e-03
156 -3.875732e-03
157 -4.272461e-03
158 -4.760742e-03
159 -5.218506e-03
160 -5.798340e-03
161 -6.317139e-03
162 -6.652832e-03
163 -6.713867e-03
164 -6.683350e-03
165 -6.347656e-03
166 -5.767822e-03
167 -5.126953e-03
168 -4.364014e-03
169 -3.601074e-03
170 -2.838135e-03
171 -2.197266e-03
172 -1.525879e-03
173 -9.460449e-04
174 -2.136230e-04
175 5.798340e-04
176 1.647949e-03
177 2.899170e-03
178 4.150391e-03
179 5.737305e-03
180 7.141113e-03
181 8.697510e-03
182 9.948730e-03
183 1.077271e-02
184 1.132202e-02
185 1.138306e-02
186 1.095581e-02
187 1.004028e-02
188 8.880615e-03
189 7.324219e-03
190 5.828857e-03
191 4.302979e-03
192 3.204346e-03
193 2.349854e-03
194 2.136230e-03
195 2.349854e-03
196 2.929688e-03
197 4.058838e-03
198 5.187988e-03
199 6.347656e-03
200 7.324219e-03
201 7.751465e-03
202 7.873535e-03
203 7.385254e-03
204 6.256104e-03
205 4.669189e-03
206 2.716064e-03
207 5.493164e-04
208 -1.800537e-03
209 -3.997803e-03
210 -6.134033e-03
211 -7.934570e-03
212 -9.460449e-03
213 -1.062012e-02
214 -1.144409e-02
215 -1.177979e-02
216 -1.177979e-02
217 -1.150513e-02
218 -1.083374e-02
219 -9.857178e-03
220 -8.514404e-03
221 -6.744385e-03
222 -4.882813e-03
223 -2.868652e-03
224 -7.019043e-04
225 1.251221e-03
226 2.929688e-03
227 4.302979e-03
228 5.096436e-03
229 5.249023e-03
230 4.821777e-03
231 3.875732e-03
232 2.593994e-03
233 1.098633e-03
234 -4.882813e-04
235 -1.983643e-03
236 -3.326416e-03
237 -4.241943e-03
238 -4.821777e-03
239 -4.882813e-03
240 -4.608154e-03
241 -4.058838e-03
242 -3.143311e-03
243 -2.227783e-03
244 -1.098633e-03
245 -6.103516e-05
246 8.544922e-04
247 1.586914e-03
248 2.075195e-03
249 2.380371e-03
250 2.532959e-03
251 2.532959e-03
252 2.502441e-03
253 2.258301e-03
254 2.014160e-03
255 1.708984e-03
256 1.251221e-03
257 7.324219e-04
258 9.155273e-05
259 -7.934570e-04
260 -1.586914e-03
261 -2.655029e-03
262 -3.601074e-03
263 -4.455566e-03
264 -5.187988e-03
265 -5.645752e-03
266 -5.859375e-03
267 -5.737305e-03
268 -5.401611e-03
269 -4.760742e-03
270 -3.875732e-03
271 -2.899170e-03
272 -1.739502e-03
273 -5.493164e-04
274 5.187988e-04
275 1.586914e-03
276 2.593994e-03
277 3.356934e-03
278 4.180908e-03
279 4.760742e-03
280 5.249023e-03
281 5.767822e-03
282 6.408691e-03
283 6.927490e-03
284 7.812500e-03
285 8.758545e-03
286 9.704590e-03
287 1.089478e-02
288 1.190186e-02
289 1.287842e-02
290 1.348877e-02
291 1.361084e-02
292 1.324463e-02
293 1.226807e-02
294 1.068115e-02
295 8.636475e-03
296 6.164551e-03
297 3.387451e-03
298 6.103516e-04
299 -2.197266e-03
300 -4.730225e-03
301 -6.988525e-03
302 -8.605957e-03
303 -9.857178e-03
304 -1.049805e-02
305 -1.058960e-02
306 -1.007080e-02
307 -9.185791e-03
308 -7.843018e-03
309 -6.286621e-03
310 -4.608154e-03
311 -3.051758e-03
312 -1.678467e-03
313 -5.493164e-04
314 1.525879e-04
315 4.882813e-04
316 5.493164e-04
317 3.356934e-04
318 -3.051758e-05
319 -4.577637e-04
320 -7.324219e-04
321 -1.007080e-03
322 -1.007080e-03
323 -1.037598e-03
324 -8.850098e-04
325 -7.934570e-04
326 -7.019043e-04
327 -6.103516e-04
328 -6.713867e-04
329 -9.155273e-04
330 -9.155273e-04
331 -1.068115e-03
332 -1.129150e-03
333 -1.007080e-03
334 -5.187988e-04
335 9.155273e-05
336 1.159668e-03
337 2.349854e-03
338 3.723145e-03
339 5.157471e-03
340 6.378174e-03
341 7.263184e-03
342 7.659912e-03
343 7.568359e-03
344 6.866455e-03
345 5.828857e-03
346 4.516602e-03
347 3.082275e-03
348 1.953125e-03
349 9.765625e-04
350 3.662109e-04
351 9.155273e-05
352 1.220703e-04
353 0.000000e+00
354 1.525879e-04
355 -1.525879e-04
356 -6.103516e-04
357 -1.281738e-03
358 -2.258301e-03
359 -3.448486e-03
360 -4.547119e-03
361 -5.645752e-03
362 -6.713867e-03
363 -7.446289e-03
364 -7.781982e-03
365 -7.873535e-03
366 -7.659912e-03
367 -6.988525e-03
368 -6.072998e-03
369 -4.974365e-03
370 -3.845215e-03
371 -2.746582e-03
372 -1.647949e-03
373 -8.239746e-04
374 -1.525879e-04
375 1.831055e-04
376 4.272461e-04
377 3.356934e-04
378 1.831055e-04
379 -9.155273e-05
380 -3.967285e-04
381 -8.544922e-04
382 -1.281738e-03
383 -1.739502e-03
384 -2.319336e-03
385 -2.807617e-03
386 -3.326416e-03
387 -3.784180e-03
388 -4.180908e-03
389 -4.180908e-03
390 -4.089355e-03
391 -3.601074e-03
392 -2.960205e-03
393 -2.197266e-03
394 -1.159668e-03
395 -2.441406e-04
396 7.324219e-04
397 1.434326e-03
398 2.166748e-03
399 2.593994e-03
400 2.899170e-03
401 3.143311e-03
402 3.173828e-03
403 3.204346e-03
404 3.204346e-03
405 3.082275e-03
406 3.234863e-03
407 3.479004e-03
408 3.723145e-03
409 4.455566e-03
410 5.218506e-03
411 6.225586e-03
412 7.659912e-03
413 9.216309e-03
414 1.153564e-02
415 1.412964e-02
416 1.773071e-02
417 2.206421e-02
418 2.734375e-02
419 3.359985e-02
420 4.071045e-02
421 4.803467e-02
422 5.538940e-02
423 6.161499e-02
424 6.628418e-02
425 6.802368e-02
426 6.594849e-02
427 5.978394e-02
428 4.861450e-02
429 3.274536e-02
430 1.242065e-02
431 -1.116943e-02
432 -3.656006e-02
433 -6.231689e-02
434 -8.624268e-02
435 -1.070251e-01
436 -1.229248e-01
437 -1.330566e-01
438 -1.368103e-01
439 -1.345825e-01
440 -1.267395e-01
441 -1.141357e-01
442 -9.817505e-02
443 -8.001709e-02
444 -6.097412e-02
445 -4.214478e-02
446 -2.432251e-02
447 -8.453369e-03
448 5.096436e-03
449 1.611328e-02
450 2.478027e-02
451 3.079224e-02
452 3.485107e-02
453 3.689575e-02
454 3.784180e-02
455 3.784180e-02
456 3.756714e-02
457 3.713989e-02
458 3.707886e-02
459 3.762817e-02
460 3.842163e-02
461 3.958130e-02
462 4.095459e-02
463 4.193115e-02
464 4.257202e-02
465 4.229736e-02
466 4.141235e-02
467 3.948975e-02
468 3.686523e-02
469 3.353882e-02
470 2.969360e-02
471 2.548218e-02
472 2.108765e-02
473 1.651001e-02
474 1.205444e-02
475 7.507324e-03
476 3.387451e-03
477 -3.967285e-04
478 -3.845215e-03
479 -6.591797e-03
480 -8.666992e-03
481 -1.010132e-02
482 -1.086426e-02
483 -1.101685e-02
484 -1.065063e-02
485 -9.918213e-03
486 -9.094238e-03
487 -8.056641e-03
488 -7.141113e-03
489 -6.256104e-03
490 -5.615234e-03
491 -4.943848e-03
492 -4.394531e-03
493 -3.936768e-03
494 -3.570557e-03
495 -3.112793e-03
496 -2.746582e-03
497 -2.288818e-03
498 -1.770020e-03
499 -1.312256e-03
500 -6.713867e-04
501 -1.220703e-04
502 4.577637e-04
503 1.312256e-03
504 1.800537e-03
505 2.380371e-03
506 2.990723e-03
507 3.234863e-03
508 3.479004e-03
509 3.417969e-03
510 3.143311e-03
511 2.655029e-03
512 1.922607e-03
513 1.007080e-03
514 1.220703e-04
515 -8.850098e-04
516 -1.678467e-03
517 -2.349854e-03
518 -2.777100e-03
519 -2.990723e-03
520 -2.929688e-03
521 -2.655029e-03
522 -2.349854e-03
523 -1.953125e-03
524 -1.678467e-03
525 -1.556396e-03
526 -1.525879e-03
527 -1.861572e-03
528 -2.288818e-03
529 -2.990723e-03
530 -3.845215e-03
531 -4.730225e-03
532 -5.645752e-03
533 -6.378174e-03
534 -7.019043e-03
535 -7.354736e-03
536 -7.507324e-03
537 -7.415771e-03
538 -6.958008e-03
539 -6.378174e-03
540 -5.523682e-03
541 -4.821777e-03
542 -4.089355e-03
543 -3.509521e-03
544 -3.143311e-03
545 -2.990723e-03
546 -3.051758e-03
547 -3.295898e-03
548 -3.631592e-03
549 -4.028320e-03
550 -4.425049e-03
551 -4.760742e-03
552 -5.004883e-03
553 -5.279541e-03
554 -5.401611e-03
555 -5.584717e-03
556 -5.523682e-03
557 -5.554199e-03
558 -5.371094e-03
559 -5.187988e-03
560 -4.882813e-03
561 -4.547119e-03
562 -4.089355e-03
563 -3.540039e-03
564 -2.929688e-03
565 -2.288818e-03
566 -1.495361e-03
567 -7.934570e-04
568 1.525879e-04
569 9.460449e-04
570 1.892090e-03
571 2.746582e-03
572 3.692627e-03
573 4.425049e-03
574 5.249023e-03
575 5.798340e-03
576 6.286621e-03
577 6.530762e-03
578 6.683350e-03
579 6.713867e-03
580 6.591797e-03
581 6.347656e-03
582 6.256104e-03
583 6.072998e-03
584 6.072998e-03
585 6.103516e-03
586 6.347656e-03
587 6.622314e-03
588 7.019043e-03
589 7.385254e-03
590 7.781982e-03
591 8.026123e-03
592 8.117676e-03
593 7.904053e-03
594 7.629395e-03
595 6.805420e-03
596 6.072998e-03
597 5.004883e-03
598 3.845215e-03
599 2.655029e-03
600 1.586914e-03
601 6.103516e-04
602 -1.220703e-04
603 -6.408691e-04
604 -9.765625e-04
605 -1.068115e-03
606 -1.007080e-03
607 -9.155273e-04
608 -7.629395e-04
609 -6.408691e-04
610 -5.493164e-04
611 -6.408691e-04
612 -7.019043e-04
613 -1.037598e-03
614 -1.312256e-03
615 -1.708984e-03
616 -2.288818e-03
617 -2.716064e-03
618 -3.295898e-03
619 -3.875732e-03
620 -4.364014e-03
621 -4.974365e-03
622 -5.584717e-03
623 -6.195068e-03
624 -6.774902e-03
625 -7.385254e-03
626 -7.934570e-03
627 -8.422852e-03
628 -8.666992e-03
629 -8.758545e-03
630 -8.728027e-03
631 -8.392334e-03
632 -7.995605e-03
633 -7.232666e-03
634 -6.530762e-03
635 -5.584717e-03
636 -4.791260e-03
637 -3.753662e-03
638 -2.838135e-03
639 -1.983643e-03
640 -1.159668e-03
641 -4.882813e-04
642 1.831055e-04
643 6.103516e-04
644 1.007080e-03
645 1.068115e-03
646 1.007080e-03
647 7.629395e-04
648 3.051758e-04
649 -3.051758e-05
650 -5.798340e-04
651 -7.324219e-04
652 -7.324219e-04
653 -3.356934e-04
654 3.051758e-04
655 1.617432e-03
656 3.021240e-03
657 4.608154e-03
658 6.286621e-03
659 7.659912e-03
660 8.850098e-03
661 9.582520e-03
662 9.826660e-03
663 9.613037e-03
664 9.002686e-03
665 7.995605e-03
666 6.896973e-03
667 5.676270e-03
668 4.211426e-03
669 3.021240e-03
670 1.739502e-03
671 4.882813e-04
672 -6.713867e-04
673 -1.647949e-03
674 -2.624512e-03
675 -3.540039e-03
676 -4.241943e-03
677 -4.882813e-03
678 -5.371094e-03
679 -5.828857e-03
680 -6.164551e-03
681 -6.652832e-03
682 -7.049561e-03
683 -7.537842e-03
684 -7.995605e-03
685 -8.331299e-03
686 -8.483887e-03
687 -8.270264e-03
688 -7.629395e-03
689 -6.561279e-03
690 -4.943848e-03
691 -2.990723e-03
692 -7.629395e-04
693 1.556396e-03
694 3.753662e-03
695 5.706787e-03
696 7.354736e-03
697 8.300781e-03
698 8.789063e-03
699 8.728027e-03
700 8.209229e-03
701 7.324219e-03
702 6.134033e-03
703 4.852295e-03
704 3.753662e-03
705 2.532959e-03
706 1.678467e-03
707 9.765625e-04
708 4.577637e-04
709 9.155273e-05
710 -1.831055e-04
711 -3.967285e-04
712 -6.713867e-04
713 -1.007080e-03
714 -1.312256e-03
715 -1.708984e-03
716 -1.953125e-03
717 -2.105713e-03
718 -2.105713e-03
719 -1.953125e-03
720 -1.586914e-03
721 -1.220703e-03
722 -8.544922e-04
723 -7.324219e-04
724 -8.239746e-04
725 -1.098633e-03
726 -1.770020e-03
727 -2.502441e-03
728 -3.234863e-03
729 -4.058838e-03
730 -4.547119e-03
731 -4.760742e-03
732 -4.516602e-03
733 -4.028320e-03
734 -3.112793e-03
735 -1.922607e-03
736 -5.187988e-04
737 9.155273e-04
738 2.319336e-03
739 3.570557e-03
740 4.730225e-03
741 5.615234e-03
742 6.195068e-03
743 6.469727e-03
744 6.530762e-03
745 6.164551e-03
746 5.645752e-03
747 4.943848e-03
748 4.089355e-03
749 3.326416e-03
750 2.655029e-03
751 2.166748e-03
752 1.922607e-03
753 2.014160e-03
754 2.319336e-03
755 2.685547e-03
756 3.265381e-03
757 3.692627e-03
758 4.241943e-03
759 4.577637e-03
760 4.882813e-03
761 4.913330e-03
762 5.065918e-03
763 4.913330e-03
764 4.699707e-03
765 4.333496e-03
766 3.753662e-03
767 3.082275e-03
768 2.197266e-03
769 1.495361e-03
770 6.713867e-04
771 9.155273e-05
772 -2.136230e-04
773 -3.356934e-04
774 6.103516e-05
775 4.882813e-04
776 1.312256e-03
777 2.166748e-03
778 3.143311e-03
779 3.906250e-03
780 4.638672e-03
781 5.187988e-03
782 5.401611e-03
783 5.340576e-03
784 5.096436e-03
785 4.547119e-03
786 3.906250e-03
787 3.234863e-03
788 2.441406e-03
789 1.586914e-03
790 9.460449e-04
791 2.441406e-04
792 -3.967285e-04
793 -9.765625e-04
794 -1.556396e-03
795 -2.105713e-03
796 -2.746582e-03
797 -3.356934e-03
798 -4.089355e-03
799 -4.821777e-03
800 -5.676270e-03
801 -6.500244e-03
802 -7.324219e-03
803 -8.117676e-03
804 -8.728027e-03
805 -9.338379e-03
806 -9.735107e-03
807 -1.000977e-02
808 -1.004028e-02
809 -9.887695e-03
810 -9.582520e-03
811 -9.063721e-03
812 -8.422852e-03
813 -7.568359e-03
814 -6.896973e-03
815 -5.950928e-03
816 -5.340576e-03
817 -4.943848e-03
818 -4.638672e-03
819 -4.577637e-03
820 -4.791260e-03
821 -4.852295e-03
822 -5.004883e-03
823 -4.913330e-03
824 -4.638672e-03
825 -4.028320e-03
826 -3.112793e-03
827 -1.953125e-03
828 -7.629395e-04
829 4.882813e-04
830 1.678467e-03
831 2.807617e-03
832 3.448486e-03
833 4.119873e-03
834 4.425049e-03
835 4.669189e-03
836 4.730225e-03
837 4.974365e-03
838 5.035400e-03
839 5.218506e-03
840 5.187988e-03
841 5.157471e-03
842 4.760742e-03
843 3.997803e-03
844 2.990723e-03
845 1.678467e-03
846 9.155273e-05
847 -1.525879e-03
848 -3.112793e-03
849 -4.394531e-03
850 -5.432129e-03
851 -5.767822e-03
852 -5.676270e-03
853 -4.882813e-03
854 -3.784180e-03
855 -2.166748e-03
856 -2.746582e-04
857 1.647949e-03
858 3.295898e-03
859 4.699707e-03
860 5.737305e-03
861 6.317139e-03
862 6.469727e-03
863 6.469727e-03
864 6.286621e-03
865 6.042480e-03
866 5.889893e-03
867 5.676270e-03
868 5.523682e-03
869 5.218506e-03
870 4.669189e-03
871 3.906250e-03
872 2.624512e-03
873 1.068115e-03
874 -6.713867e-04
875 -2.288818e-03
876 -4.058838e-03
877 -5.371094e-03
878 -6.286621e-03
879 -6.774902e-03
880 -6.805420e-03
881 -6.317139e-03
882 -5.676270e-03
883 -4.760742e-03
884 -3.875732e-03
885 -2.899170e-03
886 -2.014160e-03
887 -1.068115e-03
888 -1.525879e-04
889 7.934570e-04
890 1.739502e-03
891 2.593994e-03
892 3.387451e-03
893 3.997803e-03
894 4.364014e-03
895 4.608154e-03
896 4.730225e-03
897 4.638672e-03
898 4.638672e-03
899 4.577637e-03
900 4.669189e-03
901 4.791260e-03
902 4.791260e-03
903 5.004883e-03
904 4.821777e-03
905 4.821777e-03
906 4.486084e-03
907 4.028320e-03
908 3.448486e-03
909 2.960205e-03
910 2.410889e-03
911 1.861572e-03
912 1.434326e-03
913 1.037598e-03
914 1.007080e-03
915 8.239746e-04
916 7.629395e-04
917 7.324219e-04
918 7.019043e-04
919 7.934570e-04
920 7.019043e-04
921 7.934570e-04
922 7.629395e-04
923 1.129150e-03
924 1.251221e-03
925 1.647949e-03
926 1.983643e-03
927 2.593994e-03
928 3.082275e-03
929 3.631592e-03
930 4.028320e-03
931 4.241943e-03
932 4.394531e-03
933 4.089355e-03
934 3.631592e-03
935 2.929688e-03
936 1.892090e-03
937 9.460449e-04
938 -6.103516e-05
939 -9.460449e-04
940 -1.800537e-03
941 -2.166748e-03
942 -2.502441e-03
943 -2.624512e-03
944 -2.746582e-03
945 -2.746582e-03
946 -2.990723e-03
947 -3.265381e-03
948 -3.692627e-03
949 -4.333496e-03
950 -5.065918e-03
951 -5.859375e-03
952 -6.530762e-03
953 -7.293701e-03
954 -7.873535e-03
955 -8.361816e-03
956 -8.636475e-03
957 -8.728027e-03
958 -8.850098e-03
959 -8.483887e-03
960 -8.209229e-03
961 -7.598877e-03
962 -6.988525e-03
963 -5.981445e-03
964 -5.004883e-03
965 -3.845215e-03
966 -2.563477e-03
967 -1.403809e-03
968 -3.662109e-04
969 7.019043e-04
970 1.617432e-03
971 2.380371e-03
972 3.173828e-03
973 3.723145e-03
974 4.333496e-03
975 4.882813e-03
976 5.218506e-03
977 5.767822e-03
978 5.798340e-03
979 5.859375e-03
980 5.554199e-03
981 5.065918e-03
982 4.364014e-03
983 3.509521e-03
984 2.593994e-03
985 1.647949e-03
986 8.850098e-04
987 2.746582e-04
988 0.000000e+00
989 -6.103516e-05
990 1.831055e-04
991 6.713867e-04
992 1.159668e-03
993 1.800537e-03
994 2.349854e-03
995 3.082275e-03
996 3.479004e-03
997 3.936768e-03
998 4.302979e-03
999 4.486084e-03
1000 4.760742e-03
1001 4.882813e-03
1002 4.943848e-03
1003 4.913330e-03
1004 4.791260e-03
1005 4.486084e-03
1006 4.333496e-03
1007 3.906250e-03
1008 3.448486e-03
1009 3.082275e-03
1010 2.502441e-03
1011 1.983643e-03
1012 1.556396e-03
1013 1.190186e-03
1014 8.850098e-04
1015 7.629395e-04
1016 7.019043e-04
1017 7.324219e-04
1018 1.098633e-03
1019 1.556396e-03
1020 2.166748e-03
1021 3.021240e-03
1022 3.967285e-03
1023 4.943848e-03
1024 6.134033e-03
1025 7.141113e-03
1026 7.965088e-03
1027 8.392334e-03
1028 8.361816e-03
1029 7.659912e-03
1030 6.530762e-03
1031 4.455566e-03
1032 2.014160e-03
1033 -7.934570e-04
1034 -3.814697e-03
1035 -6.896973e-03
1036 -9.582520e-03
1037 -1.174927e-02
1038 -1.339722e-02
1039 -1.428223e-02
1040 -1.437378e-02
1041 -1.397705e-02
1042 -1.287842e-02
1043 -1.150513e-02
1044 -9.948730e-03
1045 -8.422852e-03
1046 -6.988525e-03
1047 -5.950928e-03
1048 -5.065918e-03
1049 -4.638672e-03
1050 -4.333496e-03
1051 -4.119873e-03
1052 -4.089355e-03
1053 -3.936768e-03
1054 -3.814697e-03
1055 -3.479004e-03
1056 -3.082275e-03
1057 -2.624512e-03
1058 -1.953125e-03
1059 -1.251221e-03
1060 -2.746582e-04
1061 7.934570e-04
1062 1.861572e-03
1063 3.082275e-03
1064 4.364014e-03
1065 5.371094e-03
1066 6.347656e-03
1067 7.110596e-03
1068 7.446289e-03
1069 7.812500e-03
1070 7.629395e-03
1071 7.537842e-03
1072 7.171631e-03
1073 6.958008e-03
1074 6.500244e-03
1075 6.256104e-03
1076 5.737305e-03
1077 5.218506e-03
1078 4.547119e-03
1079 3.662109e-03
1080 2.532959e-03
1081 1.068115e-03
1082 -3.967285e-04
1083 -2.075195e-03
1084 -3.448486e-03
1085 -4.730225e-03
1086 -5.645752e-03
1087 -6.103516e-03
1088 -6.164551e-03
1089 -5.615234e-03
1090 -4.882813e-03
1091 -3.723145e-03
1092 -2.502441e-03
1093 -1.129150e-03
1094 1.831055e-04
1095 1.190186e-03
1096 1.983643e-03
1097 2.380371e-03
1098 2.563477e-03
1099 2.136230e-03
1100 1.464844e-03
1101 3.662109e-04
1102 -8.544922e-04
1103 -2.532959e-03
1104 -4.180908e-03
1105 -5.859375e-03
1106 -7.446289e-03
1107 -8.575439e-03
1108 -9.521484e-03
1109 -9.887695e-03
1110 -9.765625e-03
1111 -9.094238e-03
1112 -7.965088e-03
1113 -6.469727e-03
1114 -4.821777e-03
1115 -3.051758e-03
1116 -1.190186e-03
1117 5.798340e-04
1118 2.258301e-03
1119 3.784180e-03
1120 5.157471e-03
1121 6.134033e-03
1122 6.774902e-03
1123 7.263184e-03
1124 7.110596e-03
1125 6.805420e-03
1126 5.981445e-03
1127 4.882813e-03
1128 3.570557e-03
1129 2.288818e-03
1130 9.155273e-04
1131 -3.356934e-04
1132 -1.586914e-03
1133 -2.563477e-03
1134 -3.417969e-03
1135 -4.119873e-03
1136 -4.821777e-03
1137 -5.279541e-03
1138 -5.767822e-03
1139 -6.225586e-03
1140 -6.683350e-03
1141 -6.896973e-03
1142 -7.110596e-03
1143 -7.263184e-03
1144 -7.202148e-03
1145 -7.171631e-03
1146 -6.927490e-03
1147 -6.622314e-03
1148 -6.286621e-03
1149 -5.950928e-03
1150 -5.706787e-03
1151 -5.462646e-03
1152 -5.035400e-03
1153 -4.638672e-03
1154 -4.150391e-03
1155 -3.387451e-03
1156 -2.441406e-03
1157 -1.342773e-03
1158 -1.220703e-04
1159 1.098633e-03
1160 2.319336e-03
1161 3.143311e-03
1162 3.814697e-03
1163 3.967285e-03
1164 3.814697e-03
1165 3.448486e-03
1166 2.929688e-03
1167 2.563477e-03
1168 2.441406e-03
1169 2.624512e-03
1170 3.356934e-03
1171 4.638672e-03
1172 6.072998e-03
1173 7.965088e-03
1174 9.765625e-03
1175 1.150513e-02
1176 1.315308e-02
1177 1.419067e-02
1178 1.492310e-02
1179 1.516724e-02
1180 1.489258e-02
1181 1.416016e-02
1182 1.287842e-02
1183 1.123047e-02
1184 9.368896e-03
1185 7.324219e-03
1186 5.279541e-03
1187 3.356934e-03
1188 1.586914e-03
1189 3.356934e-04
1190 -5.798340e-04
1191 -8.239746e-04
1192 -7.629395e-04
1193 -2.746582e-04
1194 6.408691e-04
1195 1.770020e-03
1196 2.960205e-03
1197 4.272461e-03
1198 5.432129e-03
1199 6.439209e-03
1200 7.141113e-03
1201 7.415771e-03
1202 7.415771e-03
1203 6.988525e-03
1204 6.072998e-03
1205 4.699707e-03
1206 2.868652e-03
1207 8.850098e-04
1208 -1.220703e-03
1209 -3.234863e-03
1210 -4.974365e-03
1211 -6.408691e-03
1212 -7.202148e-03
1213 -7.598877e-03
1214 -7.507324e-03
1215 -7.080078e-03
1216 -6.530762e-03
1217 -6.072998e-03
1218 -5.676270e-03
1219 -5.645752e-03
1220 -5.706787e-03
1221 -5.950928e-03
1222 -6.195068e-03
1223 -6.317139e-03
1224 -6.286621e-03
1225 -5.889893e-03
1226 -5.004883e-03
1227 -3.875732e-03
1228 -2.532959e-03
1229 -1.190186e-03
1230 1.831055e-04
1231 1.403809e-03
1232 2.288818e-03
1233 2.807617e-03
1234 2.990723e-03
1235 2.716064e-03
1236 2.227783e-03
1237 1.403809e-03
1238 5.187988e-04
1239 -4.882813e-04
1240 -1.342773e-03
1241 -2.075195e-03
1242 -2.624512e-03
1243 -2.899170e-03
1244 -2.716064e-03
1245 -2.349854e-03
1246 -1.892090e-03
1247 -1.190186e-03
1248 -5.798340e-04
1249 1.831055e-04
1250 5.798340e-04
1251 7.629395e-04
1252 7.629395e-04
1253 5.493164e-04
1254 3.051758e-05
1255 -5.493164e-04
1256 -1.373291e-03
1257 -2.227783e-03
1258 -3.326416e-03
1259 -4.272461e-03
1260 -5.279541e-03
1261 -6.164551e-03
1262 -6.958008e-03
1263 -7.507324e-03
1264 -7.904053e-03
1265 -8.026123e-03
1266 -7.965088e-03
1267 -7.629395e-03
1268 -7.263184e-03
1269 -6.683350e-03
1270 -6.072998e-03
1271 -5.249023e-03
1272 -4.486084e-03
1273 -3.417969e-03
1274 -2.471924e-03
1275 -1.068115e-03
1276 2.441406e-04
1277 1.861572e-03
1278 3.753662e-03
1279 6.042480e-03
1280 8.728027e-03
1281 1.223755e-02
1282 1.654053e-02
1283 2.200317e-02
1284 2.874756e-02
1285 3.677368e-02
1286 4.580688e-02
1287 5.541992e-02
1288 6.488037e-02
1289 7.318115e-02
1290 7.904053e-02
1291 8.123779e-02
1292 7.864380e-02
1293 7.043457e-02
1294 5.603027e-02
1295 3.594971e-02
1296 1.080322e-02
1297 -1.766968e-02
1298 -4.800415e-02
1299 -7.754517e-02
1300 -1.044922e-01
1301 -1.267395e-01
1302 -1.429443e-01
1303 -1.520691e-01
1304 -1.540222e-01
1305 -1.490784e-01
1306 -1.382141e-01
1307 -1.227722e-01
1308 -1.040955e-01
1309 -8.364868e-02
1310 -6.274414e-02
1311 -4.266357e-02
1312 -2.407837e-02
1313 -7.568359e-03
1314 6.652832e-03
1315 1.858521e-02
1316 2.828979e-02
1317 3.610229e-02
1318 4.223633e-02
1319 4.708862e-02
1320 5.087280e-02
1321 5.377197e-02
1322 5.575562e-02
1323 5.697632e-02
1324 5.706787e-02
1325 5.618286e-02
1326 5.401611e-02
1327 5.090332e-02
1328 4.669189e-02
1329 4.165649e-02
1330 3.625488e-02
1331 3.063965e-02
1332 2.542114e-02
1333 2.066040e-02
1334 1.663208e-02
1335 1.342773e-02
1336 1.077271e-02
1337 8.819580e-03
1338 7.202148e-03
1339 5.767822e-03
1340 4.455566e-03
1341 3.204346e-03
1342 1.800537e-03
1343 5.187988e-04
1344 -7.934570e-04
1345 -2.105713e-03
1346 -3.265381e-03
1347 -4.455566e-03
1348 -5.462646e-03
1349 -6.256104e-03
1350 -6.774902e-03
1351 -7.080078e-03
1352 -6.774902e-03
1353 -6.011963e-03
1354 -4.730225e-03
1355 -2.960205e-03
1356 -9.460449e-04
1357 1.220703e-03
1358 3.234863e-03
1359 4.974365e-03
1360 6.225586e-03
1361 6.835938e-03
1362 6.927490e-03
1363 6.469727e-03
1364 5.493164e-03
1365 4.302979e-03
1366 2.807617e-03
1367 1.312256e-03
1368 -6.103516e-05
1369 -1.495361e-03
1370 -2.624512e-03
1371 -3.723145e-03
1372 -4.516602e-03
1373 -5.340576e-03
1374 -5.920410e-03
1375 -6.469727e-03
1376 -7.141113e-03
1377 -7.812500e-03
1378 -8.453369e-03
1379 -9.216309e-03
1380 -9.857178e-03
1381 -1.037598e-02
1382 -1.077271e-02
1383 -1.077271e-02
1384 -1.043701e-02
1385 -9.643555e-03
1386 -8.361816e-03
1387 -6.713867e-03
1388 -4.791260e-03
1389 -2.716064e-03
1390 -6.103516e-04
1391 1.464844e-03
1392 3.234863e-03
1393 4.882813e-03
1394 6.134033e-03
1395 7.110596e-03
1396 7.873535e-03
1397 8.148193e-03
1398 8.453369e-03
1399 8.178711e-03
1400 7.751465e-03
1401 6.835938e-03
1402 5.889893e-03
1403 4.638672e-03
1404 3.326416e-03
1405 2.014160e-03
1406 6.713867e-04
1407 -5.493164e-04
1408 -1.525879e-03
1409 -2.319336e-03
1410 -2.868652e-03
1411 -3.265381e-03
1412 -3.356934e-03
1413 -3.326416e-03
1414 -3.143311e-03
1415 -2.929688e-03
1416 -2.624512e-03
1417 -2.502441e-03
1418 -2.380371e-03
1419 -2.471924e-03
1420 -2.624512e-03
1421 -2.868652e-03
1422 -3.143311e-03
1423 -3.204346e-03
1424 -3.082275e-03
1425 -2.868652e-03
1426 -2.105713e-03
1427 -1.281738e-03
1428 6.103516e-05
1429 1.312256e-03
1430 2.929688e-03
1431 4.516602e-03
1432 5.950928e-03
1433 7.354736e-03
1434 8.422852e-03
1435 9.277344e-03
1436 9.918213e-03
1437 1.019287e-02
1438 1.007080e-02
1439 9.643555e-03
1440 8.789063e-03
1441 7.507324e-03
1442 5.920410e-03
1443 3.967285e-03
1444 1.892090e-03
1445 -4.272461e-04
1446 -2.624512e-03
1447 -4.821777e-03
1448 -6.591797e-03
1449 -7.965088e-03
1450 -8.941650e-03
1451 -9.399414e-03
1452 -9.460449e-03
1453 -9.216309e-03
1454 -8.392334e-03
1455 -7.354736e-03
1456 -6.317139e-03
1457 -5.126953e-03
1458 -3.967285e-03
1459 -3.082275e-03
1460 -2.471924e-03
1461 -1.953125e-03
1462 -1.739502e-03
1463 -1.770020e-03
1464 -1.831055e-03
1465 -2.044678e-03
1466 -2.075195e-03
1467 -2.105713e-03
1468 -1.953125e-03
1469 -1.647949e-03
1470 -1.373291e-03
1471 -1.098633e-03
1472 -7.934570e-04
1473 -7.019043e-04
1474 -7.019043e-04
1475 -8.850098e-04
1476 -1.068115e-03
1477 -1.281738e-03
1478 -1.586914e-03
1479 -1.678467e-03
1480 -1.556396e-03
1481 -1.312256e-03
1482 -8.239746e-04
1483 9.155273e-05
1484 1.068115e-03
1485 2.441406e-03
1486 3.845215e-03
1487 5.462646e-03
1488 6.927490e-03
1489 8.361816e-03
1490 9.552002e-03
1491 1.046753e-02
1492 1.123047e-02
1493 1.159668e-02
1494 1.187134e-02
1495 1.202393e-02
1496 1.196289e-02
1497 1.184082e-02
1498 1.168823e-02
1499 1.141357e-02
1500 1.104736e-02
1501 1.055908e-02
1502 9.674072e-03
1503 8.728027e-03
1504 7.446289e-03
1505 5.920410e-03
1506 4.272461e-03
1507 2.380371e-03
1508 4.577637e-04
1509 -1.373291e-03
1510 -3.112793e-03
1511 -4.516602e-03
1512 -5.645752e-03
1513 -6.286621e-03
1514 -6.530762e-03
1515 -6.378174e-03
1516 -5.889893e-03
1517 -5.035400e-03
1518 -3.906250e-03
1519 -2.716064e-03
1520 -1.342773e-03
1521 -3.051758e-05
1522 1.251221e-03
1523 2.380371e-03
1524 3.479004e-03
1525 4.119873e-03
1526 4.699707e-03
1527 4.943848e-03
1528 4.821777e-03
1529 4.425049e-03
1530 3.814697e-03
1531 2.807617e-03
1532 1.739502e-03
1533 5.187988e-04
1534 -7.934570e-04
1535 -2.044678e-03
1536 -3.143311e-03
1537 -4.241943e-03
1538 -5.035400e-03
1539 -5.889893e-03
1540 -6.774902e-03
1541 -7.781982e-03
1542 -8.758545e-03
1543 -9.826660e-03
1544 -1.083374e-02
1545 -1.168823e-02
1546 -1.239014e-02
1547 -1.266479e-02
1548 -1.232910e-02
1549 -1.174927e-02
1550 -1.049805e-02
1551 -8.941650e-03
1552 -7.202148e-03
1553 -5.462646e-03
1554 -3.845215e-03
1555 -2.624512e-03
1556 -1.586914e-03
1557 -1.281738e-03
1558 -1.159668e-03
1559 -1.342773e-03
1560 -1.800537e-03
1561 -1.983643e-03
1562 -2.136230e-03
1563 -1.861572e-03
1564 -1.464844e-03
1565 -8.544922e-04
1566 -1.220703e-04
1567 4.577637e-04
1568 9.155273e-04
1569 1.037598e-03
1570 1.007080e-03
1571 5.798340e-04
1572 -9.155273e-05
1573 -7.324219e-04
1574 -1.495361e-03
1575 -2.288818e-03
1576 -2.838135e-03
1577 -3.234863e-03
1578 -3.662109e-03
1579 -3.845215e-03
1580 -4.028320e-03
1581 -3.967285e-03
1582 -3.875732e-03
1583 -3.448486e-03
1584 -2.777100e-03
1585 -1.525879e-03
1586 1.220703e-04
1587 2.288818e-03
1588 4.882813e-03
1589 7.629395e-03
1590 1.013184e-02
1591 1.239014e-02
1592 1.373291e-02
1593 1.428223e-02
1594 1.367188e-02
1595 1.223755e-02
1596 9.826660e-03
1597 6.958008e-03
1598 3.723145e-03
1599 6.713867e-04
1600 -2.166748e-03
1601 -4.394531e-03
1602 -6.072998e-03
1603 -6.896973e-03
1604 -7.202148e-03
1605 -6.958008e-03
1606 -6.164551e-03
1607 -5.126953e-03
1608 -3.906250e-03
1609 -2.532959e-03
1610 -1.159668e-03
1611 1.220703e-04
1612 1.129150e-03
1613 2.014160e-03
1614 2.502441e-03
1615 2.838135e-03
1616 2.746582e-03
1617 2.716064e-03
1618 2.502441e-03
1619 2.349854e-03
1620 2.380371e-03
1621 2.655029e-03
1622 3.143311e-03
1623 3.662109e-03
1624 4.333496e-03
1625 4.699707e-03
1626 5.004883e-03
1627 4.852295e-03
1628 4.516602e-03
1629 3.692627e-03
1630 2.868652e-03
1631 1.770020e-03
1632 8.544922e-04
1633 1.220703e-04
1634 -4.577637e-04
1635 -4.882813e-04
1636 -3.356934e-04
1637 1.525879e-04
1638 1.129150e-03
1639 2.319336e-03
1640 3.631592e-03
1641 5.126953e-03
1642 6.927490e-03
1643 8.483887e-03
1644 1.034546e-02
1645 1.196289e-02
1646 1.364136e-02
1647 1.486206e-02
1648 1.580811e-02
1649 1.608276e-02
1650 1.574707e-02
1651 1.455688e-02
1652 1.257324e-02
1653 9.979248e-03
1654 6.744385e-03
1655 3.173828e-03
1656 -5.798340e-04
1657 -4.150391e-03
1658 -7.507324e-03
1659 -1.040649e-02
1660 -1.257324e-02
1661 -1.416016e-02
1662 -1.501465e-02
1663 -1.541138e-02
1664 -1.507568e-02
1665 -1.437378e-02
1666 -1.336670e-02
1667 -1.217651e-02
1668 -1.077271e-02
1669 -9.429932e-03
1670 -8.056641e-03
1671 -6.866455e-03
1672 -5.828857e-03
1673 -4.882813e-03
1674 -4.302979e-03
1675 -3.723145e-03
1676 -3.143311e-03
1677 -2.746582e-03
1678 -2.227783e-03
1679 -1.586914e-03
1680 -8.544922e-04
1681 -3.051758e-05
1682 9.155273e-04
1683 1.892090e-03
1684 2.777100e-03
1685 3.509521e-03
1686 4.089355e-03
1687 4.577637e-03
1688 4.760742e-03
1689 4.760742e-03
1690 4.577637e-03
1691 4.333496e-03
1692 3.723145e-03
1693 3.173828e-03
1694 2.532959e-03
1695 1.800537e-03
1696 1.068115e-03
1697 2.746582e-04
1698 -5.187988e-04
1699 -1.251221e-03
1700 -2.105713e-03
1701 -2.960205e-03
1702 -3.784180e-03
1703 -4.577637e-03
1704 -5.401611e-03
1705 -5.889893e-03
1706 -6.286621e-03
1707 -6.317139e-03
1708 -6.042480e-03
1709 -5.523682e-03
1710 -4.699707e-03
1711 -3.540039e-03
1712 -2.349854e-03
1713 -1.068115e-03
1714 3.051758e-04
1715 1.556396e-03
1716 2.716064e-03
1717 3.692627e-03
1718 4.669189e-03
1719 5.279541e-03
1720 5.889893e-03
1721 6.317139e-03
1722 6.378174e-03
1723 6.469727e-03
1724 6.195068e-03
1725 5.828857e-03
1726 5.310059e-03
1727 4.821777e-03
1728 4.364014e-03
1729 3.967285e-03
1730 3.753662e-03
1731 3.936768e-03
1732 4.516602e-03
1733 5.340576e-03
1734 6.500244e-03
1735 8.087158e-03
1736 1.031494e-02
1737 1.303101e-02
1738 1.651001e-02
1739 2.102661e-02
1740 2.642822e-02
1741 3.311157e-02
1742 4.064941e-02
1743 4.916382e-02
1744 5.795288e-02
1745 6.658936e-02
1746 7.409668e-02
1747 7.937622e-02
1748 8.145142e-02
1749 7.937622e-02
1750 7.220459e-02
1751 5.938721e-02
1752 4.098511e-02
1753 1.754761e-02
1754 -9.643555e-03
1755 -3.930664e-02
1756 -6.927490e-02
1757 -9.747314e-02
1758 -1.220398e-01
1759 -1.412659e-01
1760 -1.540527e-01
1761 -1.597290e-01
1762 -1.586304e-01
1763 -1.510620e-01
1764 -1.380615e-01
1765 -1.210022e-01
1766 -1.013184e-01
1767 -8.013916e-02
1768 -5.892944e-02
1769 -3.851318e-02
1770 -1.992798e-02
1771 -3.356934e-03
1772 1.065063e-02
1773 2.215576e-02
1774 3.134155e-02
1775 3.836060e-02
1776 4.360962e-02
1777 4.739380e-02
1778 5.007935e-02
1779 5.187988e-02
1780 5.285645e-02
1781 5.331421e-02
1782 5.300903e-02
1783 5.197144e-02
1784 5.010986e-02
1785 4.721069e-02
1786 4.336548e-02
1787 3.878784e-02
1788 3.332520e-02
1789 2.755737e-02
1790 2.154541e-02
1791 1.568604e-02
1792 1.025391e-02
1793 5.706787e-03
1794 2.105713e-03
1795 -3.662109e-04
1796 -1.342773e-03
1797 -1.129150e-03
1798 3.051758e-04
1799 2.838135e-03
1800 5.859375e-03
1801 9.246826e-03
1802 1.239014e-02
1803 1.501465e-02
1804 1.675415e-02
1805 1.745605e-02
1806 1.715088e-02
1807 1.596069e-02
1808 1.409912e-02
1809 1.159668e-02
1810 9.002686e-03
1811 6.134033e-03
1812 3.479004e-03
1813 8.239746e-04
1814 -1.586914e-03
1815 -3.845215e-03
1816 -5.798340e-03
1817 -7.446289e-03
1818 -8.758545e-03
1819 -9.552002e-03
1820 -1.000977e-02
1821 -9.765625e-03
1822 -9.246826e-03
1823 -8.453369e-03
1824 -7.263184e-03
1825 -6.134033e-03
1826 -5.004883e-03
1827 -4.089355e-03
1828 -3.540039e-03
1829 -3.356934e-03
1830 -3.509521e-03
1831 -3.967285e-03
1832 -4.913330e-03
1833 -6.042480e-03
1834 -7.293701e-03
1835 -8.514404e-03
1836 -9.735107e-03
1837 -1.046753e-02
1838 -1.086426e-02
1839 -1.068115e-02
1840 -1.000977e-02
1841 -8.666992e-03
1842 -6.866455e-03
1843 -4.852295e-03
1844 -2.563477e-03
1845 -2.746582e-04
1846 1.708984e-03
1847 3.509521e-03
1848 5.004883e-03
1849 6.256104e-03
1850 7.263184e-03
1851 7.965088e-03
1852 8.605957e-03
1853 8.941650e-03
1854 9.002686e-03
1855 8.789063e-03
1856 8.117676e-03
1857 6.896973e-03
1858 5.187988e-03
1859 3.173828e-03
1860 7.324219e-04
1861 -1.861572e-03
1862 -4.547119e-03
1863 -7.110596e-03
1864 -9.368896e-03
1865 -1.129150e-02
1866 -1.284790e-02
1867 -1.406860e-02
1868 -1.473999e-02
1869 -1.507568e-02
1870 -1.501465e-02
1871 -1.452637e-02
1872 -1.385498e-02
1873 -1.278687e-02
1874 -1.168823e-02
1875 -1.055908e-02
1876 -9.338379e-03
1877 -8.331299e-03
1878 -7.293701e-03
1879 -6.408691e-03
1880 -5.462646e-03
1881 -4.547119e-03
1882 -3.540039e-03
1883 -2.197266e-03
1884 -9.765625e-04
1885 3.051758e-04
1886 1.586914e-03
1887 2.593994e-03
1888 3.173828e-03
1889 3.570557e-03
1890 3.387451e-03
1891 3.082275e-03
1892 2.380371e-03
1893 1.647949e-03
1894 1.129150e-03
1895 6.103516e-04
1896 4.577637e-04
1897 7.324219e-04
1898 1.342773e-03
1899 2.380371e-03
1900 3.723145e-03
1901 5.432129e-03
1902 7.232666e-03
1903 9.246826e-03
1904 1.119995e-02
1905 1.312256e-02
1906 1.461792e-02
1907 1.571655e-02
1908 1.626587e-02
1909 1.632690e-02
1910 1.565552e-02
1911 1.449585e-02
1912 1.300049e-02
1913 1.113892e-02
1914 9.307861e-03
1915 7.568359e-03
1916 6.103516e-03
1917 5.187988e-03
1918 4.486084e-03
1919 4.425049e-03
1920 4.577637e-03
1921 5.035400e-03
1922 5.432129e-03
1923 5.859375e-03
1924 6.011963e-03
1925 5.828857e-03
1926 5.371094e-03
1927 4.699707e-03
1928 3.753662e-03
1929 2.807617e-03
1930 1.983643e-03
1931 1.464844e-03
1932 1.220703e-03
1933 1.281738e-03
1934 1.586914e-03
1935 2.044678e-03
1936 2.319336e-03
1937 2.502441e-03
1938 2.166748e-03
1939 1.495361e-03
1940 2.136230e-04
1941 -1.464844e-03
1942 -3.356934e-03
1943 -5.401611e-03
1944 -7.446289e-03
1945 -9.277344e-03
1946 -1.086426e-02
1947 -1.208496e-02
1948 -1.296997e-02
1949 -1.333618e-02
1950 -1.339722e-02
1951 -1.296997e-02
1952 -1.214600e-02
1953 -1.086426e-02
1954 -9.124756e-03
1955 -7.171631e-03
1956 -5.035400e-03
1957 -2.899170e-03
1958 -8.544922e-04
1959 7.629395e-04
1960 2.105713e-03
1961 2.777100e-03
1962 2.929688e-03
1963 2.807617e-03
1964 2.410889e-03
1965 2.014160e-03
1966 1.678467e-03
1967 1.739502e-03
1968 2.105713e-03
1969 3.021240e-03
1970 4.119873e-03
1971 5.493164e-03
1972 6.805420e-03
1973 7.812500e-03
1974 8.605957e-03
1975 8.758545e-03
1976 8.575439e-03
1977 7.873535e-03
1978 6.988525e-03
1979 5.767822e-03
1980 4.760742e-03
1981 3.753662e-03
1982 2.990723e-03
1983 2.410889e-03
1984 1.922607e-03
1985 1.495361e-03
1986 8.850098e-04
1987 2.441406e-04
1988 -8.544922e-04
1989 -2.105713e-03
1990 -3.692627e-03
1991 -5.523682e-03
1992 -7.232666e-03
1993 -8.941650e-03
1994 -1.049805e-02
1995 -1.159668e-02
1996 -1.235962e-02
1997 -1.257324e-02
1998 -1.217651e-02
1999 -1.144409e-02
2000 -1.037598e-02
2001 -9.063721e-03
2002 -7.843018e-03
2003 -6.835938e-03
2004 -6.042480e-03
2005 -5.554199e-03
2006 -5.523682e-03
2007 -5.523682e-03
2008 -5.645752e-03
2009 -5.737305e-03
2010 -5.615234e-03
2011 -5.065918e-03
2012 -4.364014e-03
2013 -3.387451e-03
2014 -2.197266e-03
2015 -9.765625e-04
2016 3.662109e-04
2017 1.586914e-03
2018 2.777100e-03
2019 3.845215e-03
2020 4.638672e-03
2021 5.218506e-03
2022 5.615234e-03
2023 5.645752e-03
2024 5.218506e-03
2025 4.455566e-03
2026 3.448486e-03
2027 2.044678e-03
2028 5.798340e-04
2029 -7.934570e-04
2030 -2.044678e-03
2031 -3.021240e-03
2032 -3.723145e-03
2033 -4.150391e-03
2034 -4.333496e-03
2035 -4.455566e-03
2036 -4.333496e-03
2037 -4.333496e-03
2038 -4.333496e-03
2039 -4.364014e-03
2040 -4.180908e-03
2041 -4.028320e-03
2042 -3.692627e-03
2043 -3.173828e-03
2044 -2.441406e-03
2045 -1.373291e-03
2046 0.000000e+00
2047 1.617432e-03
2048 3.356934e-03
2049 5.462646e-03
2050 7.476807e-03
2051 9.613037e-03
2052 1.141357e-02
2053 1.290894e-02
2054 1.394653e-02
2055 1.431274e-02
2056 1.403809e-02
2057 1.296997e-02
2058 1.150513e-02
2059 9.490967e-03
2060 7.049561e-03
2061 4.577637e-03
2062 2.075195e-03
2063 -1.220703e-04
2064 -2.105713e-03
2065 -3.570557e-03
2066 -4.791260e-03
2067 -5.310059e-03
2068 -5.615234e-03
2069 -5.493164e-03
2070 -5.187988e-03
2071 -4.577637e-03
2072 -3.997803e-03
2073 -3.204346e-03
2074 -2.441406e-03
2075 -1.617432e-03
2076 -8.850098e-04
2077 -2.136230e-04
2078 1.831055e-04
2079 4.882813e-04
2080 5.493164e-04
2081 3.356934e-04
2082 -9.155273e-05
2083 -7.019043e-04
2084 -1.373291e-03
2085 -1.922607e-03
2086 -2.349854e-03
2087 -2.624512e-03
2088 -2.655029e-03
2089 -2.319336e-03
2090 -1.983643e-03
2091 -1.525879e-03
2092 -1.129150e-03
2093 -7.629395e-04
2094 -8.239746e-04
2095 -1.037598e-03
2096 -1.403809e-03
2097 -1.831055e-03
2098 -2.258301e-03
2099 -2.563477e-03
2100 -2.716064e-03
2101 -2.685547e-03
2102 -2.410889e-03
2103 -2.166748e-03
2104 -2.014160e-03
2105 -2.014160e-03
2106 -2.258301e-03
2107 -2.624512e-03
2108 -3.295898e-03
2109 -4.028320e-03
2110 -4.791260e-03
2111 -5.279541e-03
2112 -5.798340e-03
2113 -5.950928e-03
2114 -5.920410e-03
2115 -5.584717e-03
2116 -5.157471e-03
2117 -4.516602e-03
2118 -3.753662e-03
2119 -2.807617e-03
2120 -1.525879e-03
2121 -2.136230e-04
2122 1.281738e-03
2123 2.929688e-03
2124 4.669189e-03
2125 6.530762e-03
2126 8.300781e-03
2127 1.007080e-02
2128 1.153564e-02
2129 1.275635e-02
2130 1.364136e-02
2131 1.403809e-02
2132 1.400757e-02
2133 1.327515e-02
2134 1.205444e-02
2135 1.028442e-02
2136 7.965088e-03
2137 5.310059e-03
2138 2.441406e-03
2139 -3.662109e-04
2140 -3.082275e-03
2141 -5.462646e-03
2142 -7.171631e-03
2143 -8.331299e-03
2144 -8.728027e-03
2145 -8.575439e-03
2146 -7.812500e-03
2147 -6.866455e-03
2148 -5.676270e-03
2149 -4.455566e-03
2150 -3.295898e-03
2151 -2.563477e-03
2152 -2.075195e-03
2153 -1.831055e-03
2154 -1.922607e-03
2155 -2.197266e-03
2156 -2.655029e-03
2157 -2.990723e-03
2158 -3.479004e-03
2159 -3.601074e-03
2160 -3.448486e-03
2161 -3.143311e-03
2162 -2.410889e-03
2163 -1.586914e-03
2164 -5.798340e-04
2165 1.831055e-04
2166 7.324219e-04
2167 9.155273e-04
2168 6.713867e-04
2169 -1.220703e-04
2170 -1.342773e-03
2171 -2.899170e-03
2172 -4.486084e-03
2173 -6.042480e-03
2174 -7.110596e-03
2175 -7.659912e-03
2176 -7.537842e-03
2177 -6.408691e-03
2178 -4.577637e-03
2179 -2.105713e-03
2180 8.544922e-04
2181 3.784180e-03
2182 6.652832e-03
2183 8.850098e-03
2184 1.037598e-02
2185 1.110840e-02
2186 1.089478e-02
2187 1.007080e-02
2188 8.697510e-03
2189 7.019043e-03
2190 5.432129e-03
2191 3.784180e-03
2192 2.624512e-03
2193 1.800537e-03
2194 1.434326e-03
2195 1.495361e-03
2196 2.044678e-03
2197 2.624512e-03
2198 3.601074e-03
2199 4.333496e-03
2200 5.065918e-03
2201 5.371094e-03
2202 5.340576e-03
2203 4.730225e-03
2204 3.784180e-03
2205 2.288818e-03
2206 4.882813e-04
2207 -1.495361e-03
2208 -3.387451e-03
2209 -5.310059e-03
2210 -7.080078e-03
2211 -8.483887e-03
2212 -9.521484e-03
2213 -1.022339e-02
2214 -1.040649e-02
2215 -1.040649e-02
2216 -9.826660e-03
2217 -8.911133e-03
2218 -7.629395e-03
2219 -6.042480e-03
2220 -4.150391e-03
2221 -2.197266e-03
2222 -6.103516e-05
2223 1.708984e-03
2224 3.356934e-03
2225 4.638672e-03
2226 5.493164e-03
2227 5.920410e-03
2228 5.859375e-03
2229 5.584717e-03
2230 5.065918e-03
2231 4.608154e-03
2232 4.180908e-03
2233 3.936768e-03
2234 3.936768e-03
2235 3.997803e-03
2236 4.302979e-03
2237 4.455566e-03
2238 4.638672e-03
2239 4.455566e-03
2240 4.211426e-03
2241 3.448486e-03
2242 2.655029e-03
2243 1.739502e-03
2244 7.629395e-04
2245 -9.155273e-05
2246 -7.019043e-04
2247 -9.460449e-04
2248 -9.155273e-04
2249 -4.272461e-04
2250 2.746582e-04
2251 1.190186e-03
2252 2.136230e-03
2253 2.838135e-03
2254 3.540039e-03
2255 3.845215e-03
2256 3.997803e-03
2257 3.906250e-03
2258 3.723145e-03
2259 3.387451e-03
2260 3.234863e-03
2261 3.173828e-03
2262 3.112793e-03
2263 3.295898e-03
2264 3.295898e-03
2265 3.265381e-03
2266 2.990723e-03
2267 2.685547e-03
2268 1.800537e-03
2269 8.239746e-04
2270 -5.187988e-04
2271 -2.014160e-03
2272 -3.753662e-03
2273 -5.462646e-03
2274 -7.232666e-03
2275 -8.911133e-03
2276 -1.065063e-02
2277 -1.226807e-02
2278 -1.351929e-02
2279 -1.467896e-02
2280 -1.544189e-02
2281 -1.565552e-02
2282 -1.541138e-02
2283 -1.443481e-02
2284 -1.287842e-02
2285 -1.052856e-02
2286 -7.904053e-03
2287 -4.699707e-03
2288 -1.556396e-03
2289 1.464844e-03
2290 4.058838e-03
2291 6.286621e-03
2292 7.751465e-03
2293 8.575439e-03
2294 8.636475e-03
2295 8.178711e-03
2296 7.446289e-03
2297 6.103516e-03
2298 4.821777e-03
2299 3.448486e-03
2300 2.197266e-03
2301 1.068115e-03
2302 1.525879e-04
2303 -6.103516e-04
2304 -1.281738e-03
2305 -1.892090e-03
2306 -2.563477e-03
2307 -3.265381e-03
2308 -3.997803e-03
2309 -4.730225e-03
2310 -5.432129e-03
2311 -5.981445e-03
2312 -6.408691e-03
2313 -6.652832e-03
2314 -6.500244e-03
2315 -6.286621e-03
2316 -5.645752e-03
2317 -4.974365e-03
2318 -3.906250e-03
2319 -2.563477e-03
2320 -1.098633e-03
2321 5.493164e-04
2322 2.288818e-03
2323 3.875732e-03
2324 5.218506e-03
2325 6.195068e-03
2326 6.835938e-03
2327 6.835938e-03
2328 6.347656e-03
2329 5.676270e-03
2330 4.638672e-03
2331 3.753662e-03
2332 3.204346e-03
2333 2.990723e-03
2334 3.387451e-03
2335 3.997803e-03
2336 5.035400e-03
2337 6.286621e-03
2338 7.354736e-03
2339 8.087158e-03
2340 8.514404e-03
2341 8.331299e-03
2342 7.690430e-03
2343 6.500244e-03
2344 5.035400e-03
2345 3.295898e-03
2346 1.342773e-03
2347 -4.577637e-04
2348 -2.349854e-03
2349 -4.089355e-03
2350 -5.615234e-03
2351 -6.805420e-03
2352 -7.720947e-03
2353 -8.422852e-03
2354 -8.972168e-03
2355 -9.185791e-03
2356 -9.246826e-03
2357 -9.429932e-03
2358 -9.399414e-03
2359 -9.429932e-03
2360 -9.338379e-03
2361 -9.216309e-03
2362 -8.697510e-03
2363 -7.904053e-03
2364 -6.683350e-03
2365 -4.974365e-03
2366 -2.807617e-03
2367 -3.356934e-04
2368 2.380371e-03
2369 5.249023e-03
2370 7.934570e-03
2371 1.049805e-02
2372 1.251221e-02
2373 1.422119e-02
2374 1.531982e-02
2375 1.583862e-02
2376 1.605225e-02
2377 1.583862e-02
2378 1.516724e-02
2379 1.425171e-02
2380 1.321411e-02
2381 1.184082e-02
2382 1.034546e-02
2383 8.636475e-03
2384 6.774902e-03
2385 4.791260e-03
2386 2.593994e-03
2387 5.187988e-04
2388 -1.495361e-03
2389 -3.326416e-03
2390 -4.760742e-03
2391 -5.767822e-03
2392 -6.439209e-03
2393 -6.561279e-03
2394 -6.134033e-03
2395 -5.554199e-03
2396 -4.730225e-03
2397 -4.058838e-03
2398 -3.448486e-03
2399 -3.326416e-03
2400 -3.417969e-03
2401 -3.967285e-03
2402 -4.852295e-03
2403 -5.920410e-03
2404 -7.171631e-03
2405 -8.239746e-03
2406 -8.941650e-03
2407 -9.338379e-03
2408 -9.002686e-03
2409 -8.239746e-03
2410 -6.988525e-03
2411 -5.035400e-03
2412 -2.777100e-03
2413 -5.493164e-04
2414 1.831055e-03
2415 3.997803e-03
2416 5.828857e-03
2417 7.110596e-03
2418 8.148193e-03
2419 8.483887e-03
2420 8.422852e-03
2421 7.995605e-03
2422 7.110596e-03
2423 5.950928e-03
2424 4.547119e-03
2425 2.868652e-03
2426 1.220703e-03
2427 -6.713867e-04
2428 -2.349854e-03
2429 -3.784180e-03
2430 -4.791260e-03
2431 -5.554199e-03
2432 -5.584717e-03
2433 -5.218506e-03
2434 -4.425049e-03
2435 -3.387451e-03
2436 -2.197266e-03
2437 -1.098633e-03
2438 -3.051758e-04
2439 3.051758e-04
2440 3.662109e-04
2441 9.155273e-05
2442 -3.662109e-04
2443 -1.159668e-03
2444 -1.953125e-03
2445 -2.807617e-03
2446 -3.448486e-03
2447 -3.784180e-03
2448 -3.875732e-03
2449 -3.540039e-03
2450 -2.899170e-03
2451 -2.014160e-03
2452 -8.544922e-04
2453 4.272461e-04
2454 1.678467e-03
2455 2.807617e-03
2456 3.692627e-03
2457 4.394531e-03
2458 4.821777e-03
2459 5.065918e-03
2460 5.065918e-03
2461 4.821777e-03
2462 4.364014e-03
2463 3.631592e-03
2464 2.502441e-03
2465 1.281738e-03
2466 -2.441406e-04
2467 -1.739502e-03
2468 -3.387451e-03
2469 -4.821777e-03
2470 -5.889893e-03
2471 -6.622314e-03
2472 -6.927490e-03
2473 -6.713867e-03
2474 -6.134033e-03
2475 -5.096436e-03
2476 -3.814697e-03
2477 -2.197266e-03
2478 -2.136230e-04
2479 1.831055e-03
2480 4.150391e-03
2481 6.530762e-03
2482 8.758545e-03
2483 1.083374e-02
2484 1.242065e-02
2485 1.354980e-02
2486 1.379395e-02
2487 1.336670e-02
2488 1.214600e-02
2489 1.043701e-02
2490 8.239746e-03
2491 5.889893e-03
2492 3.509521e-03
2493 1.281738e-03
2494 -9.155273e-04
2495 -2.746582e-03
2496 -4.394531e-03
2497 -5.981445e-03
2498 -7.202148e-03
2499 -8.178711e-03
2500 -8.880615e-03
2501 -9.063721e-03
2502 -8.972168e-03
2503 -8.056641e-03
2504 -6.927490e-03
2505 -5.157471e-03
2506 -3.265381e-03
2507 -1.068115e-03
2508 1.068115e-03
2509 2.899170e-03
2510 4.486084e-03
2511 5.706787e-03
2512 6.408691e-03
2513 6.835938e-03
2514 6.896973e-03
2515 6.713867e-03
2516 6.469727e-03
2517 6.134033e-03
2518 5.767822e-03
2519 5.432129e-03
2520 5.096436e-03
2521 4.791260e-03
2522 4.180908e-03
2523 3.540039e-03
2524 2.685547e-03
2525 1.525879e-03
2526 3.051758e-04
2527 -1.037598e-03
2528 -2.410889e-03
2529 -3.631592e-03
2530 -4.669189e-03
2531 -5.371094e-03
2532 -5.584717e-03
2533 -5.493164e-03
2534 -5.065918e-03
2535 -4.180908e-03
2536 -3.051758e-03
2537 -1.831055e-03
2538 -5.187988e-04
2539 9.765625e-04
2540 2.166748e-03
2541 3.295898e-03
2542 4.241943e-03
2543 4.791260e-03
2544 4.882813e-03
2545 4.730225e-03
2546 4.119873e-03
2547 3.143311e-03
2548 1.983643e-03
2549 7.629395e-04
2550 -3.356934e-04
2551 -1.251221e-03
2552 -1.953125e-03
2553 -2.258301e-03
2554 -2.319336e-03
2555 -2.105713e-03
2556 -1.770020e-03
2557 -1.403809e-03
2558 -1.098633e-03
2559 -8.850098e-04
2560 -8.239746e-04
2561 -7.019043e-04
2562 -9.155273e-04
2563 -1.007080e-03
2564 -1.159668e-03
2565 -1.525879e-03
2566 -1.739502e-03
2567 -2.258301e-03
2568 -2.868652e-03
2569 -3.601074e-03
2570 -4.547119e-03
2571 -5.645752e-03
2572 -6.835938e-03
2573 -8.209229e-03
2574 -9.338379e-03
2575 -1.055908e-02
2576 -1.165771e-02
2577 -1.266479e-02
2578 -1.358032e-02
2579 -1.409912e-02
2580 -1.464844e-02
2581 -1.464844e-02
2582 -1.412964e-02
2583 -1.315308e-02
2584 -1.132202e-02
2585 -9.094238e-03
2586 -6.286621e-03
2587 -3.356934e-03
2588 -3.356934e-04
2589 2.288818e-03
2590 4.455566e-03
2591 5.737305e-03
2592 6.408691e-03
2593 6.225586e-03
2594 5.493164e-03
2595 4.272461e-03
2596 2.899170e-03
2597 1.495361e-03
2598 1.525879e-04
2599 -9.460449e-04
2600 -1.708984e-03
2601 -2.380371e-03
2602 -2.807617e-03
2603 -3.112793e-03
2604 -3.234863e-03
2605 -3.356934e-03
2606 -3.173828e-03
2607 -2.716064e-03
2608 -2.044678e-03
2609 -9.460449e-04
2610 2.441406e-04
2611 1.617432e-03
2612 3.051758e-03
2613 4.119873e-03
2614 5.035400e-03
2615 5.249023e-03
2616 5.096436e-03
2617 4.486084e-03
2618 3.570557e-03
2619 2.380371e-03
2620 1.220703e-03
2621 6.103516e-05
2622 -7.934570e-04
2623 -1.403809e-03
2624 -1.556396e-03
2625 -1.281738e-03
2626 -3.967285e-04
2627 9.765625e-04
2628 2.655029e-03
2629 4.821777e-03
2630 7.141113e-03
2631 9.277344e-03
2632 1.104736e-02
2633 1.211548e-02
2634 1.239014e-02
2635 1.177979e-02
2636 1.040649e-02
2637 8.239746e-03
2638 5.920410e-03
2639 3.387451e-03
2640 1.312256e-03
2641 -3.051758e-04
2642 -1.159668e-03
2643 -1.342773e-03
2644 -6.713867e-04
2645 4.882813e-04
2646 2.014160e-03
2647 3.540039e-03
2648 5.157471e-03
2649 6.439209e-03
2650 7.324219e-03
2651 7.781982e-03
2652 7.873535e-03
2653 7.476807e-03
2654 6.896973e-03
2655 5.889893e-03
2656 4.882813e-03
2657 3.875732e-03
2658 2.868652e-03
2659 2.197266e-03
2660 1.770020e-03
2661 1.586914e-03
2662 1.831055e-03
2663 2.319336e-03
2664 2.929688e-03
2665 3.479004e-03
2666 4.058838e-03
2667 4.394531e-03
2668 4.394531e-03
2669 3.936768e-03
2670 3.051758e-03
2671 1.647949e-03
2672 -1.220703e-04
2673 -2.288818e-03
2674 -4.760742e-03
2675 -7.171631e-03
2676 -9.521484e-03
2677 -1.138306e-02
2678 -1.290894e-02
2679 -1.367188e-02
2680 -1.373291e-02
2681 -1.303101e-02
2682 -1.190186e-02
2683 -1.025391e-02
2684 -8.422852e-03
2685 -6.378174e-03
2686 -4.455566e-03
2687 -2.593994e-03
2688 -1.068115e-03
2689 1.831055e-04
2690 1.251221e-03
2691 1.953125e-03
2692 2.258301e-03
2693 2.380371e-03
2694 2.136230e-03
2695 1.678467e-03
2696 1.068115e-03
2697 4.272461e-04
2698 -3.051758e-05
2699 -3.967285e-04
2700 -5.187988e-04
2701 -3.967285e-04
2702 -6.103516e-05
2703 5.493164e-04
2704 1.220703e-03
2705 2.044678e-03
2706 2.868652e-03
2707 3.753662e-03
2708 4.913330e-03
2709 6.256104e-03
2710 8.178711e-03
2711 1.077271e-02
2712 1.428223e-02
2713 1.889038e-02
2714 2.478027e-02
2715 3.182983e-02
2716 4.000854e-02
2717 4.873657e-02
2718 5.780029e-02
2719 6.631470e-02
2720 7.360840e-02
2721 7.861328e-02
2722 8.029175e-02
2723 7.775879e-02
2724 7.028198e-02
2725 5.746460e-02
2726 3.936768e-02
2727 1.626587e-02
2728 -1.040649e-02
2729 -3.945923e-02
2730 -6.860352e-02
2731 -9.628296e-02
2732 -1.202087e-01
2733 -1.389465e-01
2734 -1.513977e-01
2735 -1.568909e-01
2736 -1.555481e-01
2737 -1.477966e-01
2738 -1.347656e-01
2739 -1.177063e-01
2740 -9.811401e-02
2741 -7.717896e-02
2742 -5.621338e-02
2743 -3.628540e-02
2744 -1.812744e-02
2745 -2.349854e-03
2746 1.077271e-02
2747 2.117920e-02
2748 2.911377e-02
2749 3.454590e-02
2750 3.811646e-02
2751 4.010010e-02
2752 4.110718e-02
2753 4.159546e-02
2754 4.162598e-02
2755 4.177856e-02
2756 4.180908e-02
2757 4.187012e-02
2758 4.180908e-02
2759 4.150391e-02
2760 4.092407e-02
2761 3.988647e-02
2762 3.842163e-02
2763 3.662109e-02
2764 3.439331e-02
2765 3.204346e-02
2766 2.926636e-02
2767 2.621460e-02
2768 2.282715e-02
2769 1.907349e-02
2770 1.507568e-02
2771 1.083374e-02
2772 6.591797e-03
2773 2.532959e-03
2774 -1.007080e-03
2775 -3.875732e-03
2776 -5.950928e-03
2777 -7.080078e-03
2778 -7.263184e-03
2779 -6.835938e-03
2780 -5.889893e-03
2781 -4.638672e-03
2782 -3.326416e-03
2783 -2.044678e-03
2784 -8.850098e-04
2785 -1.220703e-04
2786 6.713867e-04
2787 1.251221e-03
2788 1.739502e-03
2789 2.136230e-03
2790 2.655029e-03
2791 3.021240e-03
2792 3.509521e-03
2793 3.845215e-03
2794 3.967285e-03
2795 4.058838e-03
2796 3.997803e-03
2797 3.540039e-03
2798 2.899170e-03
2799 2.136230e-03
2800 1.312256e-03
2801 2.746582e-04
2802 -7.019043e-04
2803 -1.739502e-03
2804 -2.593994e-03
2805 -3.479004e-03
2806 -4.150391e-03
2807 -4.791260e-03
2808 -5.126953e-03
2809 -5.401611e-03
2810 -5.462646e-03
2811 -5.279541e-03
2812 -4.760742e-03
2813 -3.936768e-03
2814 -2.685547e-03
2815 -1.281738e-03
2816 5.187988e-04
2817 2.349854e-03
2818 4.394531e-03
2819 6.195068e-03
2820 7.659912e-03
2821 8.819580e-03
2822 9.246826e-03
2823 9.094238e-03
2824 8.483887e-03
2825 7.171631e-03
2826 5.523682e-03
2827 3.692627e-03
2828 1.617432e-03
2829 -2.136230e-04
2830 -1.800537e-03
2831 -3.143311e-03
2832 -3.936768e-03
2833 -4.394531e-03
2834 -4.486084e-03
2835 -4.394531e-03
2836 -4.028320e-03
2837 -3.723145e-03
2838 -3.540039e-03
2839 -3.479004e-03
2840 -3.692627e-03
2841 -4.180908e-03
2842 -4.913330e-03
2843 -5.828857e-03
2844 -6.927490e-03
2845 -7.934570e-03
2846 -9.063721e-03
2847 -9.979248e-03
2848 -1.077271e-02
2849 -1.144409e-02
2850 -1.193237e-02
2851 -1.211548e-02
2852 -1.226807e-02
2853 -1.205444e-02
2854 -1.150513e-02
2855 -1.052856e-02
2856 -9.033203e-03
2857 -7.202148e-03
2858 -4.699707e-03
2859 -1.861572e-03
2860 1.098633e-03
2861 4.119873e-03
2862 6.866455e-03
2863 9.277344e-03
2864 1.104736e-02
2865 1.223755e-02
2866 1.278687e-02
2867 1.278687e-02
2868 1.242065e-02
2869 1.184082e-02
2870 1.119995e-02
2871 1.055908e-02
2872 1.000977e-02
2873 9.399414e-03
2874 9.002686e-03
2875 8.300781e-03
2876 7.629395e-03
2877 6.835938e-03
2878 5.798340e-03
2879 4.699707e-03
2880 3.417969e-03
2881 2.258301e-03
2882 1.129150e-03
2883 3.051758e-05
2884 -7.629395e-04
2885 -1.678467e-03
2886 -2.197266e-03
2887 -2.838135e-03
2888 -3.448486e-03
2889 -4.119873e-03
2890 -4.913330e-03
2891 -5.859375e-03
2892 -6.774902e-03
2893 -7.812500e-03
2894 -8.636475e-03
2895 -9.277344e-03
2896 -9.704590e-03
2897 -9.613037e-03
2898 -9.490967e-03
2899 -8.819580e-03
2900 -8.087158e-03
2901 -7.110596e-03
2902 -6.011963e-03
2903 -5.035400e-03
2904 -3.753662e-03
2905 -2.624512e-03
2906 -1.586914e-03
2907 -6.103516e-04
2908 1.831055e-04
2909 7.324219e-04
2910 1.068115e-03
2911 8.544922e-04
2912 3.356934e-04
2913 -7.629395e-04
2914 -2.288818e-03
2915 -4.058838e-03
2916 -6.256104e-03
2917 -8.209229e-03
2918 -1.013184e-02
2919 -1.156616e-02
2920 -1.226807e-02
2921 -1.229858e-02
2922 -1.116943e-02
2923 -9.216309e-03
2924 -6.256104e-03
2925 -2.502441e-03
2926 1.831055e-03
2927 6.408691e-03
2928 1.110840e-02
2929 1.525879e-02
2930 1.873779e-02
2931 2.117920e-02
2932 2.239990e-02
2933 2.236938e-02
2934 2.105713e-02
2935 1.885986e-02
2936 1.589966e-02
2937 1.251221e-02
2938 9.307861e-03
2939 6.256104e-03
2940 3.723145e-03
2941 1.892090e-03
2942 8.239746e-04
2943 3.967285e-04
2944 6.103516e-04
2945 1.129150e-03
2946 1.831055e-03
2947 2.441406e-03
2948 2.899170e-03
2949 2.746582e-03
2950 2.136230e-03
2951 1.037598e-03
2952 -5.493164e-04
2953 -2.319336e-03
2954 -4.272461e-03
2955 -5.981445e-03
2956 -7.415771e-03
2957 -8.544922e-03
2958 -9.124756e-03
2959 -9.094238e-03
2960 -8.575439e-03
2961 -7.751465e-03
2962 -6.530762e-03
2963 -5.004883e-03
2964 -3.479004e-03
2965 -1.861572e-03
2966 -3.662109e-04
2967 1.007080e-03
2968 2.288818e-03
2969 3.356934e-03
2970 4.394531e-03
2971 5.279541e-03
2972 6.042480e-03
2973 6.683350e-03
2974 7.080078e-03
2975 7.141113e-03
2976 7.110596e-03
2977 6.744385e-03
2978 6.225586e-03
2979 5.645752e-03
2980 5.035400e-03
2981 4.852295e-03
2982 4.821777e-03
2983 5.279541e-03
2984 6.103516e-03
2985 7.171631e-03
2986 8.361816e-03
2987 9.368896e-03
2988 1.007080e-02
2989 1.016235e-02
2990 9.704590e-03
2991 8.514404e-03
2992 6.835938e-03
2993 4.852295e-03
2994 2.868652e-03
2995 1.007080e-03
2996 -4.577637e-04
2997 -1.434326e-03
2998 -2.136230e-03
2999 -2.288818e-03
3000 -2.593994e-03
3001 -2.807617e-03
3002 -3.295898e-03
3003 -3.875732e-03
3004 -4.699707e-03
3005 -5.706787e-03
3006 -6.774902e-03
3007 -7.720947e-03
3008 -8.453369e-03
3009 -9.124756e-03
3010 -9.460449e-03
3011 -9.826660e-03
3012 -1.004028e-02
3013 -1.034546e-02
3014 -1.071167e-02
3015 -1.113892e-02
3016 -1.184082e-02
3017 -1.232910e-02
3018 -1.303101e-02
3019 -1.364136e-02
3020 -1.428223e-02
3021 -1.473999e-02
3022 -1.504517e-02
3023 -1.535034e-02
3024 -1.550293e-02
3025 -1.544189e-02
3026 -1.492310e-02
3027 -1.412964e-02
3028 -1.272583e-02
3029 -1.092529e-02
3030 -8.331299e-03
3031 -5.554199e-03
3032 -2.471924e-03
3033 6.103516e-04
3034 3.417969e-03
3035 5.828857e-03
3036 7.659912e-03
3037 8.789063e-03
3038 9.338379e-03
3039 9.460449e-03
3040 9.338379e-03
3041 8.972168e-03
3042 8.666992e-03
3043 8.544922e-03
3044 8.544922e-03
3045 8.636475e-03
3046 8.636475e-03
3047 8.728027e-03
3048 8.728027e-03
3049 8.636475e-03
3050 8.422852e-03
3051 8.056641e-03
3052 7.751465e-03
3053 7.232666e-03
3054 6.774902e-03
3055 6.134033e-03
3056 5.249023e-03
3057 4.547119e-03
3058 3.570557e-03
3059 2.593994e-03
3060 1.800537e-03
3061 1.281738e-03
3062 9.460449e-04
3063 1.068115e-03
3064 1.495361e-03
3065 2.288818e-03
3066 3.204346e-03
3067 4.241943e-03
3068 5.279541e-03
3069 5.920410e-03
3070 6.408691e-03
3071 6.225586e-03
3072 5.767822e-03
3073 4.699707e-03
3074 3.204346e-03
3075 1.495361e-03
3076 -5.798340e-04
3077 -2.685547e-03
3078 -4.791260e-03
3079 -6.774902e-03
3080 -8.819580e-03
3081 -1.062012e-02
3082 -1.211548e-02
3083 -1.364136e-02
3084 -1.473999e-02
3085 -1.559448e-02
3086 -1.586914e-02
3087 -1.580811e-02
3088 -1.498413e-02
3089 -1.354980e-02
3090 -1.123047e-02
3091 -8.209229e-03
3092 -4.333496e-03
3093 3.051758e-05
3094 4.821777e-03
3095 9.765625e-03
3096 1.416016e-02
3097 1.806641e-02
3098 2.075195e-02
3099 2.206421e-02
3100 2.200317e-02
3101 2.035522e-02
3102 1.742554e-02
3103 1.370239e-02
3104 9.307861e-03
3105 4.821777e-03
3106 6.408691e-04
3107 -2.929688e-03
3108 -5.737305e-03
3109 -7.751465e-03
3110 -8.850098e-03
3111 -9.399414e-03
3112 -9.368896e-03
3113 -8.941650e-03
3114 -8.544922e-03
3115 -7.904053e-03
3116 -7.263184e-03
3117 -6.561279e-03
3118 -5.737305e-03
3119 -4.638672e-03
3120 -3.387451e-03
3121 -1.831055e-03
3122 -1.831055e-04
3123 1.525879e-03
3124 3.112793e-03
3125 4.547119e-03
3126 5.645752e-03
3127 6.347656e-03
3128 6.713867e-03
3129 6.958008e-03
3130 7.019043e-03
3131 7.019043e-03
3132 7.049561e-03
3133 7.232666e-03
3134 7.385254e-03
3135 7.598877e-03
3136 7.751465e-03
3137 7.781982e-03
3138 7.568359e-03
3139 6.835938e-03
3140 5.981445e-03
3141 4.547119e-03
3142 2.899170e-03
3143 1.098633e-03
3144 -6.408691e-04
3145 -2.471924e-03
3146 -3.906250e-03
3147 -4.974365e-03
3148 -5.737305e-03
3149 -6.072998e-03
3150 -6.011963e-03
3151 -5.462646e-03
3152 -4.760742e-03
3153 -3.784180e-03
3154 -2.502441e-03
3155 -1.129150e-03
3156 9.155273e-05
3157 1.281738e-03
3158 2.288818e-03
3159 2.899170e-03
3160 3.204346e-03
3161 3.265381e-03
3162 3.051758e-03
3163 2.502441e-03
3164 2.044678e-03
3165 1.373291e-03
3166 7.324219e-04
3167 0.000000e+00
3168 -7.934570e-04
3169 -1.770020e-03
3170 -3.021240e-03
3171 -4.455566e-03
3172 -6.042480e-03
3173 -7.659912e-03
3174 -9.216309e-03
3175 -1.058960e-02
3176 -1.147461e-02
3177 -1.190186e-02
3178 -1.168823e-02
3179 -1.089478e-02
3180 -9.643555e-03
3181 -7.904053e-03
3182 -5.828857e-03
3183 -3.692627e-03
3184 -1.678467e-03
3185 2.746582e-04
3186 1.831055e-03
3187 3.082275e-03
3188 3.814697e-03
3189 4.180908e-03
3190 4.089355e-03
3191 3.570557e-03
3192 2.838135e-03
3193 1.708984e-03
3194 7.324219e-04
3195 -2.441406e-04
3196 -1.007080e-03
3197 -1.342773e-03
3198 -1.342773e-03
3199 -7.019043e-04
3200 3.051758e-04
3201 1.647949e-03
3202 3.204346e-03
3203 4.852295e-03
3204 6.225586e-03
3205 7.476807e-03
3206 8.300781e-03
3207 8.666992e-03
3208 8.544922e-03
3209 7.934570e-03
3210 6.896973e-03
3211 5.554199e-03
3212 4.119873e-03
3213 2.685547e-03
3214 1.281738e-03
3215 4.882813e-04
3216 -1.525879e-04
3217 -1.525879e-04
3218 2.136230e-04
3219 7.934570e-04
3220 1.617432e-03
3221 2.319336e-03
3222 2.929688e-03
3223 3.143311e-03
3224 3.112793e-03
3225 2.868652e-03
3226 2.166748e-03
3227 1.617432e-03
3228 7.934570e-04
3229 2.136230e-04
3230 -3.967285e-04
3231 -8.850098e-04
3232 -1.434326e-03
3233 -1.922607e-03
3234 -2.624512e-03
3235 -3.326416e-03
3236 -4.119873e-03
3237 -4.882813e-03
3238 -5.493164e-03
3239 -5.706787e-03
3240 -5.310059e-03
3241 -4.547119e-03
3242 -3.112793e-03
3243 -9.460449e-04
3244 1.373291e-03
3245 4.028320e-03
3246 6.378174e-03
3247 8.514404e-03
3248 9.887695e-03
3249 1.052856e-02
3250 1.055908e-02
3251 9.826660e-03
3252 8.544922e-03
3253 7.019043e-03
3254 5.249023e-03
3255 3.356934e-03
3256 1.434326e-03
3257 -3.356934e-04
3258 -2.136230e-03
3259 -3.967285e-03
3260 -5.767822e-03
3261 -7.537842e-03
3262 -9.155273e-03
3263 -1.055908e-02
3264 -1.184082e-02
3265 -1.254272e-02
3266 -1.293945e-02
3267 -1.293945e-02
3268 -1.229858e-02
3269 -1.132202e-02
3270 -1.004028e-02
3271 -8.392334e-03
3272 -6.530762e-03
3273 -4.608154e-03
3274 -2.624512e-03
3275 -8.850098e-04
3276 6.408691e-04
3277 1.983643e-03
3278 2.746582e-03
3279 3.112793e-03
3280 3.112793e-03
3281 2.685547e-03
3282 2.014160e-03
3283 1.342773e-03
3284 7.629395e-04
3285 4.882813e-04
3286 5.187988e-04
3287 1.159668e-03
3288 1.922607e-03
3289 2.990723e-03
3290 4.150391e-03
3291 5.218506e-03
3292 6.103516e-03
3293 6.439209e-03
3294 6.561279e-03
3295 6.286621e-03
3296 5.706787e-03
3297 4.852295e-03
3298 4.028320e-03
3299 3.082275e-03
3300 2.258301e-03
3301 1.495361e-03
3302 9.460449e-04
3303 4.882813e-04
3304 1.220703e-04
3305 2.136230e-04
3306 2.441406e-04
3307 4.272461e-04
3308 7.629395e-04
3309 9.765625e-04
3310 1.068115e-03
3311 9.155273e-04
3312 4.577637e-04
3313 -3.662109e-04
3314 -1.464844e-03
3315 -2.868652e-03
3316 -4.394531e-03
3317 -5.859375e-03
3318 -7.141113e-03
3319 -8.209229e-03
3320 -8.819580e-03
3321 -9.094238e-03
3322 -8.941650e-03
3323 -8.300781e-03
3324 -7.476807e-03
3325 -6.408691e-03
3326 -5.004883e-03
3327 -3.784180e-03
3328 -2.593994e-03
3329 -1.556396e-03
3330 -9.765625e-04
3331 -9.460449e-04
3332 -1.281738e-03
3333 -2.166748e-03
3334 -3.448486e-03
3335 -4.882813e-03
3336 -6.072998e-03
3337 -7.110596e-03
3338 -7.751465e-03
3339 -7.751465e-03
3340 -7.232666e-03
3341 -6.408691e-03
3342 -5.310059e-03
3343 -4.089355e-03
3344 -2.807617e-03
3345 -1.739502e-03
3346 -7.629395e-04
3347 3.051758e-05
3348 8.239746e-04
3349 1.342773e-03
3350 1.922607e-03
3351 2.319336e-03
3352 2.624512e-03
3353 2.746582e-03
3354 2.899170e-03
3355 2.929688e-03
3356 2.990723e-03
3357 3.234863e-03
3358 3.814697e-03
3359 4.516602e-03
3360 5.676270e-03
3361 6.896973e-03
3362 8.209229e-03
3363 9.338379e-03
3364 1.004028e-02
3365 1.004028e-02
3366 9.521484e-03
3367 8.300781e-03
3368 6.530762e-03
3369 4.455566e-03
3370 2.197266e-03
3371 2.441406e-04
3372 -1.495361e-03
3373 -2.685547e-03
3374 -3.112793e-03
3375 -2.868652e-03
3376 -1.922607e-03
3377 -5.798340e-04
3378 1.373291e-03
3379 3.356934e-03
3380 5.432129e-03
3381 7.446289e-03
3382 9.033203e-03
3383 1.010132e-02
3384 1.080322e-02
3385 1.083374e-02
3386 1.046753e-02
3387 9.613037e-03
3388 8.514404e-03
3389 7.385254e-03
3390 6.134033e-03
3391 4.913330e-03
3392 4.058838e-03
3393 3.234863e-03
3394 2.716064e-03
3395 2.258301e-03
3396 1.800537e-03
3397 1.281738e-03
3398 7.324219e-04
3399 0.000000e+00
3400 -7.629395e-04
3401 -1.770020e-03
3402 -2.624512e-03
3403 -3.692627e-03
3404 -4.577637e-03
3405 -5.523682e-03
3406 -6.256104e-03
3407 -6.713867e-03
3408 -6.927490e-03
3409 -6.958008e-03
3410 -6.439209e-03
3411 -5.859375e-03
3412 -4.974365e-03
3413 -4.089355e-03
3414 -3.326416e-03
3415 -2.716064e-03
3416 -2.258301e-03
3417 -2.380371e-03
3418 -2.380371e-03
3419 -2.685547e-03
3420 -2.868652e-03
3421 -2.868652e-03
3422 -2.502441e-03
3423 -1.647949e-03
3424 -4.272461e-04
3425 1.312256e-03
3426 3.204346e-03
3427 5.157471e-03
3428 6.927490e-03
3429 8.453369e-03
3430 9.399414e-03
3431 9.826660e-03
3432 9.735107e-03
3433 9.124756e-03
3434 8.331299e-03
3435 7.202148e-03
3436 6.195068e-03
3437 5.004883e-03
3438 4.028320e-03
3439 3.051758e-03
3440 2.014160e-03
3441 1.037598e-03
3442 0.000000e+00
3443 -1.220703e-03
3444 -2.471924e-03
3445 -3.753662e-03
3446 -5.126953e-03
3447 -6.347656e-03
3448 -7.507324e-03
3449 -8.392334e-03
3450 -9.094238e-03
3451 -9.521484e-03
3452 -9.643555e-03
3453 -9.490967e-03
3454 -9.033203e-03
3455 -8.483887e-03
3456 -7.568359e-03
3457 -6.713867e-03
3458 -5.828857e-03
3459 -5.004883e-03
3460 -4.089355e-03
3461 -3.417969e-03
3462 -2.807617e-03
3463 -2.441406e-03
3464 -2.258301e-03
3465 -2.288818e-03
3466 -2.441406e-03
3467 -2.868652e-03
3468 -3.387451e-03
3469 -3.845215e-03
3470 -4.302979e-03
3471 -4.638672e-03
3472 -4.730225e-03
3473 -4.394531e-03
3474 -3.814697e-03
3475 -3.051758e-03
3476 -2.014160e-03
3477 -9.765625e-04
3478 2.136230e-04
3479 1.495361e-03
3480 2.899170e-03
3481 4.547119e-03
3482 6.744385e-03
3483 9.735107e-03
3484 1.367188e-02
3485 1.873779e-02
3486 2.517700e-02
3487 3.268433e-02
3488 4.150391e-02
3489 5.072021e-02
3490 6.011963e-02
3491 6.872559e-02
3492 7.565308e-02
3493 7.955933e-02
3494 7.962036e-02
3495 7.461548e-02
3496 6.408691e-02
3497 4.760742e-02
3498 2.590942e-02
3499 -5.187988e-04
3500 -2.966309e-02
3501 -5.969238e-02
3502 -8.837891e-02
3503 -1.135254e-01
3504 -1.331177e-01
3505 -1.461182e-01
3506 -1.513367e-01
3507 -1.493530e-01
3508 -1.404419e-01
3509 -1.261597e-01
3510 -1.077881e-01
3511 -8.728027e-02
3512 -6.625366e-02
3513 -4.595947e-02
3514 -2.746582e-02
3515 -1.162720e-02
3516 1.586914e-03
3517 1.187134e-02
3518 1.968384e-02
3519 2.517700e-02
3520 2.908325e-02
3521 3.170776e-02
3522 3.359985e-02
3523 3.500366e-02
3524 3.622437e-02
3525 3.753662e-02
3526 3.890991e-02
3527 4.043579e-02
3528 4.187012e-02
3529 4.321289e-02
3530 4.400635e-02
3531 4.437256e-02
3532 4.397583e-02
3533 4.263306e-02
3534 4.058838e-02
3535 3.781128e-02
3536 3.439331e-02
3537 3.048706e-02
3538 2.651978e-02
3539 2.264404e-02
3540 1.904297e-02
3541 1.602173e-02
3542 1.348877e-02
3543 1.159668e-02
3544 1.016235e-02
3545 9.094238e-03
3546 8.209229e-03
3547 7.385254e-03
3548 6.469727e-03
3549 5.371094e-03
3550 4.272461e-03
3551 2.990723e-03
3552 1.861572e-03
3553 8.850098e-04
3554 9.155273e-05
3555 -3.051758e-04
3556 -6.713867e-04
3557 -7.629395e-04
3558 -1.068115e-03
3559 -1.373291e-03
3560 -1.983643e-03
3561 -3.173828e-03
3562 -4.608154e-03
3563 -6.622314e-03
3564 -8.941650e-03
3565 -1.159668e-02
3566 -1.446533e-02
3567 -1.730347e-02
3568 -2.001953e-02
3569 -2.255249e-02
3570 -2.468872e-02
3571 -2.630615e-02
3572 -2.719116e-02
3573 -2.725220e-02
3574 -2.655029e-02
3575 -2.468872e-02
3576 -2.215576e-02
3577 -1.876831e-02
3578 -1.467896e-02
3579 -1.031494e-02
3580 -5.615234e-03
3581 -1.312256e-03
3582 2.868652e-03
3583 6.500244e-03
3584 9.521484e-03
3585 1.202393e-02
3586 1.379395e-02
3587 1.492310e-02
3588 1.574707e-02
3589 1.580811e-02
3590 1.556396e-02
3591 1.492310e-02
3592 1.391602e-02
3593 1.269531e-02
3594 1.135254e-02
3595 1.004028e-02
3596 8.880615e-03
3597 8.087158e-03
3598 7.629395e-03
3599 7.537842e-03
3600 7.843018e-03
3601 8.422852e-03
3602 9.124756e-03
3603 9.674072e-03
3604 1.000977e-02
3605 9.765625e-03
3606 9.185791e-03
3607 7.873535e-03
3608 6.256104e-03
3609 4.180908e-03
3610 1.708984e-03
3611 -8.544922e-04
3612 -3.570557e-03
3613 -6.072998e-03
3614 -8.636475e-03
3615 -1.083374e-02
3616 -1.278687e-02
3617 -1.434326e-02
3618 -1.550293e-02
3619 -1.605225e-02
3620 -1.602173e-02
3621 -1.544189e-02
3622 -1.400757e-02
3623 -1.223755e-02
3624 -9.887695e-03
3625 -7.415771e-03
3626 -4.638672e-03
3627 -2.105713e-03
3628 1.831055e-04
3629 2.044678e-03
3630 3.234863e-03
3631 3.967285e-03
3632 3.875732e-03
3633 3.265381e-03
3634 1.983643e-03
3635 3.051758e-04
3636 -1.708984e-03
3637 -3.753662e-03
3638 -5.645752e-03
3639 -7.263184e-03
3640 -8.239746e-03
3641 -8.758545e-03
3642 -8.300781e-03
3643 -7.324219e-03
3644 -5.737305e-03
3645 -3.692627e-03
3646 -1.312256e-03
3647 1.037598e-03
3648 3.448486e-03
3649 5.645752e-03
3650 7.476807e-03
3651 8.972168e-03
3652 9.887695e-03
3653 1.025391e-02
3654 1.000977e-02
3655 9.216309e-03
3656 7.904053e-03
3657 6.042480e-03
3658 4.058838e-03
3659 2.044678e-03
3660 4.272461e-04
3661 -7.324219e-04
3662 -1.373291e-03
3663 -1.220703e-03
3664 -5.798340e-04
3665 4.272461e-04
3666 1.770020e-03
3667 2.990723e-03
3668 3.906250e-03
3669 4.486084e-03
3670 4.699707e-03
3671 4.486084e-03
3672 4.089355e-03
3673 3.662109e-03
3674 3.295898e-03
3675 3.082275e-03
3676 3.021240e-03
3677 3.173828e-03
3678 3.509521e-03
3679 3.814697e-03
3680 3.906250e-03
3681 3.753662e-03
3682 3.295898e-03
3683 2.441406e-03
3684 1.434326e-03
3685 3.051758e-05
3686 -1.434326e-03
3687 -3.021240e-03
3688 -4.455566e-03
3689 -5.920410e-03
3690 -7.202148e-03
3691 -8.178711e-03
3692 -9.002686e-03
3693 -9.277344e-03
3694 -9.429932e-03
3695 -9.033203e-03
3696 -8.056641e-03
3697 -6.561279e-03
3698 -4.516602e-03
3699 -2.136230e-03
3700 8.850098e-04
3701 4.058838e-03
3702 7.415771e-03
3703 1.062012e-02
3704 1.354980e-02
3705 1.605225e-02
3706 1.773071e-02
3707 1.864624e-02
3708 1.855469e-02
3709 1.770020e-02
3710 1.593018e-02
3711 1.364136e-02
3712 1.083374e-02
3713 8.056641e-03
3714 5.371094e-03
3715 3.051758e-03
3716 1.373291e-03
3717 -3.051758e-05
3718 -6.103516e-04
3719 -9.765625e-04
3720 -1.007080e-03
3721 -1.190186e-03
3722 -1.373291e-03
3723 -1.983643e-03
3724 -3.021240e-03
3725 -4.425049e-03
3726 -6.042480e-03
3727 -7.812500e-03
3728 -9.429932e-03
3729 -1.095581e-02
3730 -1.208496e-02
3731 -1.260376e-02
3732 -1.254272e-02
3733 -1.168823e-02
3734 -9.948730e-03
3735 -7.568359e-03
3736 -4.272461e-03
3737 -7.019043e-04
3738 3.051758e-03
3739 6.561279e-03
3740 9.399414e-03
3741 1.104736e-02
3742 1.141357e-02
3743 1.025391e-02
3744 7.904053e-03
3745 4.302979e-03
3746 2.441406e-04
3747 -4.180908e-03
3748 -8.453369e-03
3749 -1.202393e-02
3750 -1.486206e-02
3751 -1.681519e-02
3752 -1.782227e-02
3753 -1.809692e-02
3754 -1.773071e-02
3755 -1.708984e-02
3756 -1.608276e-02
3757 -1.489258e-02
3758 -1.351929e-02
3759 -1.202393e-02
3760 -1.028442e-02
3761 -8.392334e-03
3762 -6.134033e-03
3763 -3.814697e-03
3764 -1.281738e-03
3765 1.190186e-03
3766 3.509521e-03
3767 5.615234e-03
3768 7.476807e-03
3769 8.697510e-03
3770 9.613037e-03
3771 9.948730e-03
3772 9.826660e-03
3773 9.124756e-03
3774 8.026123e-03
3775 6.805420e-03
3776 5.432129e-03
3777 4.211426e-03
3778 3.204346e-03
3779 2.380371e-03
3780 2.075195e-03
3781 2.014160e-03
3782 2.227783e-03
3783 2.655029e-03
3784 3.143311e-03
3785 3.631592e-03
3786 4.119873e-03
3787 4.333496e-03
3788 4.394531e-03
3789 4.394531e-03
3790 3.875732e-03
3791 3.204346e-03
3792 2.014160e-03
3793 7.629395e-04
3794 -8.544922e-04
3795 -2.471924e-03
3796 -4.028320e-03
3797 -5.584717e-03
3798 -6.774902e-03
3799 -7.720947e-03
3800 -8.300781e-03
3801 -8.483887e-03
3802 -8.117676e-03
3803 -7.446289e-03
3804 -6.408691e-03
3805 -4.974365e-03
3806 -3.356934e-03
3807 -1.525879e-03
3808 2.441406e-04
3809 1.800537e-03
3810 3.112793e-03
3811 3.906250e-03
3812 4.302979e-03
3813 4.150391e-03
3814 3.540039e-03
3815 2.685547e-03
3816 1.647949e-03
3817 7.019043e-04
3818 0.000000e+00
3819 -2.441406e-04
3820 1.220703e-04
3821 7.934570e-04
3822 1.983643e-03
3823 3.417969e-03
3824 4.699707e-03
3825 5.889893e-03
3826 6.835938e-03
3827 7.141113e-03
3828 7.049561e-03
3829 6.591797e-03
3830 5.950928e-03
3831 5.187988e-03
3832 4.272461e-03
3833 3.570557e-03
3834 2.838135e-03
3835 2.258301e-03
3836 1.892090e-03
3837 1.464844e-03
3838 1.251221e-03
3839 1.098633e-03
3840 1.007080e-03
3841 1.068115e-03
3842 1.159668e-03
3843 1.312256e-03
3844 1.678467e-03
3845 1.831055e-03
3846 1.922607e-03
3847 2.014160e-03
3848 1.831055e-03
3849 1.556396e-03
3850 1.098633e-03
3851 6.103516e-04
3852 9.155273e-05
3853 -2.441406e-04
3854 -4.577637e-04
3855 -3.662109e-04
3856 -3.051758e-05
3857 5.493164e-04
3858 1.312256e-03
3859 2.197266e-03
3860 3.143311e-03
3861 3.997803e-03
3862 4.821777e-03
3863 5.340576e-03
3864 5.737305e-03
3865 5.889893e-03
3866 5.706787e-03
3867 5.371094e-03
3868 4.791260e-03
3869 4.180908e-03
3870 3.448486e-03
3871 2.838135e-03
3872 2.227783e-03
3873 1.953125e-03
3874 1.647949e-03
3875 1.586914e-03
3876 1.586914e-03
3877 1.617432e-03
3878 1.464844e-03
3879 1.342773e-03
3880 1.098633e-03
3881 7.629395e-04
3882 5.187988e-04
3883 1.220703e-04
3884 -3.051758e-05
3885 -9.155273e-05
3886 -6.103516e-05
3887 6.103516e-05
3888 9.155273e-05
3889 1.831055e-04
3890 1.220703e-04
3891 -6.103516e-05
3892 -3.662109e-04
3893 -7.019043e-04
3894 -1.098633e-03
3895 -1.708984e-03
3896 -2.227783e-03
3897 -2.807617e-03
3898 -3.509521e-03
3899 -4.058838e-03
3900 -4.699707e-03
3901 -5.371094e-03
3902 -5.798340e-03
3903 -6.195068e-03
3904 -6.347656e-03
3905 -6.317139e-03
3906 -6.103516e-03
3907 -5.432129e-03
3908 -4.730225e-03
3909 -3.875732e-03
3910 -2.838135e-03
3911 -1.983643e-03
3912 -9.765625e-04
3913 -3.967285e-04
3914 3.356934e-04
3915 9.155273e-04
3916 1.403809e-03
3917 1.983643e-03
3918 2.410889e-03
3919 3.021240e-03
3920 3.540039e-03
3921 4.119873e-03
3922 4.577637e-03
3923 4.882813e-03
3924 5.035400e-03
3925 5.096436e-03
3926 4.943848e-03
3927 4.608154e-03
3928 4.211426e-03
3929 3.662109e-03
3930 3.143311e-03
3931 2.441406e-03
3932 1.922607e-03
3933 1.312256e-03
3934 8.850098e-04
3935 6.408691e-04
3936 3.051758e-04
3937 2.136230e-04
3938 0.000000e+00
3939 -2.441406e-04
3940 -5.798340e-04
3941 -1.129150e-03
3942 -1.739502e-03
3943 -2.502441e-03
3944 -3.143311e-03
3945 -4.028320e-03
3946 -4.547119e-03
3947 -4.882813e-03
3948 -5.004883e-03
3949 -4.760742e-03
3950 -4.180908e-03
3951 -3.448486e-03
3952 -2.258301e-03
3953 -6.408691e-04
3954 9.155273e-04
3955 2.868652e-03
3956 4.669189e-03
3957 6.378174e-03
3958 7.904053e-03
3959 8.972168e-03
3960 9.643555e-03
3961 9.857178e-03
3962 9.552002e-03
3963 8.758545e-03
3964 7.812500e-03
3965 6.561279e-03
3966 5.157471e-03
3967 3.845215e-03
3968 2.441406e-03
3969 1.037598e-03
3970 -2.441406e-04
3971 -1.525879e-03
3972 -2.929688e-03
3973 -4.028320e-03
3974 -5.187988e-03
3975 -6.042480e-03
3976 -6.408691e-03
3977 -6.530762e-03
3978 -6.164551e-03
3979 -5.493164e-03
3980 -4.669189e-03
3981 -3.570557e-03
3982 -2.532959e-03
3983 -1.525879e-03
3984 -6.713867e-04
3985 1.525879e-04
3986 8.544922e-04
3987 1.434326e-03
3988 2.044678e-03
3989 2.349854e-03
3990 2.471924e-03
3991 2.532959e-03
3992 2.319336e-03
3993 1.953125e-03
3994 1.525879e-03
3995 1.159668e-03
3996 7.934570e-04
3997 5.798340e-04
3998 5.493164e-04
3999 7.324219e-04
4000 8.850098e-04
4001 9.155273e-04
4002 9.765625e-04
4003 7.629395e-04
4004 2.746582e-04
4005 -4.577637e-04
4006 -1.373291e-03
4007 -2.380371e-03
4008 -3.570557e-03
4009 -4.608154e-03
4010 -5.645752e-03
4011 -6.591797e-03
4012 -7.385254e-03
4013 -7.781982e-03
4014 -8.148193e-03
4015 -8.056641e-03
4016 -7.629395e-03
4017 -6.713867e-03
4018 -5.584717e-03
4019 -4.089355e-03
4020 -2.044678e-03
4021 3.051758e-05
4022 2.197266e-03
4023 4.455566e-03
4024 6.408691e-03
4025 8.300781e-03
4026 9.765625e-03
4027 1.092529e-02
4028 1.162720e-02
4029 1.187134e-02
4030 1.159668e-02
4031 1.089478e-02
4032 9.979248e-03
4033 8.666992e-03
4034 7.202148e-03
4035 5.828857e-03
4036 4.669189e-03
4037 4.028320e-03
4038 4.119873e-03
4039 5.371094e-03
4040 7.965088e-03
4041 1.199341e-02
4042 1.776123e-02
4043 2.511597e-02
4044 3.387451e-02
4045 4.348755e-02
4046 5.328369e-02
4047 6.237793e-02
4048 6.970215e-02
4049 7.385254e-02
4050 7.418823e-02
4051 6.933594e-02
4052 5.895996e-02
4053 4.278564e-02
4054 2.133179e-02
4055 -4.547119e-03
4056 -3.341675e-02
4057 -6.314087e-02
4058 -9.179688e-02
4059 -1.173706e-01
4060 -1.378784e-01
4061 -1.520386e-01
4062 -1.592102e-01
4063 -1.589355e-01
4064 -1.518860e-01
4065 -1.389160e-01
4066 -1.213379e-01
4067 -1.008606e-01
4068 -7.885742e-02
4069 -5.673218e-02
4070 -3.585815e-02
4071 -1.696777e-02
4072 -7.019043e-04
4073 1.251221e-02
4074 2.270508e-02
4075 3.033447e-02
4076 3.540039e-02
4077 3.851318e-02
4078 4.013062e-02
4079 4.067993e-02
4080 4.046631e-02
4081 4.006958e-02
4082 3.970337e-02
4083 3.958130e-02
4084 3.955078e-02
4085 3.982544e-02
4086 4.025269e-02
4087 4.055786e-02
4088 4.061890e-02
4089 4.037476e-02
4090 3.955078e-02
4091 3.817749e-02
4092 3.610229e-02
4093 3.356934e-02
4094 3.036499e-02
4095 2.661133e-02
4096 2.249146e-02
4097 1.800537e-02
4098 1.351929e-02
4099 9.124756e-03
4100 4.974365e-03
4101 1.434326e-03
4102 -1.464844e-03
4103 -3.417969e-03
4104 -4.608154e-03
4105 -5.065918e-03
4106 -4.669189e-03
4107 -3.723145e-03
4108 -2.410889e-03
4109 -7.629395e-04
4110 1.037598e-03
4111 2.777100e-03
4112 4.425049e-03
4113 5.737305e-03
4114 6.713867e-03
4115 7.324219e-03
4116 7.537842e-03
4117 7.385254e-03
4118 6.927490e-03
4119 6.256104e-03
4120 5.523682e-03
4121 4.943848e-03
4122 4.425049e-03
4123 4.241943e-03
4124 4.394531e-03
4125 4.638672e-03
4126 5.065918e-03
4127 5.462646e-03
4128 5.798340e-03
4129 5.645752e-03
4130 5.065918e-03
4131 3.906250e-03
4132 2.166748e-03
4133 9.155273e-05
4134 -2.197266e-03
4135 -4.577637e-03
4136 -6.591797e-03
4137 -8.209229e-03
4138 -9.216309e-03
4139 -9.490967e-03
4140 -9.185791e-03
4141 -8.239746e-03
4142 -6.988525e-03
4143 -5.462646e-03
4144 -3.967285e-03
4145 -2.655029e-03
4146 -1.403809e-03
4147 -5.798340e-04
4148 -6.103516e-05
4149 3.051758e-04
4150 3.662109e-04
4151 5.798340e-04
4152 7.324219e-04
4153 1.068115e-03
4154 1.647949e-03
4155 2.319336e-03
4156 3.051758e-03
4157 3.906250e-03
4158 4.608154e-03
4159 5.004883e-03
4160 5.096436e-03
4161 4.669189e-03
4162 3.662109e-03
4163 1.861572e-03
4164 -3.051758e-04
4165 -3.021240e-03
4166 -6.011963e-03
4167 -8.972168e-03
4168 -1.168823e-02
4169 -1.376343e-02
4170 -1.525879e-02
4171 -1.571655e-02
4172 -1.531982e-02
4173 -1.382446e-02
4174 -1.168823e-02
4175 -8.758545e-03
4176 -5.554199e-03
4177 -2.288818e-03
4178 7.629395e-04
4179 3.479004e-03
4180 5.432129e-03
4181 6.408691e-03
4182 6.591797e-03
4183 5.981445e-03
4184 4.547119e-03
4185 2.593994e-03
4186 3.662109e-04
4187 -1.770020e-03
4188 -3.570557e-03
4189 -4.913330e-03
4190 -5.676270e-03
4191 -5.462646e-03
4192 -4.760742e-03
4193 -3.387451e-03
4194 -1.678467e-03
4195 2.746582e-04
4196 2.014160e-03
4197 3.692627e-03
4198 4.974365e-03
4199 5.676270e-03
4200 5.950928e-03
4201 5.767822e-03
4202 5.187988e-03
4203 4.211426e-03
4204 3.021240e-03
4205 1.556396e-03
4206 3.051758e-05
4207 -1.495361e-03
4208 -3.051758e-03
4209 -4.516602e-03
4210 -5.798340e-03
4211 -6.927490e-03
4212 -7.781982e-03
4213 -8.117676e-03
4214 -8.422852e-03
4215 -8.056641e-03
4216 -7.446289e-03
4217 -6.683350e-03
4218 -5.462646e-03
4219 -4.333496e-03
4220 -3.051758e-03
4221 -1.892090e-03
4222 -9.155273e-04
4223 -1.831055e-04
4224 3.051758e-04
4225 5.798340e-04
4226 5.493164e-04
4227 3.662109e-04
4228 1.220703e-04
4229 -3.051758e-04
4230 -7.629395e-04
4231 -1.007080e-03
4232 -1.403809e-03
4233 -1.586914e-03
4234 -1.495361e-03
4235 -1.342773e-03
4236 -7.324219e-04
4237 1.220703e-04
4238 1.464844e-03
4239 2.960205e-03
4240 4.852295e-03
4241 6.896973e-03
4242 9.033203e-03
4243 1.095581e-02
4244 1.242065e-02
4245 1.345825e-02
4246 1.379395e-02
4247 1.333618e-02
4248 1.205444e-02
4249 1.004028e-02
4250 7.476807e-03
4251 4.333496e-03
4252 1.098633e-03
4253 -2.227783e-03
4254 -5.340576e-03
4255 -7.995605e-03
4256 -1.004028e-02
4257 -1.138306e-02
4258 -1.202393e-02
4259 -1.202393e-02
4260 -1.123047e-02
4261 -1.004028e-02
4262 -8.514404e-03
4263 -6.713867e-03
4264 -5.035400e-03
4265 -3.234863e-03
4266 -1.617432e-03
4267 -3.356934e-04
4268 7.934570e-04
4269 1.770020e-03
4270 2.410889e-03
4271 2.929688e-03
4272 3.112793e-03
4273 3.143311e-03
4274 3.112793e-03
4275 3.265381e-03
4276 3.387451e-03
4277 3.753662e-03
4278 4.425049e-03
4279 5.401611e-03
4280 6.591797e-03
4281 7.873535e-03
4282 8.972168e-03
4283 9.918213e-03
4284 1.037598e-02
4285 1.010132e-02
4286 9.307861e-03
4287 7.965088e-03
4288 6.286621e-03
4289 4.272461e-03
4290 2.288818e-03
4291 3.967285e-04
4292 -1.007080e-03
4293 -2.105713e-03
4294 -2.716064e-03
4295 -3.143311e-03
4296 -3.387451e-03
4297 -3.540039e-03
4298 -3.906250e-03
4299 -4.486084e-03
4300 -5.340576e-03
4301 -6.500244e-03
4302 -7.873535e-03
4303 -9.521484e-03
4304 -1.092529e-02
4305 -1.232910e-02
4306 -1.318359e-02
4307 -1.364136e-02
4308 -1.324463e-02
4309 -1.217651e-02
4310 -1.043701e-02
4311 -8.178711e-03
4312 -5.615234e-03
4313 -3.051758e-03
4314 -9.155273e-04
4315 7.629395e-04
4316 1.525879e-03
4317 1.556396e-03
4318 9.155273e-04
4319 -1.831055e-04
4320 -1.495361e-03
4321 -2.777100e-03
4322 -3.631592e-03
4323 -4.028320e-03
4324 -3.784180e-03
4325 -2.960205e-03
4326 -1.586914e-03
4327 -3.051758e-05
4328 1.586914e-03
4329 3.143311e-03
4330 4.302979e-03
4331 5.126953e-03
4332 5.462646e-03
4333 5.371094e-03
4334 4.852295e-03
4335 4.058838e-03
4336 3.112793e-03
4337 2.288818e-03
4338 1.495361e-03
4339 9.155273e-04
4340 4.882813e-04
4341 4.272461e-04
4342 6.408691e-04
4343 1.098633e-03
4344 1.770020e-03
4345 2.410889e-03
4346 3.021240e-03
4347 3.387451e-03
4348 3.570557e-03
4349 3.326416e-03
4350 2.655029e-03
4351 1.708984e-03
4352 4.577637e-04
4353 -8.850098e-04
4354 -2.136230e-03
4355 -3.112793e-03
4356 -3.936768e-03
4357 -4.119873e-03
4358 -4.058838e-03
4359 -3.509521e-03
4360 -2.593994e-03
4361 -1.403809e-03
4362 -9.155273e-05
4363 1.068115e-03
4364 2.166748e-03
4365 3.112793e-03
4366 3.906250e-03
4367 4.638672e-03
4368 5.187988e-03
4369 5.676270e-03
4370 6.103516e-03
4371 6.408691e-03
4372 6.591797e-03
4373 6.683350e-03
4374 6.286621e-03
4375 5.645752e-03
4376 4.821777e-03
4377 3.692627e-03
4378 2.593994e-03
4379 1.525879e-03
4380 7.934570e-04
4381 1.525879e-04
4382 0.000000e+00
4383 6.103516e-05
4384 2.746582e-04
4385 7.324219e-04
4386 1.129150e-03
4387 1.312256e-03
4388 1.464844e-03
4389 1.434326e-03
4390 1.068115e-03
4391 8.239746e-04
4392 3.051758e-04
4393 -1.525879e-04
4394 -4.882813e-04
4395 -1.037598e-03
4396 -1.342773e-03
4397 -1.922607e-03
4398 -2.471924e-03
4399 -3.143311e-03
4400 -3.906250e-03
4401 -4.791260e-03
4402 -5.737305e-03
4403 -6.469727e-03
4404 -6.988525e-03
4405 -7.385254e-03
4406 -7.293701e-03
4407 -6.805420e-03
4408 -6.072998e-03
4409 -4.974365e-03
4410 -3.814697e-03
4411 -2.655029e-03
4412 -1.739502e-03
4413 -9.460449e-04
4414 -7.324219e-04
4415 -8.544922e-04
4416 -1.373291e-03
4417 -2.319336e-03
4418 -3.448486e-03
4419 -4.852295e-03
4420 -6.072998e-03
4421 -7.110596e-03
4422 -7.751465e-03
4423 -8.056641e-03
4424 -7.720947e-03
4425 -6.835938e-03
4426 -5.401611e-03
4427 -3.326416e-03
4428 -7.019043e-04
4429 2.227783e-03
4430 5.523682e-03
4431 9.246826e-03
4432 1.278687e-02
4433 1.629639e-02
4434 1.934814e-02
4435 2.185059e-02
4436 2.355957e-02
4437 2.429199e-02
4438 2.401733e-02
4439 2.282715e-02
4440 2.072144e-02
4441 1.788330e-02
4442 1.480103e-02
4443 1.132202e-02
4444 8.178711e-03
4445 5.340576e-03
4446 3.112793e-03
4447 1.434326e-03
4448 4.577637e-04
4449 6.103516e-05
4450 -3.051758e-05
4451 9.155273e-05
4452 2.746582e-04
4453 3.051758e-04
4454 1.220703e-04
4455 -3.662109e-04
4456 -1.068115e-03
4457 -1.922607e-03
4458 -2.990723e-03
4459 -3.814697e-03
4460 -4.547119e-03
4461 -5.004883e-03
4462 -4.882813e-03
4463 -4.333496e-03
4464 -3.112793e-03
4465 -1.464844e-03
4466 6.408691e-04
4467 2.929688e-03
4468 5.157471e-03
4469 7.049561e-03
4470 8.361816e-03
4471 8.972168e-03
4472 8.636475e-03
4473 7.293701e-03
4474 5.310059e-03
4475 2.441406e-03
4476 -7.629395e-04
4477 -4.241943e-03
4478 -7.629395e-03
4479 -1.080322e-02
4480 -1.376343e-02
4481 -1.611328e-02
4482 -1.803589e-02
4483 -1.971436e-02
4484 -2.096558e-02
4485 -2.185059e-02
4486 -2.246094e-02
4487 -2.301025e-02
4488 -2.307129e-02
4489 -2.297974e-02
4490 -2.239990e-02
4491 -2.148438e-02
4492 -2.008057e-02
4493 -1.846313e-02
4494 -1.632690e-02
4495 -1.397705e-02
4496 -1.123047e-02
4497 -8.483887e-03
4498 -5.615234e-03
4499 -2.685547e-03
4500 1.831055e-04
4501 2.777100e-03
4502 5.157471e-03
4503 7.263184e-03
4504 8.850098e-03
4505 9.765625e-03
4506 1.040649e-02
4507 1.040649e-02
4508 1.004028e-02
4509 9.368896e-03
4510 8.483887e-03
4511 7.476807e-03
4512 6.500244e-03
4513 5.615234e-03
4514 5.004883e-03
4515 4.364014e-03
4516 3.936768e-03
4517 3.570557e-03
4518 3.204346e-03
4519 2.685547e-03
4520 2.227783e-03
4521 1.586914e-03
4522 7.934570e-04
4523 -1.220703e-04
4524 -1.129150e-03
4525 -1.892090e-03
4526 -2.685547e-03
4527 -3.173828e-03
4528 -3.326416e-03
4529 -3.173828e-03
4530 -2.655029e-03
4531 -1.892090e-03
4532 -7.934570e-04
4533 2.136230e-04
4534 1.373291e-03
4535 2.197266e-03
4536 2.807617e-03
4537 3.051758e-03
4538 2.899170e-03
4539 2.288818e-03
4540 1.525879e-03
4541 5.187988e-04
4542 -5.798340e-04
4543 -1.190186e-03
4544 -1.495361e-03
4545 -1.220703e-03
4546 -2.136230e-04
4547 1.556396e-03
4548 3.997803e-03
4549 6.774902e-03
4550 9.704590e-03
4551 1.239014e-02
4552 1.446533e-02
4553 1.559448e-02
4554 1.550293e-02
4555 1.437378e-02
4556 1.208496e-02
4557 8.850098e-03
4558 5.157471e-03
4559 1.281738e-03
4560 -2.227783e-03
4561 -5.065918e-03
4562 -7.080078e-03
4563 -8.148193e-03
4564 -8.422852e-03
4565 -7.751465e-03
4566 -6.622314e-03
4567 -5.279541e-03
4568 -3.906250e-03
4569 -2.746582e-03
4570 -1.922607e-03
4571 -1.464844e-03
4572 -1.312256e-03
4573 -1.373291e-03
4574 -1.525879e-03
4575 -1.434326e-03
4576 -1.251221e-03
4577 -7.629395e-04
4578 2.136230e-04
4579 1.525879e-03
4580 3.051758e-03
4581 5.004883e-03
4582 6.744385e-03
4583 8.728027e-03
4584 1.055908e-02
4585 1.202393e-02
4586 1.318359e-02
4587 1.388550e-02
4588 1.409912e-02
4589 1.376343e-02
4590 1.293945e-02
4591 1.150513e-02
4592 9.643555e-03
4593 7.720947e-03
4594 5.584717e-03
4595 3.265381e-03
4596 1.342773e-03
4597 -3.356934e-04
4598 -1.770020e-03
4599 -2.593994e-03
4600 -3.356934e-03
4601 -3.601074e-03
4602 -3.753662e-03
4603 -3.814697e-03
4604 -3.875732e-03
4605 -3.814697e-03
4606 -3.936768e-03
4607 -3.967285e-03
4608 -4.180908e-03
4609 -4.272461e-03
4610 -4.486084e-03
4611 -4.699707e-03
4612 -5.004883e-03
4613 -5.340576e-03
4614 -5.798340e-03
4615 -6.042480e-03
4616 -6.286621e-03
4617 -6.195068e-03
4618 -6.011963e-03
4619 -5.279541e-03
4620 -4.364014e-03
4621 -3.082275e-03
4622 -1.647949e-03
4623 -6.103516e-05
4624 1.434326e-03
4625 2.777100e-03
4626 3.784180e-03
4627 4.425049e-03
4628 4.760742e-03
4629 4.577637e-03
4630 4.058838e-03
4631 3.234863e-03
4632 2.075195e-03
4633 6.408691e-04
4634 -9.460449e-04
4635 -2.593994e-03
4636 -4.333496e-03
4637 -5.859375e-03
4638 -7.232666e-03
4639 -8.361816e-03
4640 -8.941650e-03
4641 -9.246826e-03
4642 -8.941650e-03
4643 -8.392334e-03
4644 -7.385254e-03
4645 -6.347656e-03
4646 -5.187988e-03
4647 -4.150391e-03
4648 -3.234863e-03
4649 -2.624512e-03
4650 -2.166748e-03
4651 -1.892090e-03
4652 -1.739502e-03
4653 -1.464844e-03
4654 -1.159668e-03
4655 -4.882813e-04
4656 4.272461e-04
4657 1.495361e-03
4658 2.807617e-03
4659 4.028320e-03
4660 5.249023e-03
4661 5.950928e-03
4662 6.469727e-03
4663 6.439209e-03
4664 6.011963e-03
4665 5.401611e-03
4666 4.608154e-03
4667 3.692627e-03
4668 2.868652e-03
4669 2.502441e-03
4670 2.227783e-03
4671 2.288818e-03
4672 2.807617e-03
4673 3.479004e-03
4674 4.364014e-03
4675 5.126953e-03
4676 5.950928e-03
4677 6.317139e-03
4678 6.439209e-03
4679 5.920410e-03
4680 5.065918e-03
4681 3.845215e-03
4682 2.258301e-03
4683 6.713867e-04
4684 -8.544922e-04
4685 -1.953125e-03
4686 -2.685547e-03
4687 -2.746582e-03
4688 -2.441406e-03
4689 -1.678467e-03
4690 -5.493164e-04
4691 5.493164e-04
4692 1.495361e-03
4693 1.953125e-03
4694 2.136230e-03
4695 1.617432e-03
4696 6.103516e-04
4697 -7.629395e-04
4698 -2.349854e-03
4699 -3.967285e-03
4700 -5.432129e-03
4701 -6.439209e-03
4702 -7.019043e-03
4703 -7.019043e-03
4704 -6.561279e-03
4705 -5.523682e-03
4706 -4.150391e-03
4707 -2.197266e-03
4708 4.272461e-04
4709 3.814697e-03
4710 8.361816e-03
4711 1.431274e-02
4712 2.197266e-02
4713 3.140259e-02
4714 4.223633e-02
4715 5.413818e-02
4716 6.631470e-02
4717 7.763672e-02
4718 8.673096e-02
4719 9.228516e-02
4720 9.295654e-02
4721 8.779907e-02
4722 7.601929e-02
4723 5.804443e-02
4724 3.411865e-02
4725 5.737305e-03
4726 -2.526855e-02
4727 -5.688477e-02
4728 -8.679199e-02
4729 -1.127625e-01
4730 -1.332397e-01
4731 -1.467590e-01
4732 -1.530762e-01
4733 -1.520386e-01
4734 -1.444397e-01
4735 -1.312866e-01
4736 -1.140747e-01
4737 -9.420776e-02
4738 -7.312012e-02
4739 -5.200195e-02
4740 -3.195190e-02
4741 -1.342773e-02
4742 2.502441e-03
4743 1.611328e-02
4744 2.688599e-02
4745 3.500366e-02
4746 4.077148e-02
4747 4.437256e-02
4748 4.614258e-02
4749 4.681396e-02
4750 4.632568e-02
4751 4.541016e-02
4752 4.418945e-02
4753 4.290771e-02
4754 4.147339e-02
4755 4.006958e-02
4756 3.839111e-02
4757 3.640747e-02
4758 3.417969e-02
4759 3.152466e-02
4760 2.871704e-02
4761 2.569580e-02
4762 2.264404e-02
4763 1.968384e-02
4764 1.681519e-02
4765 1.400757e-02
4766 1.135254e-02
4767 8.636475e-03
4768 5.920410e-03
4769 3.143311e-03
4770 2.746582e-04
4771 -2.288818e-03
4772 -4.882813e-03
4773 -7.049561e-03
4774 -8.728027e-03
4775 -9.826660e-03
4776 -1.034546e-02
4777 -1.025391e-02
4778 -9.399414e-03
4779 -8.300781e-03
4780 -6.774902e-03
4781 -5.096436e-03
4782 -3.601074e-03
4783 -2.258301e-03
4784 -1.464844e-03
4785 -9.460449e-04
4786 -6.103516e-04
4787 -8.544922e-04
4788 -1.007080e-03
4789 -1.098633e-03
4790 -1.159668e-03
4791 -9.460449e-04
4792 -7.629395e-04
4793 -2.136230e-04
4794 1.220703e-04
4795 6.408691e-04
4796 9.460449e-04
4797 1.342773e-03
4798 1.617432e-03
4799 1.922607e-03
4800 2.319336e-03
4801 2.593994e-03
4802 2.807617e-03
4803 2.899170e-03
4804 2.716064e-03
4805 2.288818e-03
4806 1.495361e-03
4807 4.272461e-04
4808 -9.460449e-04
4809 -2.471924e-03
4810 -4.211426e-03
4811 -5.889893e-03
4812 -7.537842e-03
4813 -9.124756e-03
4814 -1.074219e-02
4815 -1.202393e-02
4816 -1.321411e-02
4817 -1.437378e-02
4818 -1.513672e-02
4819 -1.571655e-02
4820 -1.574707e-02
4821 -1.553345e-02
4822 -1.477051e-02
4823 -1.336670e-02
4824 -1.150513e-02
4825 -9.277344e-03
4826 -6.835938e-03
4827 -4.272461e-03
4828 -1.770020e-03
4829 3.356934e-04
4830 2.075195e-03
4831 3.234863e-03
4832 3.875732e-03
4833 4.028320e-03
4834 3.875732e-03
4835 3.234863e-03
4836 2.502441e-03
4837 1.647949e-03
4838 1.098633e-03
4839 6.103516e-04
4840 4.577637e-04
4841 9.155273e-04
4842 1.770020e-03
4843 3.173828e-03
4844 5.004883e-03
4845 7.415771e-03
4846 1.019287e-02
4847 1.315308e-02
4848 1.629639e-02
4849 1.928711e-02
4850 2.212524e-02
4851 2.435303e-02
4852 2.603149e-02
4853 2.676392e-02
4854 2.661133e-02
4855 2.554321e-02
4856 2.365112e-02
4857 2.093506e-02
4858 1.760864e-02
4859 1.422119e-02
4860 1.055908e-02
4861 7.263184e-03
4862 4.272461e-03
4863 1.861572e-03
4864 -6.103516e-05
4865 -1.495361e-03
4866 -2.532959e-03
4867 -3.448486e-03
4868 -4.364014e-03
4869 -5.462646e-03
4870 -6.896973e-03
4871 -8.544922e-03
4872 -1.052856e-02
4873 -1.257324e-02
4874 -1.440430e-02
4875 -1.599121e-02
4876 -1.699829e-02
4877 -1.724243e-02
4878 -1.678467e-02
4879 -1.565552e-02
4880 -1.376343e-02
4881 -1.144409e-02
4882 -8.850098e-03
4883 -6.256104e-03
4884 -3.662109e-03
4885 -1.281738e-03
4886 6.713867e-04
4887 2.258301e-03
4888 3.234863e-03
4889 3.875732e-03
4890 4.089355e-03
4891 3.692627e-03
4892 2.960205e-03
4893 1.800537e-03
4894 6.103516e-04
4895 -9.155273e-04
4896 -2.136230e-03
4897 -3.326416e-03
4898 -3.906250e-03
4899 -4.150391e-03
4900 -3.753662e-03
4901 -2.899170e-03
4902 -1.495361e-03
4903 3.051758e-04
4904 2.441406e-03
4905 4.547119e-03
4906 6.439209e-03
4907 8.148193e-03
4908 9.399414e-03
4909 9.948730e-03
4910 1.007080e-02
4911 9.399414e-03
4912 8.331299e-03
4913 6.713867e-03
4914 5.065918e-03
4915 3.173828e-03
4916 1.708984e-03
4917 4.272461e-04
4918 -3.356934e-04
4919 -5.798340e-04
4920 -4.882813e-04
4921 -3.051758e-05
4922 6.408691e-04
4923 1.312256e-03
4924 1.647949e-03
4925 1.770020e-03
4926 1.586914e-03
4927 8.544922e-04
4928 6.103516e-05
4929 -1.159668e-03
4930 -2.349854e-03
4931 -3.479004e-03
4932 -4.425049e-03
4933 -5.218506e-03
4934 -5.523682e-03
4935 -5.554199e-03
4936 -5.310059e-03
4937 -4.669189e-03
4938 -3.936768e-03
4939 -3.082275e-03
4940 -2.166748e-03
4941 -1.281738e-03
4942 -6.103516e-04
4943 1.220703e-04
4944 7.934570e-04
4945 1.434326e-03
4946 2.105713e-03
4947 2.990723e-03
4948 3.875732e-03
4949 4.760742e-03
4950 5.554199e-03
4951 6.042480e-03
4952 6.195068e-03
4953 5.859375e-03
4954 4.821777e-03
4955 3.356934e-03
4956 1.434326e-03
4957 -9.460449e-04
4958 -3.387451e-03
4959 -5.889893e-03
4960 -8.178711e-03
4961 -1.007080e-02
4962 -1.171875e-02
4963 -1.300049e-02
4964 -1.397705e-02
4965 -1.473999e-02
4966 -1.535034e-02
4967 -1.596069e-02
4968 -1.644897e-02
4969 -1.684570e-02
4970 -1.708984e-02
4971 -1.699829e-02
4972 -1.666260e-02
4973 -1.568604e-02
4974 -1.428223e-02
4975 -1.245117e-02
4976 -1.010132e-02
4977 -7.568359e-03
4978 -4.821777e-03
4979 -2.197266e-03
4980 1.220703e-04
4981 2.258301e-03
4982 3.997803e-03
4983 5.249023e-03
4984 6.408691e-03
4985 7.110596e-03
4986 7.720947e-03
4987 8.300781e-03
4988 8.728027e-03
4989 9.002686e-03
4990 9.185791e-03
4991 9.307861e-03
4992 9.033203e-03
4993 8.789063e-03
4994 8.392334e-03
4995 8.026123e-03
4996 7.904053e-03
4997 7.812500e-03
4998 7.934570e-03
4999 8.422852e-03
5000 9.002686e-03
5001 9.643555e-03
5002 1.025391e-02
5003 1.052856e-02
5004 1.043701e-02
5005 9.979248e-03
5006 8.911133e-03
5007 7.385254e-03
5008 5.584717e-03
5009 3.601074e-03
5010 1.373291e-03
5011 -4.577637e-04
5012 -2.258301e-03
5013 -3.692627e-03
5014 -4.577637e-03
5015 -5.310059e-03
5016 -5.706787e-03
5017 -5.676270e-03
5018 -5.584717e-03
5019 -5.065918e-03
5020 -4.516602e-03
5021 -3.662109e-03
5022 -2.777100e-03
5023 -1.525879e-03
5024 -3.051758e-04
5025 9.155273e-04
5026 2.227783e-03
5027 3.326416e-03
5028 4.211426e-03
5029 5.126953e-03
5030 5.706787e-03
5031 6.286621e-03
5032 6.866455e-03
5033 7.263184e-03
5034 7.537842e-03
5035 7.690430e-03
5036 7.537842e-03
5037 7.049561e-03
5038 5.920410e-03
5039 4.333496e-03
5040 2.258301e-03
5041 -2.746582e-04
5042 -2.960205e-03
5043 -5.645752e-03
5044 -7.995605e-03
5045 -9.918213e-03
5046 -1.107788e-02
5047 -1.147461e-02
5048 -1.113892e-02
5049 -1.007080e-02
5050 -8.422852e-03
5051 -6.378174e-03
5052 -4.272461e-03
5053 -2.075195e-03
5054 -9.155273e-05
5055 1.525879e-03
5056 2.655029e-03
5057 3.143311e-03
5058 3.295898e-03
5059 2.716064e-03
5060 1.770020e-03
5061 3.356934e-04
5062 -1.190186e-03
5063 -2.807617e-03
5064 -4.364014e-03
5065 -5.645752e-03
5066 -6.683350e-03
5067 -7.446289e-03
5068 -7.965088e-03
5069 -8.178711e-03
5070 -8.300781e-03
5071 -8.239746e-03
5072 -8.056641e-03
5073 -7.781982e-03
5074 -7.232666e-03
5075 -6.683350e-03
5076 -5.706787e-03
5077 -4.638672e-03
5078 -3.356934e-03
5079 -2.136230e-03
5080 -7.629395e-04
5081 2.746582e-04
5082 1.098633e-03
5083 1.617432e-03
5084 1.678467e-03
5085 1.525879e-03
5086 1.037598e-03
5087 6.713867e-04
5088 2.441406e-04
5089 6.103516e-05
5090 1.525879e-04
5091 6.713867e-04
5092 1.403809e-03
5093 2.471924e-03
5094 3.540039e-03
5095 4.730225e-03
5096 5.676270e-03
5097 6.347656e-03
5098 6.744385e-03
5099 6.591797e-03
5100 6.164551e-03
5101 5.371094e-03
5102 4.302979e-03
5103 3.265381e-03
5104 1.953125e-03
5105 1.007080e-03
5106 -3.051758e-05
5107 -8.239746e-04
5108 -1.373291e-03
5109 -1.678467e-03
5110 -2.075195e-03
5111 -2.166748e-03
5112 -2.227783e-03
5113 -2.227783e-03
5114 -2.166748e-03
5115 -1.983643e-03
5116 -1.708984e-03
5117 -1.342773e-03
5118 -8.850098e-04
5119 -1.831055e-04
5120 6.408691e-04
5121 1.647949e-03
5122 2.563477e-03
5123 3.692627e-03
5124 4.669189e-03
5125 5.401611e-03
5126 5.950928e-03
5127 6.164551e-03
5128 5.920410e-03
5129 5.310059e-03
5130 4.302979e-03
5131 3.112793e-03
5132 1.861572e-03
5133 7.324219e-04
5134 1.220703e-04
5135 -6.103516e-05
5136 4.882813e-04
5137 1.647949e-03
5138 3.234863e-03
5139 5.096436e-03
5140 6.988525e-03
5141 8.514404e-03
5142 9.643555e-03
5143 9.918213e-03
5144 9.490967e-03
5145 8.544922e-03
5146 6.805420e-03
5147 4.974365e-03
5148 2.777100e-03
5149 6.408691e-04
5150 -1.220703e-03
5151 -2.899170e-03
5152 -4.272461e-03
5153 -5.432129e-03
5154 -6.256104e-03
5155 -6.835938e-03
5156 -7.141113e-03
5157 -7.049561e-03
5158 -6.256104e-03
5159 -5.126953e-03
5160 -3.265381e-03
5161 -8.544922e-04
5162 2.075195e-03
5163 5.310059e-03
5164 8.422852e-03
5165 1.159668e-02
5166 1.416016e-02
5167 1.602173e-02
5168 1.718140e-02
5169 1.742554e-02
5170 1.693726e-02
5171 1.577759e-02
5172 1.382446e-02
5173 1.162720e-02
5174 9.124756e-03
5175 6.469727e-03
5176 3.967285e-03
5177 1.464844e-03
5178 -7.934570e-04
5179 -2.746582e-03
5180 -4.333496e-03
5181 -5.493164e-03
5182 -6.378174e-03
5183 -6.683350e-03
5184 -6.652832e-03
5185 -6.225586e-03
5186 -5.432129e-03
5187 -4.425049e-03
5188 -3.143311e-03
5189 -1.495361e-03
5190 -3.051758e-05
5191 1.892090e-03
5192 3.967285e-03
5193 6.561279e-03
5194 9.735107e-03
5195 1.376343e-02
5196 1.895142e-02
5197 2.523804e-02
5198 3.265381e-02
5199 4.104614e-02
5200 4.971313e-02
5201 5.801392e-02
5202 6.509399e-02
5203 6.970215e-02
5204 7.055664e-02
5205 6.692505e-02
5206 5.789185e-02
5207 4.348755e-02
5208 2.349854e-02
5209 -6.408691e-04
5210 -2.807617e-02
5211 -5.654907e-02
5212 -8.419800e-02
5213 -1.089783e-01
5214 -1.291809e-01
5215 -1.433105e-01
5216 -1.509094e-01
5217 -1.517029e-01
5218 -1.461182e-01
5219 -1.352844e-01
5220 -1.202087e-01
5221 -1.023865e-01
5222 -8.331299e-02
5223 -6.390381e-02
5224 -4.547119e-02
5225 -2.856445e-02
5226 -1.400757e-02
5227 -1.708984e-03
5228 8.087158e-03
5229 1.547241e-02
5230 2.090454e-02
5231 2.456665e-02
5232 2.700806e-02
5233 2.871704e-02
5234 2.999878e-02
5235 3.131104e-02
5236 3.286743e-02
5237 3.472900e-02
5238 3.674316e-02
5239 3.918457e-02
5240 4.138184e-02
5241 4.348755e-02
5242 4.504395e-02
5243 4.589844e-02
5244 4.595947e-02
5245 4.513550e-02
5246 4.354858e-02
5247 4.101563e-02
5248 3.808594e-02
5249 3.451538e-02
5250 3.073120e-02
5251 2.682495e-02
5252 2.301025e-02
5253 1.950073e-02
5254 1.626587e-02
5255 1.358032e-02
5256 1.126099e-02
5257 9.490967e-03
5258 7.904053e-03
5259 6.683350e-03
5260 5.462646e-03
5261 4.302979e-03
5262 3.173828e-03
5263 2.014160e-03
5264 9.460449e-04
5265 -6.103516e-05
5266 -8.544922e-04
5267 -1.342773e-03
5268 -1.678467e-03
5269 -1.617432e-03
5270 -1.464844e-03
5271 -9.155273e-04
5272 -4.272461e-04
5273 6.103516e-05
5274 5.187988e-04
5275 6.408691e-04
5276 4.882813e-04
5277 9.155273e-05
5278 -8.850098e-04
5279 -2.197266e-03
5280 -3.906250e-03
5281 -5.737305e-03
5282 -7.812500e-03
5283 -9.857178e-03
5284 -1.187134e-02
5285 -1.336670e-02
5286 -1.477051e-02
5287 -1.544189e-02
5288 -1.577759e-02
5289 -1.556396e-02
5290 -1.513672e-02
5291 -1.440430e-02
5292 -1.358032e-02
5293 -1.300049e-02
5294 -1.239014e-02
5295 -1.187134e-02
5296 -1.138306e-02
5297 -1.071167e-02
5298 -9.613037e-03
5299 -7.904053e-03
5300 -5.340576e-03
5301 -2.044678e-03
5302 1.831055e-03
5303 6.286621e-03
5304 1.074219e-02
5305 1.504517e-02
5306 1.861572e-02
5307 2.151489e-02
5308 2.310181e-02
5309 2.383423e-02
5310 2.337646e-02
5311 2.209473e-02
5312 2.023315e-02
5313 1.794434e-02
5314 1.544189e-02
5315 1.303101e-02
5316 1.071167e-02
5317 8.453369e-03
5318 6.591797e-03
5319 4.852295e-03
5320 3.356934e-03
5321 1.922607e-03
5322 8.239746e-04
5323 -1.525879e-04
5324 -1.037598e-03
5325 -1.403809e-03
5326 -2.014160e-03
5327 -2.136230e-03
5328 -2.349854e-03
5329 -2.471924e-03
5330 -2.563477e-03
5331 -2.624512e-03
5332 -2.960205e-03
5333 -3.173828e-03
5334 -3.540039e-03
5335 -3.936768e-03
5336 -4.272461e-03
5337 -4.547119e-03
5338 -4.669189e-03
5339 -4.913330e-03
5340 -4.821777e-03
5341 -5.035400e-03
5342 -5.126953e-03
5343 -5.401611e-03
5344 -5.676270e-03
5345 -6.042480e-03
5346 -6.408691e-03
5347 -6.683350e-03
5348 -6.683350e-03
5349 -6.286621e-03
5350 -5.859375e-03
5351 -5.126953e-03
5352 -4.211426e-03
5353 -3.265381e-03
5354 -2.563477e-03
5355 -1.953125e-03
5356 -1.678467e-03
5357 -1.678467e-03
5358 -1.708984e-03
5359 -1.922607e-03
5360 -1.983643e-03
5361 -1.861572e-03
5362 -1.403809e-03
5363 -8.544922e-04
5364 0.000000e+00
5365 8.544922e-04
5366 1.800537e-03
5367 2.716064e-03
5368 3.448486e-03
5369 4.211426e-03
5370 4.791260e-03
5371 5.340576e-03
5372 5.767822e-03
5373 6.134033e-03
5374 6.164551e-03
5375 5.859375e-03
5376 5.249023e-03
5377 4.150391e-03
5378 2.410889e-03
5379 4.272461e-04
5380 -2.075195e-03
5381 -4.669189e-03
5382 -7.354736e-03
5383 -1.010132e-02
5384 -1.260376e-02
5385 -1.470947e-02
5386 -1.654053e-02
5387 -1.779175e-02
5388 -1.855469e-02
5389 -1.885986e-02
5390 -1.855469e-02
5391 -1.766968e-02
5392 -1.623535e-02
5393 -1.434326e-02
5394 -1.196289e-02
5395 -9.185791e-03
5396 -6.195068e-03
5397 -3.021240e-03
5398 1.525879e-04
5399 3.234863e-03
5400 6.042480e-03
5401 8.422852e-03
5402 1.025391e-02
5403 1.159668e-02
5404 1.232910e-02
5405 1.245117e-02
5406 1.214600e-02
5407 1.132202e-02
5408 1.031494e-02
5409 9.277344e-03
5410 8.361816e-03
5411 7.629395e-03
5412 7.019043e-03
5413 6.774902e-03
5414 6.591797e-03
5415 6.652832e-03
5416 6.591797e-03
5417 6.652832e-03
5418 6.561279e-03
5419 6.500244e-03
5420 6.378174e-03
5421 6.195068e-03
5422 6.256104e-03
5423 6.225586e-03
5424 6.195068e-03
5425 6.164551e-03
5426 6.103516e-03
5427 6.072998e-03
5428 5.920410e-03
5429 5.615234e-03
5430 5.187988e-03
5431 4.730225e-03
5432 3.936768e-03
5433 3.265381e-03
5434 2.258301e-03
5435 1.281738e-03
5436 2.746582e-04
5437 -7.324219e-04
5438 -1.739502e-03
5439 -2.502441e-03
5440 -2.960205e-03
5441 -3.082275e-03
5442 -2.899170e-03
5443 -2.075195e-03
5444 -8.544922e-04
5445 6.103516e-04
5446 2.258301e-03
5447 3.814697e-03
5448 5.096436e-03
5449 5.981445e-03
5450 6.225586e-03
5451 5.828857e-03
5452 4.760742e-03
5453 3.143311e-03
5454 1.281738e-03
5455 -9.460449e-04
5456 -3.265381e-03
5457 -5.340576e-03
5458 -7.354736e-03
5459 -8.911133e-03
5460 -1.037598e-02
5461 -1.129150e-02
5462 -1.211548e-02
5463 -1.263428e-02
5464 -1.306152e-02
5465 -1.315308e-02
5466 -1.306152e-02
5467 -1.260376e-02
5468 -1.162720e-02
5469 -1.052856e-02
5470 -8.789063e-03
5471 -6.683350e-03
5472 -4.333496e-03
5473 -1.892090e-03
5474 6.408691e-04
5475 3.082275e-03
5476 5.310059e-03
5477 7.263184e-03
5478 8.819580e-03
5479 1.007080e-02
5480 1.092529e-02
5481 1.141357e-02
5482 1.150513e-02
5483 1.123047e-02
5484 1.062012e-02
5485 9.826660e-03
5486 8.758545e-03
5487 7.385254e-03
5488 6.103516e-03
5489 4.730225e-03
5490 3.448486e-03
5491 2.380371e-03
5492 1.586914e-03
5493 1.098633e-03
5494 8.544922e-04
5495 8.239746e-04
5496 1.068115e-03
5497 1.342773e-03
5498 1.708984e-03
5499 1.831055e-03
5500 1.861572e-03
5501 1.861572e-03
5502 1.464844e-03
5503 1.159668e-03
5504 5.798340e-04
5505 9.155273e-05
5506 -5.187988e-04
5507 -1.251221e-03
5508 -2.014160e-03
5509 -2.838135e-03
5510 -3.845215e-03
5511 -4.913330e-03
5512 -6.164551e-03
5513 -7.354736e-03
5514 -8.605957e-03
5515 -9.704590e-03
5516 -1.052856e-02
5517 -1.101685e-02
5518 -1.119995e-02
5519 -1.077271e-02
5520 -1.007080e-02
5521 -9.033203e-03
5522 -7.904053e-03
5523 -6.591797e-03
5524 -5.554199e-03
5525 -4.547119e-03
5526 -3.875732e-03
5527 -3.448486e-03
5528 -3.143311e-03
5529 -3.051758e-03
5530 -3.082275e-03
5531 -2.960205e-03
5532 -2.929688e-03
5533 -2.807617e-03
5534 -2.746582e-03
5535 -2.502441e-03
5536 -2.532959e-03
5537 -2.563477e-03
5538 -2.532959e-03
5539 -2.716064e-03
5540 -2.990723e-03
5541 -3.082275e-03
5542 -3.143311e-03
5543 -2.807617e-03
5544 -2.166748e-03
5545 -1.251221e-03
5546 1.220703e-04
5547 1.678467e-03
5548 3.295898e-03
5549 4.974365e-03
5550 6.195068e-03
5551 7.202148e-03
5552 7.507324e-03
5553 7.507324e-03
5554 6.927490e-03
5555 6.011963e-03
5556 5.004883e-03
5557 3.875732e-03
5558 2.685547e-03
5559 1.647949e-03
5560 9.155273e-04
5561 1.220703e-04
5562 -3.051758e-04
5563 -9.460449e-04
5564 -1.220703e-03
5565 -1.647949e-03
5566 -1.922607e-03
5567 -2.105713e-03
5568 -2.319336e-03
5569 -2.349854e-03
5570 -2.410889e-03
5571 -2.319336e-03
5572 -2.197266e-03
5573 -1.922607e-03
5574 -1.373291e-03
5575 -7.324219e-04
5576 1.831055e-04
5577 1.251221e-03
5578 2.685547e-03
5579 4.272461e-03
5580 6.134033e-03
5581 7.934570e-03
5582 9.887695e-03
5583 1.168823e-02
5584 1.318359e-02
5585 1.431274e-02
5586 1.510620e-02
5587 1.522827e-02
5588 1.458740e-02
5589 1.327515e-02
5590 1.104736e-02
5591 8.300781e-03
5592 5.065918e-03
5593 1.403809e-03
5594 -2.014160e-03
5595 -5.279541e-03
5596 -7.965088e-03
5597 -9.826660e-03
5598 -1.089478e-02
5599 -1.129150e-02
5600 -1.092529e-02
5601 -1.010132e-02
5602 -9.033203e-03
5603 -7.843018e-03
5604 -6.652832e-03
5605 -5.676270e-03
5606 -4.852295e-03
5607 -4.241943e-03
5608 -3.814697e-03
5609 -3.448486e-03
5610 -3.204346e-03
5611 -3.143311e-03
5612 -2.777100e-03
5613 -2.655029e-03
5614 -2.288818e-03
5615 -1.800537e-03
5616 -1.251221e-03
5617 -3.967285e-04
5618 4.577637e-04
5619 1.495361e-03
5620 2.502441e-03
5621 3.448486e-03
5622 4.394531e-03
5623 5.035400e-03
5624 5.645752e-03
5625 5.920410e-03
5626 6.134033e-03
5627 6.134033e-03
5628 5.950928e-03
5629 5.554199e-03
5630 5.126953e-03
5631 4.425049e-03
5632 3.540039e-03
5633 2.502441e-03
5634 1.220703e-03
5635 3.051758e-05
5636 -1.403809e-03
5637 -2.593994e-03
5638 -3.631592e-03
5639 -4.455566e-03
5640 -4.760742e-03
5641 -4.699707e-03
5642 -4.180908e-03
5643 -3.356934e-03
5644 -2.197266e-03
5645 -8.239746e-04
5646 6.408691e-04
5647 2.136230e-03
5648 3.540039e-03
5649 4.913330e-03
5650 6.042480e-03
5651 6.805420e-03
5652 7.354736e-03
5653 7.598877e-03
5654 7.385254e-03
5655 7.019043e-03
5656 6.347656e-03
5657 5.615234e-03
5658 5.065918e-03
5659 4.638672e-03
5660 4.516602e-03
5661 4.821777e-03
5662 5.371094e-03
5663 6.164551e-03
5664 7.049561e-03
5665 7.812500e-03
5666 8.239746e-03
5667 8.361816e-03
5668 7.934570e-03
5669 6.896973e-03
5670 5.645752e-03
5671 3.906250e-03
5672 2.075195e-03
5673 2.441406e-04
5674 -1.586914e-03
5675 -3.082275e-03
5676 -4.211426e-03
5677 -5.157471e-03
5678 -5.706787e-03
5679 -6.042480e-03
5680 -6.256104e-03
5681 -6.317139e-03
5682 -6.561279e-03
5683 -6.958008e-03
5684 -7.537842e-03
5685 -8.361816e-03
5686 -9.552002e-03
5687 -1.074219e-02
5688 -1.177979e-02
5689 -1.296997e-02
5690 -1.358032e-02
5691 -1.388550e-02
5692 -1.373291e-02
5693 -1.306152e-02
5694 -1.181030e-02
5695 -1.010132e-02
5696 -8.056641e-03
5697 -5.706787e-03
5698 -3.265381e-03
5699 -6.103516e-04
5700 1.770020e-03
5701 3.967285e-03
5702 5.920410e-03
5703 7.659912e-03
5704 9.246826e-03
5705 1.104736e-02
5706 1.315308e-02
5707 1.596069e-02
5708 1.995850e-02
5709 2.499390e-02
5710 3.115845e-02
5711 3.836060e-02
5712 4.589844e-02
5713 5.331421e-02
5714 5.929565e-02
5715 6.295776e-02
5716 6.317139e-02
5717 5.917358e-02
5718 5.001831e-02
5719 3.573608e-02
5720 1.672363e-02
5721 -6.164551e-03
5722 -3.152466e-02
5723 -5.764771e-02
5724 -8.270264e-02
5725 -1.045532e-01
5726 -1.217957e-01
5727 -1.333618e-01
5728 -1.384277e-01
5729 -1.370239e-01
5730 -1.298523e-01
5731 -1.174316e-01
5732 -1.013489e-01
5733 -8.282471e-02
5734 -6.304932e-02
5735 -4.333496e-02
5736 -2.465820e-02
5737 -7.629395e-03
5738 7.385254e-03
5739 1.986694e-02
5740 3.002930e-02
5741 3.775024e-02
5742 4.348755e-02
5743 4.739380e-02
5744 4.959106e-02
5745 5.053711e-02
5746 5.056763e-02
5747 4.974365e-02
5748 4.827881e-02
5749 4.635620e-02
5750 4.409790e-02
5751 4.122925e-02
5752 3.823853e-02
5753 3.485107e-02
5754 3.134155e-02
5755 2.777100e-02
5756 2.447510e-02
5757 2.148438e-02
5758 1.895142e-02
5759 1.681519e-02
5760 1.522827e-02
5761 1.406860e-02
5762 1.287842e-02
5763 1.184082e-02
5764 1.049805e-02
5765 8.911133e-03
5766 7.110596e-03
5767 4.974365e-03
5768 2.807617e-03
5769 7.019043e-04
5770 -1.129150e-03
5771 -2.593994e-03
5772 -3.662109e-03
5773 -4.272461e-03
5774 -4.486084e-03
5775 -4.333496e-03
5776 -4.119873e-03
5777 -3.906250e-03
5778 -3.784180e-03
5779 -3.662109e-03
5780 -3.784180e-03
5781 -4.058838e-03
5782 -4.364014e-03
5783 -4.730225e-03
5784 -4.913330e-03
5785 -5.035400e-03
5786 -5.065918e-03
5787 -4.821777e-03
5788 -4.364014e-03
5789 -3.784180e-03
5790 -3.051758e-03
5791 -2.166748e-03
5792 -1.129150e-03
5793 -1.220703e-04
5794 6.713867e-04
5795 1.525879e-03
5796 1.953125e-03
5797 2.227783e-03
5798 2.136230e-03
5799 1.556396e-03
5800 9.460449e-04
5801 3.051758e-05
5802 -9.155273e-04
5803 -1.892090e-03
5804 -2.838135e-03
5805 -3.601074e-03
5806 -4.089355e-03
5807 -4.486084e-03
5808 -4.577637e-03
5809 -4.364014e-03
5810 -3.936768e-03
5811 -3.356934e-03
5812 -2.777100e-03
5813 -2.075195e-03
5814 -1.617432e-03
5815 -1.434326e-03
5816 -1.708984e-03
5817 -2.227783e-03
5818 -3.173828e-03
5819 -4.211426e-03
5820 -5.462646e-03
5821 -6.622314e-03
5822 -7.446289e-03
5823 -7.965088e-03
5824 -7.904053e-03
5825 -7.507324e-03
5826 -6.591797e-03
5827 -5.371094e-03
5828 -3.784180e-03
5829 -2.075195e-03
5830 -4.272461e-04
5831 1.373291e-03
5832 2.990723e-03
5833 4.241943e-03
5834 5.340576e-03
5835 6.072998e-03
5836 6.286621e-03
5837 6.286621e-03
5838 5.767822e-03
5839 4.943848e-03
5840 4.119873e-03
5841 3.173828e-03
5842 2.410889e-03
5843 1.831055e-03
5844 1.617432e-03
5845 1.647949e-03
5846 2.075195e-03
5847 2.624512e-03
5848 3.204346e-03
5849 3.784180e-03
5850 4.272461e-03
5851 4.364014e-03
5852 4.302979e-03
5853 3.906250e-03
5854 3.326416e-03
5855 2.563477e-03
5856 1.586914e-03
5857 7.324219e-04
5858 0.000000e+00
5859 -6.408691e-04
5860 -1.037598e-03
5861 -1.251221e-03
5862 -1.159668e-03
5863 -7.934570e-04
5864 -3.356934e-04
5865 1.831055e-04
5866 5.798340e-04
5867 9.155273e-04
5868 1.068115e-03
5869 8.544922e-04
5870 3.967285e-04
5871 -3.967285e-04
5872 -1.373291e-03
5873 -2.502441e-03
5874 -3.601074e-03
5875 -4.486084e-03
5876 -5.157471e-03
5877 -5.523682e-03
5878 -5.554199e-03
5879 -5.126953e-03
5880 -4.455566e-03
5881 -3.509521e-03
5882 -2.410889e-03
5883 -1.434326e-03
5884 -4.272461e-04
5885 3.356934e-04
5886 8.850098e-04
5887 1.098633e-03
5888 9.765625e-04
5889 4.882813e-04
5890 -9.155273e-05
5891 -9.460449e-04
5892 -1.586914e-03
5893 -2.136230e-03
5894 -2.288818e-03
5895 -2.014160e-03
5896 -1.373291e-03
5897 -1.525879e-04
5898 1.251221e-03
5899 2.990723e-03
5900 4.638672e-03
5901 6.225586e-03
5902 7.537842e-03
5903 8.575439e-03
5904 9.246826e-03
5905 9.460449e-03
5906 9.368896e-03
5907 9.124756e-03
5908 8.697510e-03
5909 8.392334e-03
5910 8.087158e-03
5911 8.087158e-03
5912 8.300781e-03
5913 8.789063e-03
5914 9.613037e-03
5915 1.058960e-02
5916 1.156616e-02
5917 1.278687e-02
5918 1.348877e-02
5919 1.400757e-02
5920 1.382446e-02
5921 1.318359e-02
5922 1.181030e-02
5923 9.613037e-03
5924 6.896973e-03
5925 3.753662e-03
5926 3.356934e-04
5927 -2.899170e-03
5928 -6.042480e-03
5929 -8.544922e-03
5930 -1.046753e-02
5931 -1.159668e-02
5932 -1.205444e-02
5933 -1.165771e-02
5934 -1.080322e-02
5935 -9.338379e-03
5936 -7.720947e-03
5937 -6.042480e-03
5938 -4.486084e-03
5939 -3.051758e-03
5940 -2.258301e-03
5941 -1.892090e-03
5942 -1.983643e-03
5943 -2.746582e-03
5944 -3.845215e-03
5945 -5.401611e-03
5946 -7.263184e-03
5947 -9.155273e-03
5948 -1.101685e-02
5949 -1.272583e-02
5950 -1.428223e-02
5951 -1.522827e-02
5952 -1.580811e-02
5953 -1.583862e-02
5954 -1.522827e-02
5955 -1.425171e-02
5956 -1.275635e-02
5957 -1.086426e-02
5958 -8.941650e-03
5959 -6.866455e-03
5960 -4.882813e-03
5961 -3.143311e-03
5962 -1.617432e-03
5963 -6.103516e-04
5964 1.831055e-04
5965 5.187988e-04
5966 6.103516e-04
5967 5.798340e-04
5968 3.356934e-04
5969 2.136230e-04
5970 9.155273e-05
5971 1.525879e-04
5972 3.662109e-04
5973 7.629395e-04
5974 1.098633e-03
5975 1.708984e-03
5976 2.166748e-03
5977 2.593994e-03
5978 3.021240e-03
5979 3.448486e-03
5980 3.784180e-03
5981 3.936768e-03
5982 4.150391e-03
5983 4.028320e-03
5984 3.509521e-03
5985 2.990723e-03
5986 1.983643e-03
5987 8.544922e-04
5988 -5.493164e-04
5989 -1.708984e-03
5990 -2.716064e-03
5991 -3.051758e-03
5992 -3.143311e-03
5993 -2.319336e-03
5994 -9.155273e-04
5995 7.934570e-04
5996 2.990723e-03
5997 5.065918e-03
5998 7.019043e-03
5999 8.453369e-03
6000 9.368896e-03
6001 9.429932e-03
6002 8.941650e-03
6003 7.965088e-03
6004 6.561279e-03
6005 5.004883e-03
6006 3.387451e-03
6007 2.075195e-03
6008 1.007080e-03
6009 3.662109e-04
6010 -2.441406e-04
6011 -4.882813e-04
6012 -5.493164e-04
6013 -8.544922e-04
6014 -9.155273e-04
6015 -1.281738e-03
6016 -1.586914e-03
6017 -2.075195e-03
6018 -2.563477e-03
6019 -3.234863e-03
6020 -3.967285e-03
6021 -4.882813e-03
6022 -5.645752e-03
6023 -6.622314e-03
6024 -7.507324e-03
6025 -8.453369e-03
6026 -9.094238e-03
6027 -9.399414e-03
6028 -9.552002e-03
6029 -9.338379e-03
6030 -8.697510e-03
6031 -8.056641e-03
6032 -7.110596e-03
6033 -6.317139e-03
6034 -5.462646e-03
6035 -4.699707e-03
6036 -4.028320e-03
6037 -3.173828e-03
6038 -2.105713e-03
6039 -7.934570e-04
6040 1.068115e-03
6041 3.204346e-03
6042 5.645752e-03
6043 8.026123e-03
6044 1.037598e-02
6045 1.248169e-02
6046 1.412964e-02
6047 1.525879e-02
6048 1.593018e-02
6049 1.638794e-02
6050 1.654053e-02
6051 1.647949e-02
6052 1.647949e-02
6053 1.641846e-02
6054 1.617432e-02
6055 1.608276e-02
6056 1.596069e-02
6057 1.580811e-02
6058 1.559448e-02
6059 1.547241e-02
6060 1.528931e-02
6061 1.495361e-02
6062 1.443481e-02
6063 1.373291e-02
6064 1.260376e-02
6065 1.101685e-02
6066 8.789063e-03
6067 6.225586e-03
6068 3.234863e-03
6069 9.155273e-05
6070 -2.929688e-03
6071 -5.554199e-03
6072 -7.751465e-03
6073 -9.033203e-03
6074 -9.704590e-03
6075 -9.582520e-03
6076 -8.850098e-03
6077 -7.720947e-03
6078 -6.683350e-03
6079 -5.432129e-03
6080 -4.516602e-03
6081 -3.814697e-03
6082 -3.356934e-03
6083 -3.112793e-03
6084 -2.929688e-03
6085 -2.746582e-03
6086 -2.593994e-03
6087 -2.380371e-03
6088 -2.227783e-03
6089 -2.075195e-03
6090 -2.319336e-03
6091 -2.807617e-03
6092 -3.753662e-03
6093 -5.004883e-03
6094 -6.530762e-03
6095 -8.178711e-03
6096 -9.918213e-03
6097 -1.119995e-02
6098 -1.223755e-02
6099 -1.266479e-02
6100 -1.263428e-02
6101 -1.202393e-02
6102 -1.104736e-02
6103 -9.765625e-03
6104 -8.453369e-03
6105 -7.324219e-03
6106 -6.317139e-03
6107 -5.554199e-03
6108 -5.096436e-03
6109 -4.791260e-03
6110 -4.699707e-03
6111 -4.516602e-03
6112 -4.272461e-03
6113 -3.997803e-03
6114 -3.631592e-03
6115 -3.265381e-03
6116 -2.899170e-03
6117 -2.593994e-03
6118 -2.471924e-03
6119 -2.349854e-03
6120 -2.288818e-03
6121 -2.166748e-03
6122 -1.708984e-03
6123 -1.312256e-03
6124 -4.577637e-04
6125 5.493164e-04
6126 1.708984e-03
6127 3.082275e-03
6128 4.364014e-03
6129 5.706787e-03
6130 7.049561e-03
6131 8.148193e-03
6132 9.246826e-03
6133 1.028442e-02
6134 1.129150e-02
6135 1.229858e-02
6136 1.306152e-02
6137 1.382446e-02
6138 1.428223e-02
6139 1.437378e-02
6140 1.428223e-02
6141 1.376343e-02
6142 1.284790e-02
6143 1.174927e-02
6144 1.034546e-02
6145 8.728027e-03
6146 7.110596e-03
6147 5.554199e-03
6148 4.028320e-03
6149 2.593994e-03
6150 1.525879e-03
6151 6.408691e-04
6152 3.051758e-05
6153 6.103516e-05
6154 9.155273e-05
6155 7.019043e-04
6156 1.403809e-03
6157 2.014160e-03
6158 2.410889e-03
6159 2.441406e-03
6160 1.647949e-03
6161 3.662109e-04
6162 -1.647949e-03
6163 -4.272461e-03
6164 -7.110596e-03
6165 -9.979248e-03
6166 -1.257324e-02
6167 -1.480103e-02
6168 -1.617432e-02
6169 -1.699829e-02
6170 -1.681519e-02
6171 -1.583862e-02
6172 -1.434326e-02
6173 -1.205444e-02
6174 -9.521484e-03
6175 -6.683350e-03
6176 -3.875732e-03
6177 -1.098633e-03
6178 1.220703e-03
6179 3.204346e-03
6180 4.730225e-03
6181 5.584717e-03
6182 6.072998e-03
6183 5.950928e-03
6184 5.584717e-03
6185 4.791260e-03
6186 3.936768e-03
6187 2.899170e-03
6188 2.075195e-03
6189 1.251221e-03
6190 5.493164e-04
6191 1.831055e-04
6192 -1.831055e-04
6193 -3.051758e-04
6194 -3.051758e-04
6195 -1.220703e-04
6196 -3.051758e-05
6197 2.441406e-04
6198 7.324219e-04
6199 1.220703e-03
6200 1.831055e-03
6201 2.471924e-03
6202 3.204346e-03
6203 3.692627e-03
6204 4.211426e-03
6205 4.486084e-03
6206 4.547119e-03
6207 4.547119e-03
6208 4.211426e-03
6209 3.784180e-03
6210 3.387451e-03
6211 2.899170e-03
6212 2.532959e-03
6213 2.319336e-03
6214 2.258301e-03
6215 2.380371e-03
6216 2.685547e-03
6217 3.234863e-03
6218 3.845215e-03
6219 4.425049e-03
6220 5.187988e-03
6221 5.554199e-03
6222 5.798340e-03
6223 5.798340e-03
6224 5.279541e-03
6225 4.547119e-03
6226 3.204346e-03
6227 1.586914e-03
6228 -3.051758e-05
6229 -1.892090e-03
6230 -3.509521e-03
6231 -4.882813e-03
6232 -5.889893e-03
6233 -6.469727e-03
6234 -6.744385e-03
6235 -6.713867e-03
6236 -6.439209e-03
6237 -6.286621e-03
6238 -5.981445e-03
6239 -5.950928e-03
6240 -5.981445e-03
6241 -6.195068e-03
6242 -6.378174e-03
6243 -6.439209e-03
6244 -6.591797e-03
6245 -6.500244e-03
6246 -6.072998e-03
6247 -5.584717e-03
6248 -4.760742e-03
6249 -3.814697e-03
6250 -2.746582e-03
6251 -1.525879e-03
6252 -1.831055e-04
6253 1.068115e-03
6254 2.441406e-03
6255 3.509521e-03
6256 4.730225e-03
6257 5.584717e-03
6258 6.378174e-03
6259 7.171631e-03
6260 8.087158e-03
6261 9.277344e-03
6262 1.104736e-02
6263 1.379395e-02
6264 1.754761e-02
6265 2.267456e-02
6266 2.908325e-02
6267 3.668213e-02
6268 4.492188e-02
6269 5.349731e-02
6270 6.137085e-02
6271 6.756592e-02
6272 7.101440e-02
6273 7.067871e-02
6274 6.570435e-02
6275 5.511475e-02
6276 3.909302e-02
6277 1.794434e-02
6278 -7.537842e-03
6279 -3.585815e-02
6280 -6.509399e-02
6281 -9.323120e-02
6282 -1.181641e-01
6283 -1.381531e-01
6284 -1.517334e-01
6285 -1.582031e-01
6286 -1.574402e-01
6287 -1.497192e-01
6288 -1.362305e-01
6289 -1.183472e-01
6290 -9.735107e-02
6291 -7.507324e-02
6292 -5.264282e-02
6293 -3.152466e-02
6294 -1.229858e-02
6295 4.425049e-03
6296 1.837158e-02
6297 2.947998e-02
6298 3.805542e-02
6299 4.421997e-02
6300 4.840088e-02
6301 5.081177e-02
6302 5.206299e-02
6303 5.227661e-02
6304 5.172729e-02
6305 5.078125e-02
6306 4.949951e-02
6307 4.797363e-02
6308 4.650879e-02
6309 4.486084e-02
6310 4.339600e-02
6311 4.202271e-02
6312 4.080200e-02
6313 3.976440e-02
6314 3.884888e-02
6315 3.808594e-02
6316 3.732300e-02
6317 3.640747e-02
6318 3.512573e-02
6319 3.347778e-02
6320 3.131104e-02
6321 2.841187e-02
6322 2.502441e-02
6323 2.111816e-02
6324 1.684570e-02
6325 1.242065e-02
6326 7.995605e-03
6327 3.967285e-03
6328 3.662109e-04
6329 -2.593994e-03
6330 -4.821777e-03
6331 -6.652832e-03
6332 -7.843018e-03
6333 -8.789063e-03
6334 -9.521484e-03
6335 -1.028442e-02
6336 -1.107788e-02
6337 -1.177979e-02
6338 -1.245117e-02
6339 -1.278687e-02
6340 -1.263428e-02
6341 -1.208496e-02
6342 -1.098633e-02
6343 -9.338379e-03
6344 -7.629395e-03
6345 -5.676270e-03
6346 -3.906250e-03
6347 -2.319336e-03
6348 -1.159668e-03
6349 -2.746582e-04
6350 3.967285e-04
6351 7.629395e-04
6352 1.037598e-03
6353 1.098633e-03
6354 1.007080e-03
6355 6.408691e-04
6356 -1.220703e-04
6357 -9.460449e-04
6358 -2.258301e-03
6359 -3.723145e-03
6360 -5.035400e-03
6361 -6.072998e-03
6362 -6.896973e-03
6363 -7.232666e-03
6364 -7.171631e-03
6365 -6.774902e-03
6366 -6.317139e-03
6367 -5.706787e-03
6368 -5.401611e-03
6369 -5.310059e-03
6370 -5.401611e-03
6371 -5.737305e-03
6372 -5.950928e-03
6373 -6.134033e-03
6374 -6.011963e-03
6375 -5.249023e-03
6376 -4.333496e-03
6377 -3.051758e-03
6378 -1.495361e-03
6379 9.155273e-05
6380 1.708984e-03
6381 3.082275e-03
6382 4.089355e-03
6383 4.882813e-03
6384 5.340576e-03
6385 5.523682e-03
6386 5.462646e-03
6387 5.187988e-03
6388 4.699707e-03
6389 4.119873e-03
6390 3.570557e-03
6391 2.899170e-03
6392 2.166748e-03
6393 1.739502e-03
6394 1.464844e-03
6395 1.403809e-03
6396 1.495361e-03
6397 1.647949e-03
6398 2.014160e-03
6399 2.227783e-03
6400 2.227783e-03
6401 1.831055e-03
6402 1.068115e-03
6403 -2.136230e-04
6404 -1.861572e-03
6405 -3.784180e-03
6406 -5.889893e-03
6407 -7.873535e-03
6408 -9.704590e-03
6409 -1.098633e-02
6410 -1.168823e-02
6411 -1.193237e-02
6412 -1.141357e-02
6413 -1.055908e-02
6414 -9.094238e-03
6415 -7.568359e-03
6416 -5.584717e-03
6417 -3.601074e-03
6418 -1.373291e-03
6419 7.019043e-04
6420 2.899170e-03
6421 4.882813e-03
6422 6.713867e-03
6423 8.148193e-03
6424 9.246826e-03
6425 9.674072e-03
6426 9.429932e-03
6427 8.636475e-03
6428 7.354736e-03
6429 5.462646e-03
6430 3.417969e-03
6431 1.129150e-03
6432 -1.007080e-03
6433 -3.082275e-03
6434 -4.760742e-03
6435 -5.950928e-03
6436 -6.805420e-03
6437 -7.202148e-03
6438 -7.019043e-03
6439 -6.683350e-03
6440 -5.828857e-03
6441 -5.065918e-03
6442 -4.150391e-03
6443 -3.417969e-03
6444 -2.838135e-03
6445 -2.441406e-03
6446 -2.258301e-03
6447 -2.288818e-03
6448 -2.410889e-03
6449 -2.716064e-03
6450 -2.929688e-03
6451 -3.051758e-03
6452 -3.295898e-03
6453 -3.234863e-03
6454 -3.295898e-03
6455 -3.234863e-03
6456 -3.143311e-03
6457 -2.960205e-03
6458 -2.685547e-03
6459 -2.197266e-03
6460 -1.617432e-03
6461 -5.798340e-04
6462 7.629395e-04
6463 2.319336e-03
6464 4.272461e-03
6465 6.408691e-03
6466 8.514404e-03
6467 1.055908e-02
6468 1.223755e-02
6469 1.370239e-02
6470 1.449585e-02
6471 1.489258e-02
6472 1.467896e-02
6473 1.406860e-02
6474 1.293945e-02
6475 1.159668e-02
6476 9.765625e-03
6477 7.934570e-03
6478 5.798340e-03
6479 3.479004e-03
6480 1.159668e-03
6481 -1.312256e-03
6482 -3.662109e-03
6483 -5.950928e-03
6484 -8.148193e-03
6485 -9.948730e-03
6486 -1.147461e-02
6487 -1.248169e-02
6488 -1.306152e-02
6489 -1.312256e-02
6490 -1.303101e-02
6491 -1.242065e-02
6492 -1.181030e-02
6493 -1.123047e-02
6494 -1.068115e-02
6495 -1.037598e-02
6496 -1.031494e-02
6497 -1.046753e-02
6498 -1.074219e-02
6499 -1.104736e-02
6500 -1.123047e-02
6501 -1.132202e-02
6502 -1.092529e-02
6503 -1.019287e-02
6504 -9.002686e-03
6505 -7.446289e-03
6506 -5.493164e-03
6507 -3.204346e-03
6508 -9.460449e-04
6509 1.464844e-03
6510 3.784180e-03
6511 5.981445e-03
6512 8.117676e-03
6513 9.979248e-03
6514 1.153564e-02
6515 1.306152e-02
6516 1.394653e-02
6517 1.467896e-02
6518 1.501465e-02
6519 1.480103e-02
6520 1.428223e-02
6521 1.342773e-02
6522 1.223755e-02
6523 1.104736e-02
6524 9.735107e-03
6525 8.728027e-03
6526 7.751465e-03
6527 6.927490e-03
6528 6.378174e-03
6529 5.889893e-03
6530 5.371094e-03
6531 4.760742e-03
6532 4.089355e-03
6533 3.448486e-03
6534 2.380371e-03
6535 1.434326e-03
6536 4.882813e-04
6537 -5.798340e-04
6538 -1.678467e-03
6539 -2.807617e-03
6540 -3.753662e-03
6541 -4.882813e-03
6542 -6.011963e-03
6543 -6.927490e-03
6544 -7.812500e-03
6545 -8.575439e-03
6546 -9.002686e-03
6547 -9.063721e-03
6548 -8.758545e-03
6549 -8.239746e-03
6550 -7.354736e-03
6551 -6.317139e-03
6552 -5.340576e-03
6553 -4.180908e-03
6554 -3.082275e-03
6555 -2.227783e-03
6556 -1.342773e-03
6557 -7.019043e-04
6558 9.155273e-05
6559 4.577637e-04
6560 9.155273e-04
6561 1.159668e-03
6562 1.159668e-03
6563 9.460449e-04
6564 4.882813e-04
6565 -2.136230e-04
6566 -9.765625e-04
6567 -1.800537e-03
6568 -2.502441e-03
6569 -2.960205e-03
6570 -3.021240e-03
6571 -2.624512e-03
6572 -1.800537e-03
6573 -6.713867e-04
6574 7.324219e-04
6575 2.166748e-03
6576 3.479004e-03
6577 4.089355e-03
6578 4.547119e-03
6579 4.302979e-03
6580 3.417969e-03
6581 2.227783e-03
6582 8.850098e-04
6583 -7.934570e-04
6584 -2.105713e-03
6585 -3.326416e-03
6586 -4.150391e-03
6587 -4.608154e-03
6588 -4.577637e-03
6589 -4.272461e-03
6590 -3.570557e-03
6591 -2.655029e-03
6592 -1.556396e-03
6593 -3.051758e-04
6594 1.007080e-03
6595 2.014160e-03
6596 3.051758e-03
6597 3.814697e-03
6598 4.180908e-03
6599 4.272461e-03
6600 4.058838e-03
6601 3.601074e-03
6602 2.990723e-03
6603 2.197266e-03
6604 1.434326e-03
6605 7.019043e-04
6606 1.831055e-04
6607 -3.356934e-04
6608 -6.103516e-04
6609 -7.324219e-04
6610 -5.798340e-04
6611 -2.441406e-04
6612 3.051758e-04
6613 1.068115e-03
6614 1.922607e-03
6615 2.990723e-03
6616 3.875732e-03
6617 4.852295e-03
6618 5.340576e-03
6619 5.676270e-03
6620 5.554199e-03
6621 4.760742e-03
6622 3.570557e-03
6623 1.983643e-03
6624 3.051758e-05
6625 -2.288818e-03
6626 -4.333496e-03
6627 -6.225586e-03
6628 -7.446289e-03
6629 -8.087158e-03
6630 -7.934570e-03
6631 -6.988525e-03
6632 -5.462646e-03
6633 -3.234863e-03
6634 -8.850098e-04
6635 1.556396e-03
6636 3.692627e-03
6637 5.676270e-03
6638 7.141113e-03
6639 8.178711e-03
6640 8.880615e-03
6641 9.460449e-03
6642 9.857178e-03
6643 1.010132e-02
6644 1.046753e-02
6645 1.046753e-02
6646 1.046753e-02
6647 1.022339e-02
6648 9.735107e-03
6649 9.094238e-03
6650 8.453369e-03
6651 7.659912e-03
6652 6.744385e-03
6653 5.554199e-03
6654 4.272461e-03
6655 2.868652e-03
6656 1.342773e-03
6657 6.103516e-05
6658 -1.037598e-03
6659 -1.983643e-03
6660 -2.563477e-03
6661 -3.326416e-03
6662 -4.028320e-03
6663 -5.035400e-03
6664 -5.889893e-03
6665 -6.652832e-03
6666 -6.927490e-03
6667 -6.561279e-03
6668 -5.401611e-03
6669 -3.753662e-03
6670 -2.075195e-03
6671 -4.882813e-04
6672 5.493164e-04
6673 8.544922e-04
6674 6.103516e-04
6675 2.746582e-04
6676 -1.831055e-04
6677 -5.187988e-04
6678 -3.662109e-04
6679 -1.220703e-04
6680 9.155273e-05
6681 2.441406e-04
6682 3.051758e-04
6683 6.103516e-05
6684 -3.051758e-05
6685 -1.831055e-04
6686 -2.136230e-04
6687 -3.051758e-05
6688 -3.051758e-05
6689 2.136230e-04
6690 1.220703e-04
6691 9.155273e-05
6692 -9.155273e-05
6693 -6.103516e-05
6694 -9.155273e-05
6695 -9.155273e-05
6696 3.051758e-05
6697 9.155273e-05
6698 6.103516e-05
6699 3.051758e-05
6700 0.000000e+00
6701 -6.103516e-05
6702 -6.103516e-05
6703 0.000000e+00
6704 -6.103516e-05
6705 6.103516e-05
6706 6.103516e-05
6707 3.051758e-05
6708 0.000000e+00
6709 -6.103516e-05


==> real_data_CoSaMP.txt <==
x y
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 5.071810e-02
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 0.000000e+00
33 0.000000e+00
34 0.000000e+00
35 0.000000e+00
36 0.000000e+00
37 0.000000e+00
38 0.000000e+00
39 0.000000e+00
40 0.000000e+00
41 0.000000e+00
42 0.000000e+00
43 0.000000e+00
44 0.000000e+00
45 0.000000e+00
46 4.485002e-02
47 0.000000e+00
48 0.000000e+00
49 0.000000e+00
50 0.000000e+00
51 0.000000e+00
52 0.000000e+00
53 0.000000e+00
54 -2.249376e-02
55 0.000000e+00
56 0.000000e+00
57 0.000000e+00
58 0.000000e+00
59 0.000000e+00
60 0.000000e+00
61 0.000000e+00
62 0.000000e+00
63 0.000000e+00
64 0.000000e+00
65 0.000000e+00
66 0.000000e+00
67 0.000000e+00
68 0.000000e+00
69 0.000000e+00
70 3.147443e-02
71 0.000000e+00
72 0.000000e+00
73 0.000000e+00
74 0.000000e+00
75 0.000000e+00
76 0.000000e+00
77 0.000000e+00
78 0.000000e+00
79 0.000000e+00
80 0.000000e+00
81 0.000000e+00
82 0.000000e+00
83 0.000000e+00
84 0.000000e+00
85 0.000000e+00
86 0.000000e+00
87 0.000000e+00
88 0.000000e+00
89 0.000000e+00
90 0.000000e+00
91 0.000000e+00
92 0.000000e+00
93 0.000000e+00
94 0.000000e+00
95 0.000000e+00
96 0.000000e+00
97 0.000000e+00
98 0.000000e+00
99 0.000000e+00
100 0.000000e+00
101 0.000000e+00
102 0.000000e+00
103 0.000000e+00
104 0.000000e+00
105 0.000000e+00
106 0.000000e+00
107 0.000000e+00
108 0.000000e+00
109 0.000000e+00
110 0.000000e+00
111 0.000000e+00
112 0.000000e+00
113 0.000000e+00
114 0.000000e+00
115 0.000000e+00
116 0.000000e+00
117 0.000000e+00
118 0.000000e+00
119 0.000000e+00
120 0.000000e+00
121 0.000000e+00
122 0.000000e+00
123 0.000000e+00
124 0.000000e+00
125 0.000000e+00
126 0.000000e+00
127 0.000000e+00
128 2.798095e-02
129 0.000000e+00
130 0.000000e+00
131 0.000000e+00
132 0.000000e+00
133 0.000000e+00
134 0.000000e+00
135 0.000000e+00
136 0.000000e+00
137 0.000000e+00
138 0.000000e+00
139 0.000000e+00
140 0.000000e+00
141 0.000000e+00
142 0.000000e+00
143 0.000000e+00
144 0.000000e+00
145 0.000000e+00
146 0.000000e+00
147 0.000000e+00
148 0.000000e+00
149 0.000000e+00
150 0.000000e+00
151 0.000000e+00
152 0.000000e+00
153 0.000000e+00
154 0.000000e+00
155 0.000000e+00
156 0.000000e+00
157 0.000000e+00
158 0.000000e+00
159 0.000000e+00
160 0.000000e+00
161 0.000000e+00
162 0.000000e+00
163 0.000000e+00
164 -3.586289e-02
165 0.000000e+00
166 0.000000e+00
167 0.000000e+00
168 0.000000e+00
169 0.000000e+00
170 0.000000e+00
171 0.000000e+00
172 0.000000e+00
173 0.000000e+00
174 0.000000e+00
175 3.675772e-02
176 0.000000e+00
177 0.000000e+00
178 0.000000e+00
179 0.000000e+00
180 0.000000e+00
181 0.000000e+00
182 0.000000e+00
183 0.000000e+00
184 0.000000e+00
185 0.000000e+00
186 0.000000e+00
187 0.000000e+00
188 0.000000e+00
189 0.000000e+00
190 0.000000e+00
191 0.000000e+00
192 0.000000e+00
193 0.000000e+00
194 0.000000e+00
195 0.000000e+00
196 0.000000e+00
197 0.000000e+00
198 0.000000e+00
199 0.000000e+00
200 0.000000e+00
201 0.000000e+00
202 0.000000e+00
203 0.000000e+00
204 0.000000e+00
205 0.000000e+00
206 0.000000e+00
207 0.000000e+00
208 0.000000e+00
209 0.000000e+00
210 0.000000e+00
211 0.000000e+00
212 0.000000e+00
213 0.000000e+00
214 0.000000e+00
215 0.000000e+00
216 0.000000e+00
217 0.000000e+00
218 0.000000e+00
219 0.000000e+00
220 0.000000e+00
221 0.000000e+00
222 0.000000e+00
223 0.000000e+00
224 3.752785e-02
225 0.000000e+00
226 0.000000e+00
227 0.000000e+00
228 0.000000e+00
229 0.000000e+00
230 0.000000e+00
231 0.000000e+00
232 0.000000e+00
233 0.000000e+00
234 0.000000e+00
235 0.000000e+00
236 0.000000e+00
237 0.000000e+00
238 0.000000e+00
239 0.000000e+00
240 0.000000e+00
241 0.000000e+00
242 0.000000e+00
243 0.000000e+00
244 0.000000e+00
245 0.000000e+00
246 0.000000e+00
247 0.000000e+00
248 0.000000e+00
249 0.000000e+00
250 0.000000e+00
251 0.000000e+00
252 0.000000e+00
253 0.000000e+00
254 0.000000e+00
255 0.000000e+00
256 0.000000e+00
257 0.000000e+00
258 0.000000e+00
259 0.000000e+00
260 0.000000e+00
261 0.000000e+00
262 0.000000e+00
263 0.000000e+00
264 0.000000e+00
265 0.000000e+00
266 0.000000e+00
267 0.000000e+00
268 0.000000e+00
269 0.000000e+00
270 0.000000e+00
271 0.000000e+00
272 0.000000e+00
273 0.000000e+00
274 0.000000e+00
275 0.000000e+00
276 0.000000e+00
277 0.000000e+00
278 0.000000e+00
279 0.000000e+00
280 0.000000e+00
281 0.000000e+00
282 0.000000e+00
283 0.000000e+00
284 0.000000e+00
285 0.000000e+00
286 0.000000e+00
287 0.000000e+00
288 0.000000e+00
289 0.000000e+00
290 0.000000e+00
291 0.000000e+00
292 0.000000e+00
293 -3.463992e-02
294 0.000000e+00
295 0.000000e+00
296 0.000000e+00
297 0.000000e+00
298 0.000000e+00
299 0.000000e+00
300 0.000000e+00
301 0.000000e+00
302 0.000000e+00
303 0.000000e+00
304 0.000000e+00
305 0.000000e+00
306 0.000000e+00
307 2.778898e-02
308 0.000000e+00
309 0.000000e+00
310 0.000000e+00
311 0.000000e+00
312 0.000000e+00
313 0.000000e+00
314 0.000000e+00
315 0.000000e+00
316 0.000000e+00
317 0.000000e+00
318 0.000000e+00
319 0.000000e+00
320 0.000000e+00
321 0.000000e+00
322 0.000000e+00
323 0.000000e+00
324 0.000000e+00
325 0.000000e+00
326 0.000000e+00
327 0.000000e+00
328 0.000000e+00
329 0.000000e+00
330 0.000000e+00
331 0.000000e+00
332 0.000000e+00
333 0.000000e+00
334 0.000000e+00
335 0.000000e+00
336 0.000000e+00
337 0.000000e+00
338 0.000000e+00
339 0.000000e+00
340 0.000000e+00
341 0.000000e+00
342 0.000000e+00
343 0.000000e+00
344 0.000000e+00
345 0.000000e+00
346 0.000000e+00
347 0.000000e+00
348 0.000000e+00
349 3.016656e-02
350 0.000000e+00
351 0.000000e+00
352 0.000000e+00
353 0.000000e+00
354 0.000000e+00
355 0.000000e+00
356 0.000000e+00
357 0.000000e+00
358 0.000000e+00
359 0.000000e+00
360 0.000000e+00
361 0.000000e+00
362 0.000000e+00
363 0.000000e+00
364 0.000000e+00
365 0.000000e+00
366 0.000000e+00
367 0.000000e+00
368 0.000000e+00
369 0.000000e+00
370 0.000000e+00
371 0.000000e+00
372 0.000000e+00
373 0.000000e+00
374 0.000000e+00
375 0.000000e+00
376 0.000000e+00
377 0.000000e+00
378 0.000000e+00
379 4.125674e-02
380 0.000000e+00
381 0.000000e+00
382 0.000000e+00
383 4.863692e-02
384 0.000000e+00
385 0.000000e+00
386 0.000000e+00
387 0.000000e+00
388 0.000000e+00
389 0.000000e+00
390 0.000000e+00
391 0.000000e+00
392 0.000000e+00
393 0.000000e+00
394 0.000000e+00
395 0.000000e+00
396 0.000000e+00
397 0.000000e+00
398 0.000000e+00
399 0.000000e+00
400 0.000000e+00
401 0.000000e+00
402 0.000000e+00
403 0.000000e+00
404 0.000000e+00
405 0.000000e+00
406 0.000000e+00
407 0.000000e+00
408 0.000000e+00
409 0.000000e+00
410 0.000000e+00
411 0.000000e+00
412 0.000000e+00
413 0.000000e+00
414 0.000000e+00
415 0.000000e+00
416 0.000000e+00
417 0.000000e+00
418 0.000000e+00
419 0.000000e+00
420 0.000000e+00
421 0.000000e+00
422 0.000000e+00
423 0.000000e+00
424 0.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 5.667937e-02
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 -3.781187e-02
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 2.491034e-02
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 3.115331e-02
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00
513 0.000000e+00
514 0.000000e+00
515 0.000000e+00
516 0.000000e+00
517 0.000000e+00
518 0.000000e+00
519 0.000000e+00
520 0.000000e+00
521 0.000000e+00
522 0.000000e+00
523 0.000000e+00
524 0.000000e+00
525 0.000000e+00
526 0.000000e+00
527 0.000000e+00
528 0.000000e+00
529 0.000000e+00
530 0.000000e+00
531 0.000000e+00
532 0.000000e+00
533 0.000000e+00
534 0.000000e+00
535 0.000000e+00
536 0.000000e+00
537 0.000000e+00
538 0.000000e+00
539 0.000000e+00
540 0.000000e+00
541 0.000000e+00
542 0.000000e+00
543 0.000000e+00
544 3.842707e-02
545 0.000000e+00
546 0.000000e+00
547 0.000000e+00
548 0.000000e+00
549 0.000000e+00
550 0.000000e+00
551 0.000000e+00
552 0.000000e+00
553 0.000000e+00
554 0.000000e+00
555 0.000000e+00
556 0.000000e+00
557 0.000000e+00
558 0.000000e+00
559 0.000000e+00
560 0.000000e+00
561 0.000000e+00
562 0.000000e+00
563 0.000000e+00
564 0.000000e+00
565 0.000000e+00
566 0.000000e+00
567 0.000000e+00
568 0.000000e+00
569 0.000000e+00
570 0.000000e+00
571 0.000000e+00
572 0.000000e+00
573 0.000000e+00
574 0.000000e+00
575 0.000000e+00
576 -5.160144e-02
577 0.000000e+00
578 0.000000e+00
579 0.000000e+00
580 0.000000e+00
581 0.000000e+00
582 0.000000e+00
583 0.000000e+00
584 0.000000e+00
585 0.000000e+00
586 0.000000e+00
587 0.000000e+00
588 0.000000e+00
589 0.000000e+00
590 0.000000e+00
591 0.000000e+00
592 0.000000e+00
593 0.000000e+00
594 0.000000e+00
595 0.000000e+00
596 0.000000e+00
597 0.000000e+00
598 0.000000e+00
599 0.000000e+00
600 0.000000e+00
601 0.000000e+00
602 0.000000e+00
603 0.000000e+00
604 0.000000e+00
605 0.000000e+00
606 0.000000e+00
607 0.000000e+00
608 0.000000e+00
609 0.000000e+00
610 0.000000e+00
611 0.000000e+00
612 0.000000e+00
613 0.000000e+00
614 0.000000e+00
615 0.000000e+00
616 0.000000e+00
617 0.000000e+00
618 0.000000e+00
619 0.000000e+00
620 0.000000e+00
621 0.000000e+00
622 0.000000e+00
623 0.000000e+00
624 0.000000e+00
625 0.000000e+00
626 0.000000e+00
627 0.000000e+00
628 0.000000e+00
629 0.000000e+00
630 0.000000e+00
631 0.000000e+00
632 0.000000e+00
633 0.000000e+00
634 0.000000e+00
635 5.160706e-02
636 0.000000e+00
637 0.000000e+00
638 0.000000e+00
639 0.000000e+00
640 0.000000e+00
641 0.000000e+00
642 0.000000e+00
643 0.000000e+00
644 0.000000e+00
645 0.000000e+00
646 0.000000e+00
647 0.000000e+00
648 0.000000e+00
649 0.000000e+00
650 0.000000e+00
651 0.000000e+00
652 0.000000e+00
653 0.000000e+00
654 0.000000e+00
655 0.000000e+00
656 0.000000e+00
657 0.000000e+00
658 0.000000e+00
659 0.000000e+00
660 0.000000e+00
661 0.000000e+00
662 0.000000e+00
663 0.000000e+00
664 0.000000e+00
665 0.000000e+00
666 0.000000e+00
667 0.000000e+00
668 0.000000e+00
669 0.000000e+00
670 0.000000e+00
671 0.000000e+00
672 0.000000e+00
673 0.000000e+00
674 0.000000e+00
675 0.000000e+00
676 0.000000e+00
677 0.000000e+00
678 0.000000e+00
679 0.000000e+00
680 0.000000e+00
681 0.000000e+00
682 0.000000e+00
683 0.000000e+00
684 0.000000e+00
685 0.000000e+00
686 0.000000e+00
687 0.000000e+00
688 0.000000e+00
689 0.000000e+00
690 -3.757111e-02
691 0.000000e+00
692 0.000000e+00
693 0.000000e+00
694 0.000000e+00
695 0.000000e+00
696 0.000000e+00
697 0.000000e+00
698 0.000000e+00
699 0.000000e+00
700 0.000000e+00
701 0.000000e+00
702 0.000000e+00
703 0.000000e+00
704 0.000000e+00
705 0.000000e+00
706 0.000000e+00
707 0.000000e+00
708 0.000000e+00
709 0.000000e+00
710 0.000000e+00
711 0.000000e+00
712 0.000000e+00
713 0.000000e+00
714 0.000000e+00
715 0.000000e+00
716 0.000000e+00
717 0.000000e+00
718 0.000000e+00
719 0.000000e+00
720 0.000000e+00
721 0.000000e+00
722 0.000000e+00
723 0.000000e+00
724 0.000000e+00
725 0.000000e+00
726 0.000000e+00
727 0.000000e+00
728 0.000000e+00
729 0.000000e+00
730 0.000000e+00
731 0.000000e+00
732 0.000000e+00
733 0.000000e+00
734 0.000000e+00
735 0.000000e+00
736 0.000000e+00
737 0.000000e+00
738 0.000000e+00
739 0.000000e+00
740 0.000000e+00
741 0.000000e+00
742 0.000000e+00
743 0.000000e+00
744 -3.667782e-02
745 0.000000e+00
746 0.000000e+00
747 0.000000e+00
748 0.000000e+00
749 0.000000e+00
750 0.000000e+00
751 -3.215509e-02
752 0.000000e+00
753 0.000000e+00
754 0.000000e+00
755 0.000000e+00
756 0.000000e+00
757 0.000000e+00
758 0.000000e+00
759 0.000000e+00
760 0.000000e+00
761 0.000000e+00
762 0.000000e+00
763 0.000000e+00
764 0.000000e+00
765 0.000000e+00
766 0.000000e+00
767 0.000000e+00
768 0.000000e+00
769 0.000000e+00
770 0.000000e+00
771 0.000000e+00
772 0.000000e+00
773 0.000000e+00
774 -3.025876e-02
775 -2.758673e-02
776 0.000000e+00
777 0.000000e+00
778 0.000000e+00
779 0.000000e+00
780 0.000000e+00
781 0.000000e+00
782 0.000000e+00
783 0.000000e+00
784 0.000000e+00
785 0.000000e+00
786 0.000000e+00
787 0.000000e+00
788 0.000000e+00
789 0.000000e+00
790 0.000000e+00
791 0.000000e+00
792 0.000000e+00
793 0.000000e+00
794 0.000000e+00
795 0.000000e+00
796 0.000000e+00
797 0.000000e+00
798 0.000000e+00
799 0.000000e+00
800 0.000000e+00
801 0.000000e+00
802 0.000000e+00
803 0.000000e+00
804 0.000000e+00
805 0.000000e+00
806 0.000000e+00
807 0.000000e+00
808 0.000000e+00
809 0.000000e+00
810 0.000000e+00
811 0.000000e+00
812 0.000000e+00
813 0.000000e+00
814 0.000000e+00
815 0.000000e+00
816 0.000000e+00
817 0.000000e+00
818 0.000000e+00
819 0.000000e+00
820 0.000000e+00
821 0.000000e+00
822 0.000000e+00
823 0.000000e+00
824 0.000000e+00
825 0.000000e+00
826 0.000000e+00
827 0.000000e+00
828 0.000000e+00
829 0.000000e+00
830 0.000000e+00
831 0.000000e+00
832 0.000000e+00
833 0.000000e+00
834 0.000000e+00
835 0.000000e+00
836 0.000000e+00
837 0.000000e+00
838 0.000000e+00
839 0.000000e+00
840 0.000000e+00
841 0.000000e+00
842 0.000000e+00
843 0.000000e+00
844 0.000000e+00
845 0.000000e+00
846 0.000000e+00
847 0.000000e+00
848 0.000000e+00
849 0.000000e+00
850 0.000000e+00
851 0.000000e+00
852 0.000000e+00
853 0.000000e+00
854 0.000000e+00
855 0.000000e+00
856 0.000000e+00
857 0.000000e+00
858 0.000000e+00
859 0.000000e+00
860 0.000000e+00
861 0.000000e+00
862 3.270732e-02
863 0.000000e+00
864 0.000000e+00
865 0.000000e+00
866 0.000000e+00
867 0.000000e+00
868 0.000000e+00
869 0.000000e+00
870 0.000000e+00
871 0.000000e+00
872 0.000000e+00
873 0.000000e+00
874 0.000000e+00
875 0.000000e+00
876 0.000000e+00
877 0.000000e+00
878 0.000000e+00
879 0.000000e+00
880 0.000000e+00
881 0.000000e+00
882 0.000000e+00
883 0.000000e+00
884 0.000000e+00
885 0.000000e+00
886 0.000000e+00
887 0.000000e+00
888 0.000000e+00
889 0.000000e+00
890 0.000000e+00
891 0.000000e+00
892 0.000000e+00
893 0.000000e+00
894 0.000000e+00
895 0.000000e+00
896 0.000000e+00
897 0.000000e+00
898 0.000000e+00
899 0.000000e+00
900 0.000000e+00
901 0.000000e+00
902 0.000000e+00
903 0.000000e+00
904 0.000000e+00
905 -4.140484e-02
906 0.000000e+00
907 0.000000e+00
908 0.000000e+00
909 0.000000e+00
910 0.000000e+00
911 0.000000e+00
912 0.000000e+00
913 0.000000e+00
914 0.000000e+00
915 0.000000e+00
916 0.000000e+00
917 0.000000e+00
918 0.000000e+00
919 0.000000e+00
920 0.000000e+00
921 0.000000e+00
922 0.000000e+00
923 0.000000e+00
924 0.000000e+00
925 0.000000e+00
926 0.000000e+00
927 0.000000e+00
928 0.000000e+00
929 0.000000e+00
930 -3.170763e-02
931 0.000000e+00
932 0.000000e+00
933 0.000000e+00
934 0.000000e+00
935 0.000000e+00
936 0.000000e+00
937 0.000000e+00
938 0.000000e+00
939 0.000000e+00
940 0.000000e+00
941 0.000000e+00
942 0.000000e+00
943 0.000000e+00
944 0.000000e+00
945 0.000000e+00
946 0.000000e+00
947 0.000000e+00
948 0.000000e+00
949 0.000000e+00
950 -2.887845e-02
951 0.000000e+00
952 0.000000e+00
953 0.000000e+00
954 0.000000e+00
955 0.000000e+00
956 0.000000e+00
957 0.000000e+00
958 0.000000e+00
959 0.000000e+00
960 0.000000e+00
961 0.000000e+00
962 0.000000e+00
963 0.000000e+00
964 0.000000e+00
965 0.000000e+00
966 0.000000e+00
967 0.000000e+00
968 0.000000e+00
969 0.000000e+00
970 0.000000e+00
971 0.000000e+00
972 0.000000e+00
973 0.000000e+00
974 0.000000e+00
975 0.000000e+00
976 0.000000e+00
977 0.000000e+00
978 0.000000e+00
979 0.000000e+00
980 0.000000e+00
981 0.000000e+00
982 0.000000e+00
983 0.000000e+00
984 0.000000e+00
985 0.000000e+00
986 0.000000e+00
987 0.000000e+00
988 0.000000e+00
989 0.000000e+00
990 0.000000e+00
991 0.000000e+00
992 0.000000e+00
993 0.000000e+00
994 0.000000e+00
995 0.000000e+00
996 0.000000e+00
997 0.000000e+00
998 0.000000e+00
999 0.000000e+00
1000 0.000000e+00
1001 0.000000e+00
1002 0.000000e+00
1003 0.000000e+00
1004 0.000000e+00
1005 0.000000e+00
1006 0.000000e+00
1007 0.000000e+00
1008 0.000000e+00
1009 0.000000e+00
1010 0.000000e+00
1011 0.000000e+00
1012 0.000000e+00
1013 0.000000e+00
1014 0.000000e+00
1015 0.000000e+00
1016 0.000000e+00
1017 0.000000e+00
1018 0.000000e+00
1019 0.000000e+00
1020 0.000000e+00
1021 0.000000e+00
1022 0.000000e+00
1023 0.000000e+00
1024 0.000000e+00
1025 0.000000e+00
1026 3.302261e-02
1027 0.000000e+00
1028 0.000000e+00
1029 0.000000e+00
1030 0.000000e+00
1031 0.000000e+00
1032 0.000000e+00
1033 0.000000e+00
1034 0.000000e+00
1035 0.000000e+00
1036 0.000000e+00
1037 0.000000e+00
1038 0.000000e+00
1039 0.000000e+00
1040 0.000000e+00
1041 0.000000e+00
1042 0.000000e+00
1043 0.000000e+00
1044 0.000000e+00
1045 0.000000e+00
1046 0.000000e+00
1047 0.000000e+00
1048 0.000000e+00
1049 0.000000e+00
1050 0.000000e+00
1051 0.000000e+00
1052 0.000000e+00
1053 0.000000e+00
1054 0.000000e+00
1055 0.000000e+00
1056 0.000000e+00
1057 0.000000e+00
1058 0.000000e+00
1059 0.000000e+00
1060 0.000000e+00
1061 -4.855474e-02
1062 0.000000e+00
1063 0.000000e+00
1064 0.000000e+00
1065 3.348574e-02
1066 0.000000e+00
1067 0.000000e+00
1068 0.000000e+00
1069 0.000000e+00
1070 0.000000e+00
1071 0.000000e+00
1072 3.384860e-02
1073 0.000000e+00
1074 0.000000e+00
1075 0.000000e+00
1076 0.000000e+00
1077 0.000000e+00
1078 0.000000e+00
1079 0.000000e+00
1080 0.000000e+00
1081 0.000000e+00
1082 0.000000e+00
1083 0.000000e+00
1084 0.000000e+00
1085 0.000000e+00
1086 0.000000e+00
1087 0.000000e+00
1088 0.000000e+00
1089 0.000000e+00
1090 0.000000e+00
1091 0.000000e+00
1092 0.000000e+00
1093 0.000000e+00
1094 0.000000e+00
1095 0.000000e+00
1096 0.000000e+00
1097 0.000000e+00
1098 0.000000e+00
1099 0.000000e+00
1100 3.820768e-02
1101 0.000000e+00
1102 0.000000e+00
1103 0.000000e+00
1104 2.663864e-02
1105 0.000000e+00
1106 4.010755e-02
1107 0.000000e+00
1108 0.000000e+00
1109 0.000000e+00
1110 0.000000e+00
1111 0.000000e+00
1112 0.000000e+00
1113 0.000000e+00
1114 0.000000e+00
1115 0.000000e+00
1116 0.000000e+00
1117 0.000000e+00
1118 0.000000e+00
1119 0.000000e+00
1120 0.000000e+00
1121 0.000000e+00
1122 0.000000e+00
1123 0.000000e+00
1124 0.000000e+00
1125 0.000000e+00
1126 0.000000e+00
1127 0.000000e+00
1128 0.000000e+00
1129 0.000000e+00
1130 0.000000e+00
1131 0.000000e+00
1132 3.324054e-02
1133 0.000000e+00
1134 0.000000e+00
1135 0.000000e+00
1136 0.000000e+00
1137 0.000000e+00
1138 0.000000e+00
1139 0.000000e+00
1140 0.000000e+00
1141 0.000000e+00
1142 0.000000e+00
1143 0.000000e+00
1144 0.000000e+00
1145 0.000000e+00
1146 0.000000e+00
1147 0.000000e+00
1148 0.000000e+00
1149 0.000000e+00
1150 0.000000e+00
1151 0.000000e+00
1152 0.000000e+00
1153 0.000000e+00
1154 0.000000e+00
1155 0.000000e+00
1156 0.000000e+00
1157 0.000000e+00
1158 0.000000e+00
1159 0.000000e+00
1160 0.000000e+00
1161 0.000000e+00
1162 0.000000e+00
1163 0.000000e+00
1164 0.000000e+00
1165 0.000000e+00
1166 -3.209245e-02
1167 0.000000e+00
1168 0.000000e+00
1169 0.000000e+00
1170 0.000000e+00
1171 0.000000e+00
1172 0.000000e+00
1173 0.000000e+00
1174 0.000000e+00
1175 0.000000e+00
1176 0.000000e+00
1177 0.000000e+00
1178 0.000000e+00
1179 0.000000e+00
1180 0.000000e+00
1181 0.000000e+00
1182 0.000000e+00
1183 0.000000e+00
1184 0.000000e+00
1185 0.000000e+00
1186 0.000000e+00
1187 0.000000e+00
1188 0.000000e+00
1189 0.000000e+00
1190 0.000000e+00
1191 0.000000e+00
1192 0.000000e+00
1193 0.000000e+00
1194 0.000000e+00
1195 0.000000e+00
1196 0.000000e+00
1197 0.000000e+00
1198 0.000000e+00
1199 0.000000e+00
1200 0.000000e+00
1201 0.000000e+00
1202 -4.089599e-02
1203 0.000000e+00
1204 0.000000e+00
1205 0.000000e+00
1206 0.000000e+00
1207 0.000000e+00
1208 0.000000e+00
1209 0.000000e+00
1210 0.000000e+00
1211 0.000000e+00
1212 0.000000e+00
1213 0.000000e+00
1214 0.000000e+00
1215 0.000000e+00
1216 0.000000e+00
1217 3.142618e-02
1218 0.000000e+00
1219 0.000000e+00
1220 0.000000e+00
1221 0.000000e+00
1222 0.000000e+00
1223 0.000000e+00
1224 0.000000e+00
1225 0.000000e+00
1226 0.000000e+00
1227 0.000000e+00
1228 0.000000e+00
1229 0.000000e+00
1230 0.000000e+00
1231 0.000000e+00
1232 0.000000e+00
1233 0.000000e+00
1234 0.000000e+00
1235 0.000000e+00
1236 0.000000e+00
1237 0.000000e+00
1238 0.000000e+00
1239 0.000000e+00
1240 0.000000e+00
1241 0.000000e+00
1242 0.000000e+00
1243 0.000000e+00
1244 0.000000e+00
1245 0.000000e+00
1246 0.000000e+00
1247 0.000000e+00
1248 0.000000e+00
1249 0.000000e+00
1250 0.000000e+00
1251 0.000000e+00
1252 0.000000e+00
1253 0.000000e+00
1254 0.000000e+00
1255 0.000000e+00
1256 0.000000e+00
1257 0.000000e+00
1258 0.000000e+00
1259 0.000000e+00
1260 0.000000e+00
1261 0.000000e+00
1262 0.000000e+00
1263 0.000000e+00
1264 0.000000e+00
1265 0.000000e+00
1266 0.000000e+00
1267 0.000000e+00
1268 0.000000e+00
1269 0.000000e+00
1270 0.000000e+00
1271 0.000000e+00
1272 0.000000e+00
1273 0.000000e+00
1274 0.000000e+00
1275 0.000000e+00
1276 0.000000e+00
1277 0.000000e+00
1278 0.000000e+00
1279 0.000000e+00
1280 0.000000e+00
1281 0.000000e+00
1282 0.000000e+00
1283 0.000000e+00
1284 0.000000e+00
1285 0.000000e+00
1286 0.000000e+00
1287 0.000000e+00
1288 0.000000e+00
1289 0.000000e+00
1290 0.000000e+00
1291 0.000000e+00
1292 0.000000e+00
1293 0.000000e+00
1294 0.000000e+00
1295 0.000000e+00
1296 0.000000e+00
1297 0.000000e+00
1298 0.000000e+00
1299 0.000000e+00
1300 0.000000e+00
1301 0.000000e+00
1302 -2.793469e-02
1303 0.000000e+00
1304 0.000000e+00
1305 -4.539555e-02
1306 0.000000e+00
1307 0.000000e+00
1308 0.000000e+00
1309 0.000000e+00
1310 0.000000e+00
1311 0.000000e+00
1312 0.000000e+00
1313 0.000000e+00
1314 -2.519794e-02
1315 0.000000e+00
1316 0.000000e+00
1317 0.000000e+00
1318 0.000000e+00
1319 0.000000e+00
1320 0.000000e+00
1321 0.000000e+00
1322 0.000000e+00
1323 0.000000e+00
1324 0.000000e+00
1325 0.000000e+00
1326 0.000000e+00
1327 0.000000e+00
1328 0.000000e+00
1329 0.000000e+00
1330 3.568823e-02
1331 0.000000e+00
1332 0.000000e+00
1333 0.000000e+00
1334 0.000000e+00
1335 0.000000e+00
1336 0.000000e+00
1337 0.000000e+00
1338 2.568774e-02
1339 0.000000e+00
1340 -2.902157e-02
1341 0.000000e+00
1342 0.000000e+00
1343 0.000000e+00
1344 0.000000e+00
1345 0.000000e+00
1346 0.000000e+00
1347 0.000000e+00
1348 0.000000e+00
1349 0.000000e+00
1350 0.000000e+00
1351 0.000000e+00
1352 0.000000e+00
1353 0.000000e+00
1354 0.000000e+00
1355 0.000000e+00
1356 0.000000e+00
1357 0.000000e+00
1358 0.000000e+00
1359 0.000000e+00
1360 0.000000e+00
1361 0.000000e+00
1362 5.502497e-02
1363 0.000000e+00
1364 0.000000e+00
1365 0.000000e+00
1366 0.000000e+00
1367 0.000000e+00
1368 0.000000e+00
1369 0.000000e+00
1370 0.000000e+00
1371 0.000000e+00
1372 0.000000e+00
1373 0.000000e+00
1374 0.000000e+00
1375 0.000000e+00
1376 0.000000e+00
1377 0.000000e+00
1378 0.000000e+00
1379 0.000000e+00
1380 0.000000e+00
1381 0.000000e+00
1382 0.000000e+00
1383 0.000000e+00
1384 0.000000e+00
1385 0.000000e+00
1386 0.000000e+00
1387 0.000000e+00
1388 0.000000e+00
1389 0.000000e+00
1390 0.000000e+00
1391 0.000000e+00
1392 0.000000e+00
1393 0.000000e+00
1394 0.000000e+00
1395 0.000000e+00
1396 0.000000e+00
1397 0.000000e+00
1398 0.000000e+00
1399 0.000000e+00
1400 0.000000e+00
1401 0.000000e+00
1402 0.000000e+00
1403 0.000000e+00
1404 0.000000e+00
1405 0.000000e+00
1406 0.000000e+00
1407 0.000000e+00
1408 0.000000e+00
1409 0.000000e+00
1410 0.000000e+00
1411 0.000000e+00
1412 0.000000e+00
1413 0.000000e+00
1414 0.000000e+00
1415 0.000000e+00
1416 0.000000e+00
1417 0.000000e+00
1418 0.000000e+00
1419 0.000000e+00
1420 0.000000e+00
1421 2.636566e-02
1422 0.000000e+00
1423 0.000000e+00
1424 0.000000e+00
1425 0.000000e+00
1426 0.000000e+00
1427 0.000000e+00
1428 0.000000e+00
1429 0.000000e+00
1430 0.000000e+00
1431 0.000000e+00
1432 0.000000e+00
1433 0.000000e+00
1434 0.000000e+00
1435 0.000000e+00
1436 0.000000e+00
1437 0.000000e+00
1438 0.000000e+00
1439 0.000000e+00
1440 0.000000e+00
1441 0.000000e+00
1442 0.000000e+00
1443 0.000000e+00
1444 0.000000e+00
1445 0.000000e+00
1446 0.000000e+00
1447 0.000000e+00
1448 0.000000e+00
1449 4.240180e-02
1450 0.000000e+00
1451 0.000000e+00
1452 0.000000e+00
1453 0.000000e+00
1454 0.000000e+00
1455 0.000000e+00
1456 0.000000e+00
1457 0.000000e+00
1458 0.000000e+00
1459 0.000000e+00
1460 0.000000e+00
1461 0.000000e+00
1462 -3.576077e-02
1463 0.000000e+00
1464 0.000000e+00
1465 0.000000e+00
1466 0.000000e+00
1467 0.000000e+00
1468 0.000000e+00
1469 0.000000e+00
1470 0.000000e+00
1471 0.000000e+00
1472 0.000000e+00
1473 0.000000e+00
1474 0.000000e+00
1475 0.000000e+00
1476 0.000000e+00
1477 0.000000e+00
1478 0.000000e+00
1479 0.000000e+00
1480 0.000000e+00
1481 0.000000e+00
1482 0.000000e+00
1483 0.000000e+00
1484 0.000000e+00
1485 0.000000e+00
1486 0.000000e+00
1487 0.000000e+00
1488 2.601076e-02
1489 -3.766202e-02
1490 0.000000e+00
1491 0.000000e+00
1492 0.000000e+00
1493 0.000000e+00
1494 0.000000e+00
1495 0.000000e+00
1496 0.000000e+00
1497 0.000000e+00
1498 0.000000e+00
1499 0.000000e+00
1500 0.000000e+00
1501 0.000000e+00
1502 0.000000e+00
1503 0.000000e+00
1504 0.000000e+00
1505 0.000000e+00
1506 0.000000e+00
1507 0.000000e+00
1508 0.000000e+00
1509 0.000000e+00
1510 0.000000e+00
1511 0.000000e+00
1512 0.000000e+00
1513 0.000000e+00
1514 0.000000e+00
1515 4.311681e-02
1516 0.000000e+00
1517 0.000000e+00
1518 0.000000e+00
1519 0.000000e+00
1520 0.000000e+00
1521 0.000000e+00
1522 0.000000e+00
1523 0.000000e+00
1524 0.000000e+00
1525 0.000000e+00
1526 0.000000e+00
1527 0.000000e+00
1528 0.000000e+00
1529 0.000000e+00
1530 0.000000e+00
1531 0.000000e+00
1532 0.000000e+00
1533 0.000000e+00
1534 0.000000e+00
1535 0.000000e+00
1536 0.000000e+00
1537 0.000000e+00
1538 0.000000e+00
1539 0.000000e+00
1540 0.000000e+00
1541 0.000000e+00
1542 0.000000e+00
1543 0.000000e+00
1544 0.000000e+00
1545 0.000000e+00
1546 0.000000e+00
1547 0.000000e+00
1548 0.000000e+00
1549 0.000000e+00
1550 0.000000e+00
1551 -3.247624e-02
1552 0.000000e+00
1553 4.229852e-02
1554 0.000000e+00
1555 3.286012e-02
1556 0.000000e+00
1557 0.000000e+00
1558 0.000000e+00
1559 0.000000e+00
1560 0.000000e+00
1561 0.000000e+00
1562 0.000000e+00
1563 0.000000e+00
1564 0.000000e+00
1565 0.000000e+00
1566 0.000000e+00
1567 0.000000e+00
1568 0.000000e+00
1569 0.000000e+00
1570 0.000000e+00
1571 0.000000e+00
1572 0.000000e+00
1573 0.000000e+00
1574 0.000000e+00
1575 0.000000e+00
1576 0.000000e+00
1577 0.000000e+00
1578 0.000000e+00
1579 0.000000e+00
1580 0.000000e+00
1581 0.000000e+00
1582 0.000000e+00
1583 0.000000e+00
1584 0.000000e+00
1585 0.000000e+00
1586 0.000000e+00
1587 0.000000e+00
1588 0.000000e+00
1589 0.000000e+00
1590 0.000000e+00
1591 0.000000e+00
1592 0.000000e+00
1593 0.000000e+00
1594 0.000000e+00
1595 0.000000e+00
1596 0.000000e+00
1597 0.000000e+00
1598 0.000000e+00
1599 0.000000e+00
1600 0.000000e+00
1601 0.000000e+00
1602 0.000000e+00
1603 0.000000e+00
1604 0.000000e+00
1605 -2.936140e-02
1606 0.000000e+00
1607 0.000000e+00
1608 0.000000e+00
1609 0.000000e+00
1610 0.000000e+00
1611 0.000000e+00
1612 0.000000e+00
1613 0.000000e+00
1614 0.000000e+00
1615 0.000000e+00
1616 0.000000e+00
1617 0.000000e+00
1618 0.000000e+00
1619 0.000000e+00
1620 0.000000e+00
1621 0.000000e+00
1622 0.000000e+00
1623 2.966854e-02
1624 0.000000e+00
1625 0.000000e+00
1626 0.000000e+00
1627 0.000000e+00
1628 0.000000e+00
1629 0.000000e+00
1630 0.000000e+00
1631 0.000000e+00
1632 0.000000e+00
1633 0.000000e+00
1634 0.000000e+00
1635 0.000000e+00
1636 0.000000e+00
1637 0.000000e+00
1638 0.000000e+00
1639 0.000000e+00
1640 0.000000e+00
1641 0.000000e+00
1642 0.000000e+00
1643 0.000000e+00
1644 0.000000e+00
1645 0.000000e+00
1646 0.000000e+00
1647 0.000000e+00
1648 0.000000e+00
1649 0.000000e+00
1650 0.000000e+00
1651 0.000000e+00
1652 0.000000e+00
1653 0.000000e+00
1654 0.000000e+00
1655 0.000000e+00
1656 0.000000e+00
1657 0.000000e+00
1658 0.000000e+00
1659 0.000000e+00
1660 0.000000e+00
1661 -3.692783e-02
1662 0.000000e+00
1663 0.000000e+00
1664 0.000000e+00
1665 0.000000e+00
1666 0.000000e+00
1667 0.000000e+00
1668 0.000000e+00
1669 0.000000e+00
1670 0.000000e+00
1671 0.000000e+00
1672 0.000000e+00
1673 0.000000e+00
1674 0.000000e+00
1675 0.000000e+00
1676 0.000000e+00
1677 0.000000e+00
1678 0.000000e+00
1679 0.000000e+00
1680 0.000000e+00
1681 0.000000e+00
1682 0.000000e+00
1683 0.000000e+00
1684 0.000000e+00
1685 2.903630e-02
1686 0.000000e+00
1687 0.000000e+00
1688 0.000000e+00
1689 0.000000e+00
1690 0.000000e+00
1691 0.000000e+00
1692 0.000000e+00
1693 0.000000e+00
1694 0.000000e+00
1695 4.268528e-02
1696 0.000000e+00
1697 0.000000e+00
1698 0.000000e+00
1699 0.000000e+00
1700 0.000000e+00
1701 0.000000e+00
1702 0.000000e+00
1703 0.000000e+00
1704 0.000000e+00
1705 0.000000e+00
1706 0.000000e+00
1707 0.000000e+00
1708 0.000000e+00
1709 0.000000e+00
1710 0.000000e+00
1711 0.000000e+00
1712 0.000000e+00
1713 0.000000e+00
1714 0.000000e+00
1715 0.000000e+00
1716 0.000000e+00
1717 0.000000e+00
1718 0.000000e+00
1719 0.000000e+00
1720 0.000000e+00
1721 0.000000e+00
1722 0.000000e+00
1723 0.000000e+00
1724 0.000000e+00
1725 0.000000e+00
1726 0.000000e+00
1727 0.000000e+00
1728 0.000000e+00
1729 0.000000e+00
1730 0.000000e+00
1731 0.000000e+00
1732 0.000000e+00
1733 0.000000e+00
1734 0.000000e+00
1735 0.000000e+00
1736 0.000000e+00
1737 0.000000e+00
1738 0.000000e+00
1739 0.000000e+00
1740 0.000000e+00
1741 0.000000e+00
1742 0.000000e+00
1743 3.465975e-02
1744 0.000000e+00
1745 0.000000e+00
1746 0.000000e+00
1747 0.000000e+00
1748 0.000000e+00
1749 0.000000e+00
1750 0.000000e+00
1751 0.000000e+00
1752 0.000000e+00
1753 0.000000e+00
1754 0.000000e+00
1755 0.000000e+00
1756 0.000000e+00
1757 0.000000e+00
1758 0.000000e+00
1759 0.000000e+00
1760 0.000000e+00
1761 0.000000e+00
1762 0.000000e+00
1763 0.000000e+00
1764 0.000000e+00
1765 0.000000e+00
1766 0.000000e+00
1767 0.000000e+00
1768 0.000000e+00
1769 0.000000e+00
1770 0.000000e+00
1771 0.000000e+00
1772 0.000000e+00
1773 0.000000e+00
1774 0.000000e+00
1775 0.000000e+00
1776 0.000000e+00
1777 0.000000e+00
1778 0.000000e+00
1779 0.000000e+00
1780 0.000000e+00
1781 0.000000e+00
1782 0.000000e+00
1783 0.000000e+00
1784 0.000000e+00
1785 0.000000e+00
1786 0.000000e+00
1787 0.000000e+00
1788 0.000000e+00
1789 0.000000e+00
1790 0.000000e+00
1791 0.000000e+00
1792 0.000000e+00
1793 0.000000e+00
1794 0.000000e+00
1795 0.000000e+00
1796 0.000000e+00
1797 0.000000e+00
1798 -3.857900e-02
1799 0.000000e+00
1800 0.000000e+00
1801 0.000000e+00
1802 0.000000e+00
1803 0.000000e+00
1804 0.000000e+00
1805 0.000000e+00
1806 0.000000e+00
1807 0.000000e+00
1808 0.000000e+00
1809 0.000000e+00
1810 0.000000e+00
1811 0.000000e+00
1812 0.000000e+00
1813 0.000000e+00
1814 0.000000e+00
1815 0.000000e+00
1816 0.000000e+00
1817 0.000000e+00
1818 0.000000e+00
1819 0.000000e+00
1820 0.000000e+00
1821 0.000000e+00
1822 0.000000e+00
1823 0.000000e+00
1824 0.000000e+00
1825 0.000000e+00
1826 0.000000e+00
1827 0.000000e+00
1828 0.000000e+00
1829 0.000000e+00
1830 0.000000e+00
1831 0.000000e+00
1832 0.000000e+00
1833 0.000000e+00
1834 0.000000e+00
1835 0.000000e+00
1836 0.000000e+00
1837 0.000000e+00
1838 0.000000e+00
1839 0.000000e+00
1840 0.000000e+00
1841 0.000000e+00
1842 0.000000e+00
1843 0.000000e+00
1844 0.000000e+00
1845 0.000000e+00
1846 0.000000e+00
1847 0.000000e+00
1848 0.000000e+00
1849 0.000000e+00
1850 0.000000e+00
1851 0.000000e+00
1852 0.000000e+00
1853 0.000000e+00
1854 0.000000e+00
1855 0.000000e+00
1856 0.000000e+00
1857 0.000000e+00
1858 0.000000e+00
1859 0.000000e+00
1860 0.000000e+00
1861 0.000000e+00
1862 0.000000e+00
1863 0.000000e+00
1864 0.000000e+00
1865 0.000000e+00
1866 0.000000e+00
1867 0.000000e+00
1868 0.000000e+00
1869 -4.030775e-02
1870 0.000000e+00
1871 0.000000e+00
1872 0.000000e+00
1873 0.000000e+00
1874 0.000000e+00
1875 0.000000e+00
1876 0.000000e+00
1877 0.000000e+00
1878 0.000000e+00
1879 0.000000e+00
1880 0.000000e+00
1881 0.000000e+00
1882 0.000000e+00
1883 0.000000e+00
1884 0.000000e+00
1885 0.000000e+00
1886 0.000000e+00
1887 0.000000e+00
1888 0.000000e+00
1889 0.000000e+00
1890 0.000000e+00
1891 0.000000e+00
1892 0.000000e+00
1893 0.000000e+00
1894 0.000000e+00
1895 0.000000e+00
1896 0.000000e+00
1897 0.000000e+00
1898 0.000000e+00
1899 0.000000e+00
1900 -3.014606e-02
1901 0.000000e+00
1902 0.000000e+00
1903 0.000000e+00
1904 0.000000e+00
1905 0.000000e+00
1906 4.645699e-02
1907 0.000000e+00
1908 2.886761e-02
1909 0.000000e+00
1910 0.000000e+00
1911 0.000000e+00
1912 0.000000e+00
1913 0.000000e+00
1914 0.000000e+00
1915 0.000000e+00
1916 0.000000e+00
1917 0.000000e+00
1918 0.000000e+00
1919 0.000000e+00
1920 0.000000e+00
1921 0.000000e+00
1922 -3.864187e-02
1923 0.000000e+00
1924 3.988203e-02
1925 0.000000e+00
1926 0.000000e+00
1927 0.000000e+00
1928 0.000000e+00
1929 0.000000e+00
1930 0.000000e+00
1931 0.000000e+00
1932 0.000000e+00
1933 0.000000e+00
1934 0.000000e+00
1935 0.000000e+00
1936 0.000000e+00
1937 0.000000e+00
1938 0.000000e+00
1939 0.000000e+00
1940 0.000000e+00
1941 0.000000e+00
1942 0.000000e+00
1943 0.000000e+00
1944 0.000000e+00
1945 0.000000e+00
1946 2.705795e-02
1947 0.000000e+00
1948 0.000000e+00
1949 0.000000e+00
1950 0.000000e+00
1951 0.000000e+00
1952 0.000000e+00
1953 0.000000e+00
1954 0.000000e+00
1955 0.000000e+00
1956 0.000000e+00
1957 0.000000e+00
1958 0.000000e+00
1959 0.000000e+00
1960 0.000000e+00
1961 0.000000e+00
1962 0.000000e+00
1963 0.000000e+00
1964 0.000000e+00
1965 0.000000e+00
1966 0.000000e+00
1967 0.000000e+00
1968 0.000000e+00
1969 0.000000e+00
1970 0.000000e+00
1971 0.000000e+00
1972 0.000000e+00
1973 0.000000e+00
1974 0.000000e+00
1975 0.000000e+00
1976 0.000000e+00
1977 0.000000e+00
1978 0.000000e+00
1979 0.000000e+00
1980 0.000000e+00
1981 0.000000e+00
1982 0.000000e+00
1983 0.000000e+00
1984 0.000000e+00
1985 0.000000e+00
1986 0.000000e+00
1987 0.000000e+00
1988 2.296331e-02
1989 0.000000e+00
1990 0.000000e+00
1991 0.000000e+00
1992 0.000000e+00
1993 0.000000e+00
1994 0.000000e+00
1995 0.000000e+00
1996 0.000000e+00
1997 0.000000e+00
1998 0.000000e+00
1999 0.000000e+00
2000 0.000000e+00
2001 0.000000e+00
2002 0.000000e+00
2003 0.000000e+00
2004 0.000000e+00
2005 0.000000e+00
2006 0.000000e+00
2007 0.000000e+00
2008 0.000000e+00
2009 0.000000e+00
2010 0.000000e+00
2011 0.000000e+00
2012 0.000000e+00
2013 0.000000e+00
2014 0.000000e+00
2015 0.000000e+00
2016 0.000000e+00
2017 0.000000e+00
2018 0.000000e+00
2019 0.000000e+00
2020 0.000000e+00
2021 0.000000e+00
2022 0.000000e+00
2023 0.000000e+00
2024 0.000000e+00
2025 0.000000e+00
2026 0.000000e+00
2027 0.000000e+00
2028 0.000000e+00
2029 0.000000e+00
2030 2.567563e-02
2031 0.000000e+00
2032 0.000000e+00
2033 0.000000e+00
2034 0.000000e+00
2035 0.000000e+00
2036 0.000000e+00
2037 0.000000e+00
2038 0.000000e+00
2039 0.000000e+00
2040 0.000000e+00
2041 0.000000e+00
2042 0.000000e+00
2043 0.000000e+00
2044 0.000000e+00
2045 0.000000e+00
2046 -2.996972e-02
2047 0.000000e+00
2048 0.000000e+00
2049 0.000000e+00
2050 0.000000e+00
2051 0.000000e+00
2052 0.000000e+00
2053 0.000000e+00
2054 0.000000e+00
2055 0.000000e+00
2056 0.000000e+00
2057 0.000000e+00
2058 0.000000e+00
2059 0.000000e+00
2060 0.000000e+00
2061 0.000000e+00
2062 0.000000e+00
2063 0.000000e+00
2064 0.000000e+00
2065 0.000000e+00
2066 0.000000e+00
2067 0.000000e+00
2068 0.000000e+00
2069 0.000000e+00
2070 0.000000e+00
2071 0.000000e+00
2072 0.000000e+00
2073 0.000000e+00
2074 0.000000e+00
2075 0.000000e+00
2076 0.000000e+00
2077 0.000000e+00
2078 0.000000e+00
2079 0.000000e+00
2080 0.000000e+00
2081 0.000000e+00
2082 0.000000e+00
2083 0.000000e+00
2084 0.000000e+00
2085 0.000000e+00
2086 0.000000e+00
2087 0.000000e+00
2088 0.000000e+00
2089 0.000000e+00
2090 0.000000e+00
2091 0.000000e+00
2092 -3.577999e-02
2093 0.000000e+00
2094 0.000000e+00
2095 0.000000e+00
2096 -2.758363e-02
2097 0.000000e+00
2098 0.000000e+00
2099 0.000000e+00
2100 3.030160e-02
2101 0.000000e+00
2102 0.000000e+00
2103 0.000000e+00
2104 0.000000e+00
2105 0.000000e+00
2106 0.000000e+00
2107 0.000000e+00
2108 0.000000e+00
2109 0.000000e+00
2110 0.000000e+00
2111 0.000000e+00
2112 0.000000e+00
2113 0.000000e+00
2114 0.000000e+00
2115 0.000000e+00
2116 0.000000e+00
2117 0.000000e+00
2118 5.072205e-02
2119 0.000000e+00
2120 0.000000e+00
2121 0.000000e+00
2122 0.000000e+00
2123 0.000000e+00
2124 -3.574856e-02
2125 0.000000e+00
2126 0.000000e+00
2127 0.000000e+00
2128 0.000000e+00
2129 0.000000e+00
2130 0.000000e+00
2131 0.000000e+00
2132 0.000000e+00
2133 0.000000e+00
2134 0.000000e+00
2135 0.000000e+00
2136 0.000000e+00
2137 0.000000e+00
2138 0.000000e+00
2139 0.000000e+00
2140 0.000000e+00
2141 0.000000e+00
2142 0.000000e+00
2143 0.000000e+00
2144 0.000000e+00
2145 0.000000e+00
2146 0.000000e+00
2147 0.000000e+00
2148 0.000000e+00
2149 0.000000e+00
2150 0.000000e+00
2151 0.000000e+00
2152 0.000000e+00
2153 0.000000e+00
2154 0.000000e+00
2155 0.000000e+00
2156 0.000000e+00
2157 0.000000e+00
2158 0.000000e+00
2159 0.000000e+00
2160 0.000000e+00
2161 0.000000e+00
2162 0.000000e+00
2163 0.000000e+00
2164 0.000000e+00
2165 0.000000e+00
2166 0.000000e+00
2167 0.000000e+00
2168 0.000000e+00
2169 0.000000e+00
2170 0.000000e+00
2171 0.000000e+00
2172 0.000000e+00
2173 0.000000e+00
2174 0.000000e+00
2175 0.000000e+00
2176 0.000000e+00
2177 0.000000e+00
2178 0.000000e+00
2179 0.000000e+00
2180 0.000000e+00
2181 0.000000e+00
2182 0.000000e+00
2183 0.000000e+00
2184 0.000000e+00
2185 0.000000e+00
2186 0.000000e+00
2187 0.000000e+00
2188 0.000000e+00
2189 0.000000e+00
2190 0.000000e+00
2191 0.000000e+00
2192 0.000000e+00
2193 5.590327e-02
2194 0.000000e+00
2195 0.000000e+00
2196 0.000000e+00
2197 0.000000e+00
2198 0.000000e+00
2199 0.000000e+00
2200 0.000000e+00
2201 0.000000e+00
2202 0.000000e+00
2203 0.000000e+00
2204 0.000000e+00
2205 0.000000e+00
2206 0.000000e+00
2207 0.000000e+00
2208 0.000000e+00
2209 0.000000e+00
2210 0.000000e+00
2211 0.000000e+00
2212 0.000000e+00
2213 0.000000e+00
2214 0.000000e+00
2215 0.000000e+00
2216 0.000000e+00
2217 0.000000e+00
2218 0.000000e+00
2219 0.000000e+00
2220 0.000000e+00
2221 0.000000e+00
2222 0.000000e+00
2223 0.000000e+00
2224 0.000000e+00
2225 0.000000e+00
2226 0.000000e+00
2227 0.000000e+00
2228 0.000000e+00
2229 0.000000e+00
2230 0.000000e+00
2231 0.000000e+00
2232 0.000000e+00
2233 0.000000e+00
2234 0.000000e+00
2235 0.000000e+00
2236 0.000000e+00
2237 0.000000e+00
2238 0.000000e+00
2239 0.000000e+00
2240 0.000000e+00
2241 0.000000e+00
2242 0.000000e+00
2243 0.000000e+00
2244 0.000000e+00
2245 0.000000e+00
2246 0.000000e+00
2247 0.000000e+00
2248 0.000000e+00
2249 0.000000e+00
2250 0.000000e+00
2251 0.000000e+00
2252 0.000000e+00
2253 0.000000e+00
2254 0.000000e+00
2255 0.000000e+00
2256 0.000000e+00
2257 0.000000e+00
2258 0.000000e+00
2259 -3.566747e-02
2260 0.000000e+00
2261 0.000000e+00
2262 0.000000e+00
2263 0.000000e+00
2264 0.000000e+00
2265 0.000000e+00
2266 0.000000e+00
2267 0.000000e+00
2268 0.000000e+00
2269 0.000000e+00
2270 0.000000e+00
2271 0.000000e+00
2272 0.000000e+00
2273 0.000000e+00
2274 0.000000e+00
2275 -3.279962e-02
2276 0.000000e+00
2277 0.000000e+00
2278 0.000000e+00
2279 0.000000e+00
2280 0.000000e+00
2281 0.000000e+00
2282 -3.046192e-02
2283 -3.296481e-02
2284 0.000000e+00
2285 0.000000e+00
2286 0.000000e+00
2287 0.000000e+00
2288 0.000000e+00
2289 0.000000e+00
2290 0.000000e+00
2291 0.000000e+00
2292 0.000000e+00
2293 0.000000e+00
2294 0.000000e+00
2295 0.000000e+00
2296 0.000000e+00
2297 0.000000e+00
2298 0.000000e+00
2299 0.000000e+00
2300 0.000000e+00
2301 0.000000e+00
2302 0.000000e+00
2303 0.000000e+00
2304 0.000000e+00
2305 0.000000e+00
2306 0.000000e+00
2307 0.000000e+00
2308 0.000000e+00
2309 0.000000e+00
2310 0.000000e+00
2311 0.000000e+00
2312 0.000000e+00
2313 0.000000e+00
2314 0.000000e+00
2315 0.000000e+00
2316 0.000000e+00
2317 0.000000e+00
2318 0.000000e+00
2319 0.000000e+00
2320 0.000000e+00
2321 0.000000e+00
2322 0.000000e+00
2323 0.000000e+00
2324 0.000000e+00
2325 0.000000e+00
2326 0.000000e+00
2327 0.000000e+00
2328 3.466205e-02
2329 0.000000e+00
2330 0.000000e+00
2331 0.000000e+00
2332 0.000000e+00
2333 0.000000e+00
2334 0.000000e+00
2335 0.000000e+00
2336 0.000000e+00
2337 0.000000e+00
2338 0.000000e+00
2339 0.000000e+00
2340 0.000000e+00
2341 0.000000e+00
2342 0.000000e+00
2343 0.000000e+00
2344 0.000000e+00
2345 0.000000e+00
2346 0.000000e+00
2347 0.000000e+00
2348 0.000000e+00
2349 0.000000e+00
2350 0.000000e+00
2351 0.000000e+00
2352 0.000000e+00
2353 0.000000e+00
2354 0.000000e+00
2355 0.000000e+00
2356 -2.400062e-02
2357 0.000000e+00
2358 0.000000e+00
2359 0.000000e+00
2360 0.000000e+00
2361 0.000000e+00
2362 0.000000e+00
2363 0.000000e+00
2364 0.000000e+00
2365 0.000000e+00
2366 0.000000e+00
2367 0.000000e+00
2368 0.000000e+00
2369 -2.486577e-02
2370 0.000000e+00
2371 0.000000e+00
2372 0.000000e+00
2373 0.000000e+00
2374 0.000000e+00
2375 0.000000e+00
2376 0.000000e+00
2377 0.000000e+00
2378 0.000000e+00
2379 0.000000e+00
2380 0.000000e+00
2381 0.000000e+00
2382 0.000000e+00
2383 0.000000e+00
2384 3.336142e-02
2385 0.000000e+00
2386 0.000000e+00
2387 0.000000e+00
2388 0.000000e+00
2389 0.000000e+00
2390 0.000000e+00
2391 0.000000e+00
2392 4.682947e-02
2393 0.000000e+00
2394 0.000000e+00
2395 0.000000e+00
2396 0.000000e+00
2397 0.000000e+00
2398 0.000000e+00
2399 0.000000e+00
2400 0.000000e+00
2401 0.000000e+00
2402 0.000000e+00
2403 0.000000e+00
2404 0.000000e+00
2405 0.000000e+00
2406 0.000000e+00
2407 0.000000e+00
2408 0.000000e+00
2409 0.000000e+00
2410 0.000000e+00
2411 0.000000e+00
2412 0.000000e+00
2413 0.000000e+00
2414 0.000000e+00
2415 0.000000e+00
2416 0.000000e+00
2417 0.000000e+00
2418 0.000000e+00
2419 0.000000e+00
2420 -2.273071e-02
2421 0.000000e+00
2422 0.000000e+00
2423 0.000000e+00
2424 0.000000e+00
2425 0.000000e+00
2426 -2.979544e-02
2427 0.000000e+00
2428 0.000000e+00
2429 0.000000e+00
2430 0.000000e+00
2431 0.000000e+00
2432 0.000000e+00
2433 0.000000e+00
2434 0.000000e+00
2435 0.000000e+00
2436 0.000000e+00
2437 0.000000e+00
2438 0.000000e+00
2439 0.000000e+00
2440 0.000000e+00
2441 0.000000e+00
2442 0.000000e+00
2443 3.200150e-02
2444 0.000000e+00
2445 0.000000e+00
2446 0.000000e+00
2447 0.000000e+00
2448 0.000000e+00
2449 0.000000e+00
2450 0.000000e+00
2451 0.000000e+00
2452 0.000000e+00
2453 0.000000e+00
2454 0.000000e+00
2455 0.000000e+00
2456 0.000000e+00
2457 0.000000e+00
2458 0.000000e+00
2459 0.000000e+00
2460 0.000000e+00
2461 0.000000e+00
2462 0.000000e+00
2463 0.000000e+00
2464 0.000000e+00
2465 0.000000e+00
2466 0.000000e+00
2467 0.000000e+00
2468 0.000000e+00
2469 0.000000e+00
2470 0.000000e+00
2471 0.000000e+00
2472 0.000000e+00
2473 0.000000e+00
2474 0.000000e+00
2475 0.000000e+00
2476 0.000000e+00
2477 0.000000e+00
2478 0.000000e+00
2479 0.000000e+00
2480 0.000000e+00
2481 0.000000e+00
2482 0.000000e+00
2483 0.000000e+00
2484 0.000000e+00
2485 0.000000e+00
2486 0.000000e+00
2487 0.000000e+00
2488 0.000000e+00
2489 0.000000e+00
2490 0.000000e+00
2491 0.000000e+00
2492 0.000000e+00
2493 0.000000e+00
2494 0.000000e+00
2495 0.000000e+00
2496 0.000000e+00
2497 0.000000e+00
2498 0.000000e+00
2499 0.000000e+00
2500 0.000000e+00
2501 0.000000e+00
2502 0.000000e+00
2503 0.000000e+00
2504 0.000000e+00
2505 0.000000e+00
2506 0.000000e+00
2507 0.000000e+00
2508 0.000000e+00
2509 0.000000e+00
2510 0.000000e+00
2511 0.000000e+00
2512 0.000000e+00
2513 0.000000e+00
2514 0.000000e+00
2515 0.000000e+00
2516 0.000000e+00
2517 0.000000e+00
2518 0.000000e+00
2519 5.340263e-02
2520 0.000000e+00
2521 0.000000e+00
2522 0.000000e+00
2523 0.000000e+00
2524 0.000000e+00
2525 0.000000e+00
2526 0.000000e+00
2527 0.000000e+00
2528 0.000000e+00
2529 0.000000e+00
2530 0.000000e+00
2531 0.000000e+00
2532 0.000000e+00
2533 0.000000e+00
2534 0.000000e+00
2535 0.000000e+00
2536 0.000000e+00
2537 0.000000e+00
2538 0.000000e+00
2539 0.000000e+00
2540 0.000000e+00
2541 0.000000e+00
2542 0.000000e+00
2543 0.000000e+00
2544 0.000000e+00
2545 0.000000e+00
2546 0.000000e+00
2547 3.225100e-02
2548 0.000000e+00
2549 0.000000e+00
2550 0.000000e+00
2551 0.000000e+00
2552 0.000000e+00
2553 0.000000e+00
2554 0.000000e+00
2555 0.000000e+00
2556 0.000000e+00
2557 0.000000e+00
2558 0.000000e+00
2559 0.000000e+00
2560 0.000000e+00
2561 0.000000e+00
2562 0.000000e+00
2563 0.000000e+00
2564 0.000000e+00
2565 0.000000e+00
2566 0.000000e+00
2567 0.000000e+00
2568 0.000000e+00
2569 0.000000e+00
2570 0.000000e+00
2571 0.000000e+00
2572 0.000000e+00
2573 0.000000e+00
2574 0.000000e+00
2575 0.000000e+00
2576 0.000000e+00
2577 0.000000e+00
2578 0.000000e+00
2579 0.000000e+00
2580 0.000000e+00
2581 0.000000e+00
2582 0.000000e+00
2583 0.000000e+00
2584 0.000000e+00
2585 0.000000e+00
2586 0.000000e+00
2587 0.000000e+00
2588 0.000000e+00
2589 0.000000e+00
2590 0.000000e+00
2591 0.000000e+00
2592 0.000000e+00
2593 0.000000e+00
2594 0.000000e+00
2595 0.000000e+00
2596 0.000000e+00
2597 0.000000e+00
2598 0.000000e+00
2599 0.000000e+00
2600 0.000000e+00
2601 0.000000e+00
2602 0.000000e+00
2603 0.000000e+00
2604 0.000000e+00
2605 4.357057e-02
2606 0.000000e+00
2607 0.000000e+00
2608 3.051388e-02
2609 0.000000e+00
2610 0.000000e+00
2611 0.000000e+00
2612 0.000000e+00
2613 0.000000e+00
2614 0.000000e+00
2615 0.000000e+00
2616 0.000000e+00
2617 2.739487e-02
2618 0.000000e+00
2619 0.000000e+00
2620 0.000000e+00
2621 0.000000e+00
2622 0.000000e+00
2623 0.000000e+00
2624 0.000000e+00
2625 0.000000e+00
2626 0.000000e+00
2627 0.000000e+00
2628 3.514214e-02
2629 0.000000e+00
2630 0.000000e+00
2631 0.000000e+00
2632 0.000000e+00
2633 0.000000e+00
2634 0.000000e+00
2635 0.000000e+00
2636 0.000000e+00
2637 0.000000e+00
2638 0.000000e+00
2639 0.000000e+00
2640 0.000000e+00
2641 0.000000e+00
2642 0.000000e+00
2643 0.000000e+00
2644 0.000000e+00
2645 0.000000e+00
2646 0.000000e+00
2647 0.000000e+00
2648 0.000000e+00
2649 0.000000e+00
2650 0.000000e+00
2651 0.000000e+00
2652 0.000000e+00
2653 0.000000e+00
2654 0.000000e+00
2655 0.000000e+00
2656 0.000000e+00
2657 0.000000e+00
2658 0.000000e+00
2659 0.000000e+00
2660 0.000000e+00
2661 0.000000e+00
2662 0.000000e+00
2663 0.000000e+00
2664 0.000000e+00
2665 0.000000e+00
2666 0.000000e+00
2667 0.000000e+00
2668 0.000000e+00
2669 0.000000e+00
2670 0.000000e+00
2671 0.000000e+00
2672 0.000000e+00
2673 0.000000e+00
2674 0.000000e+00
2675 0.000000e+00
2676 0.000000e+00
2677 0.000000e+00
2678 0.000000e+00
2679 0.000000e+00
2680 0.000000e+00
2681 0.000000e+00
2682 0.000000e+00
2683 0.000000e+00
2684 0.000000e+00
2685 0.000000e+00
2686 0.000000e+00
2687 0.000000e+00
2688 0.000000e+00
2689 0.000000e+00
2690 0.000000e+00
2691 0.000000e+00
2692 0.000000e+00
2693 0.000000e+00
2694 0.000000e+00
2695 0.000000e+00
2696 0.000000e+00
2697 0.000000e+00
2698 0.000000e+00
2699 0.000000e+00
2700 0.000000e+00
2701 0.000000e+00
2702 0.000000e+00
2703 -3.098621e-02
2704 0.000000e+00
2705 0.000000e+00
2706 0.000000e+00
2707 0.000000e+00
2708 0.000000e+00
2709 0.000000e+00
2710 0.000000e+00
2711 0.000000e+00
2712 0.000000e+00
2713 0.000000e+00
2714 2.525171e-02
2715 0.000000e+00
2716 0.000000e+00
2717 0.000000e+00
2718 0.000000e+00
2719 0.000000e+00
2720 0.000000e+00
2721 0.000000e+00
2722 0.000000e+00
2723 0.000000e+00
2724 0.000000e+00
2725 0.000000e+00
2726 0.000000e+00
2727 0.000000e+00
2728 0.000000e+00
2729 0.000000e+00
2730 0.000000e+00
2731 0.000000e+00
2732 0.000000e+00
2733 0.000000e+00
2734 0.000000e+00
2735 0.000000e+00
2736 -6.490233e-02
2737 0.000000e+00
2738 0.000000e+00
2739 0.000000e+00
2740 0.000000e+00
2741 0.000000e+00
2742 0.000000e+00
2743 0.000000e+00
2744 0.000000e+00
2745 0.000000e+00
2746 0.000000e+00
2747 0.000000e+00
2748 0.000000e+00
2749 0.000000e+00
2750 0.000000e+00
2751 0.000000e+00
2752 0.000000e+00
2753 3.428932e-02
2754 0.000000e+00
2755 0.000000e+00
2756 0.000000e+00
2757 0.000000e+00
2758 0.000000e+00
2759 0.000000e+00
2760 0.000000e+00
2761 0.000000e+00
2762 0.000000e+00
2763 0.000000e+00
2764 0.000000e+00
2765 0.000000e+00
2766 0.000000e+00
2767 0.000000e+00
2768 0.000000e+00
2769 0.000000e+00
2770 0.000000e+00
2771 0.000000e+00
2772 0.000000e+00
2773 0.000000e+00
2774 0.000000e+00
2775 0.000000e+00
2776 0.000000e+00
2777 0.000000e+00
2778 0.000000e+00
2779 0.000000e+00
2780 0.000000e+00
2781 0.000000e+00
2782 0.000000e+00
2783 0.000000e+00
2784 0.000000e+00
2785 0.000000e+00
2786 0.000000e+00
2787 0.000000e+00
2788 0.000000e+00
2789 0.000000e+00
2790 0.000000e+00
2791 0.000000e+00
2792 0.000000e+00
2793 0.000000e+00
2794 0.000000e+00
2795 0.000000e+00
2796 0.000000e+00
2797 0.000000e+00
2798 0.000000e+00
2799 0.000000e+00
2800 0.000000e+00
2801 2.939169e-02
2802 0.000000e+00
2803 0.000000e+00
2804 0.000000e+00
2805 0.000000e+00
2806 0.000000e+00
2807 3.158735e-02
2808 0.000000e+00
2809 0.000000e+00
2810 0.000000e+00
2811 0.000000e+00
2812 0.000000e+00
2813 0.000000e+00
2814 0.000000e+00
2815 0.000000e+00
2816 0.000000e+00
2817 0.000000e+00
2818 0.000000e+00
2819 0.000000e+00
2820 0.000000e+00
2821 0.000000e+00
2822 0.000000e+00
2823 0.000000e+00
2824 -3.707792e-02
2825 0.000000e+00
2826 0.000000e+00
2827 0.000000e+00
2828 0.000000e+00
2829 0.000000e+00
2830 0.000000e+00
2831 0.000000e+00
2832 0.000000e+00
2833 0.000000e+00
2834 0.000000e+00
2835 0.000000e+00
2836 0.000000e+00
2837 0.000000e+00
2838 0.000000e+00
2839 0.000000e+00
2840 0.000000e+00
2841 0.000000e+00
2842 0.000000e+00
2843 0.000000e+00
2844 0.000000e+00
2845 0.000000e+00
2846 0.000000e+00
2847 0.000000e+00
2848 0.000000e+00
2849 0.000000e+00
2850 0.000000e+00
2851 0.000000e+00
2852 0.000000e+00
2853 0.000000e+00
2854 0.000000e+00
2855 0.000000e+00
2856 0.000000e+00
2857 -3.262998e-02
2858 0.000000e+00
2859 0.000000e+00
2860 0.000000e+00
2861 0.000000e+00
2862 0.000000e+00
2863 0.000000e+00
2864 0.000000e+00
2865 0.000000e+00
2866 0.000000e+00
2867 0.000000e+00
2868 0.000000e+00
2869 2.602430e-02
2870 0.000000e+00
2871 0.000000e+00
2872 0.000000e+00
2873 0.000000e+00
2874 0.000000e+00
2875 0.000000e+00
2876 0.000000e+00
2877 0.000000e+00
2878 0.000000e+00
2879 0.000000e+00
2880 0.000000e+00
2881 0.000000e+00
2882 0.000000e+00
2883 0.000000e+00
2884 0.000000e+00
2885 0.000000e+00
2886 0.000000e+00
2887 0.000000e+00
2888 0.000000e+00
2889 0.000000e+00
2890 0.000000e+00
2891 0.000000e+00
2892 0.000000e+00
2893 0.000000e+00
2894 0.000000e+00
2895 0.000000e+00
2896 0.000000e+00
2897 0.000000e+00
2898 0.000000e+00
2899 0.000000e+00
2900 0.000000e+00
2901 0.000000e+00
2902 0.000000e+00
2903 0.000000e+00
2904 0.000000e+00
2905 0.000000e+00
2906 0.000000e+00
2907 0.000000e+00
2908 0.000000e+00
2909 0.000000e+00
2910 0.000000e+00
2911 0.000000e+00
2912 0.000000e+00
2913 0.000000e+00
2914 0.000000e+00
2915 0.000000e+00
2916 0.000000e+00
2917 0.000000e+00
2918 0.000000e+00
2919 0.000000e+00
2920 0.000000e+00
2921 0.000000e+00
2922 0.000000e+00
2923 0.000000e+00
2924 0.000000e+00
2925 0.000000e+00
2926 0.000000e+00
2927 0.000000e+00
2928 0.000000e+00
2929 0.000000e+00
2930 0.000000e+00
2931 0.000000e+00
2932 0.000000e+00
2933 0.000000e+00
2934 0.000000e+00
2935 0.000000e+00
2936 0.000000e+00
2937 0.000000e+00
2938 2.540852e-02
2939 0.000000e+00
2940 0.000000e+00
2941 0.000000e+00
2942 0.000000e+00
2943 0.000000e+00
2944 0.000000e+00
2945 0.000000e+00
2946 0.000000e+00
2947 0.000000e+00
2948 0.000000e+00
2949 0.000000e+00
2950 0.000000e+00
2951 0.000000e+00
2952 0.000000e+00
2953 0.000000e+00
2954 0.000000e+00
2955 0.000000e+00
2956 0.000000e+00
2957 0.000000e+00
2958 0.000000e+00
2959 0.000000e+00
2960 2.968726e-02
2961 0.000000e+00
2962 0.000000e+00
2963 0.000000e+00
2964 0.000000e+00
2965 0.000000e+00
2966 0.000000e+00
2967 0.000000e+00
2968 0.000000e+00
2969 0.000000e+00
2970 0.000000e+00
2971 0.000000e+00
2972 0.000000e+00
2973 0.000000e+00
2974 0.000000e+00
2975 0.000000e+00
2976 0.000000e+00
2977 3.928083e-02
2978 0.000000e+00
2979 0.000000e+00
2980 0.000000e+00
2981 0.000000e+00
2982 0.000000e+00
2983 0.000000e+00
2984 0.000000e+00
2985 0.000000e+00
2986 0.000000e+00
2987 0.000000e+00
2988 0.000000e+00
2989 0.000000e+00
2990 0.000000e+00
2991 0.000000e+00
2992 4.070262e-02
2993 0.000000e+00
2994 0.000000e+00
2995 0.000000e+00
2996 0.000000e+00
2997 0.000000e+00
2998 0.000000e+00
2999 0.000000e+00
3000 0.000000e+00
3001 0.000000e+00
3002 0.000000e+00
3003 0.000000e+00
3004 0.000000e+00
3005 0.000000e+00
3006 0.000000e+00
3007 0.000000e+00
3008 0.000000e+00
3009 0.000000e+00
3010 0.000000e+00
3011 0.000000e+00
3012 0.000000e+00
3013 0.000000e+00
3014 0.000000e+00
3015 0.000000e+00
3016 0.000000e+00
3017 0.000000e+00
3018 0.000000e+00
3019 0.000000e+00
3020 0.000000e+00
3021 0.000000e+00
3022 0.000000e+00
3023 0.000000e+00
3024 0.000000e+00
3025 0.000000e+00
3026 0.000000e+00
3027 0.000000e+00
3028 0.000000e+00
3029 0.000000e+00
3030 0.000000e+00
3031 0.000000e+00
3032 0.000000e+00
3033 0.000000e+00
3034 0.000000e+00
3035 0.000000e+00
3036 0.000000e+00
3037 0.000000e+00
3038 0.000000e+00
3039 0.000000e+00
3040 0.000000e+00
3041 0.000000e+00
3042 0.000000e+00
3043 0.000000e+00
3044 0.000000e+00
3045 0.000000e+00
3046 0.000000e+00
3047 0.000000e+00
3048 0.000000e+00
3049 2.737000e-02
3050 0.000000e+00
3051 0.000000e+00
3052 0.000000e+00
3053 0.000000e+00
3054 0.000000e+00
3055 0.000000e+00
3056 0.000000e+00
3057 0.000000e+00
3058 0.000000e+00
3059 0.000000e+00
3060 0.000000e+00
3061 0.000000e+00
3062 0.000000e+00
3063 0.000000e+00
3064 0.000000e+00
3065 0.000000e+00
3066 0.000000e+00
3067 0.000000e+00
3068 4.154626e-02
3069 0.000000e+00
3070 0.000000e+00
3071 0.000000e+00
3072 0.000000e+00
3073 0.000000e+00
3074 0.000000e+00
3075 4.260850e-02
3076 0.000000e+00
3077 0.000000e+00
3078 0.000000e+00
3079 0.000000e+00
3080 0.000000e+00
3081 0.000000e+00
3082 0.000000e+00
3083 0.000000e+00
3084 0.000000e+00
3085 0.000000e+00
3086 0.000000e+00
3087 0.000000e+00
3088 0.000000e+00
3089 0.000000e+00
3090 0.000000e+00
3091 0.000000e+00
3092 0.000000e+00
3093 0.000000e+00
3094 0.000000e+00
3095 0.000000e+00
3096 0.000000e+00
3097 0.000000e+00
3098 0.000000e+00
3099 0.000000e+00
3100 0.000000e+00
3101 0.000000e+00
3102 0.000000e+00
3103 0.000000e+00
3104 0.000000e+00
3105 0.000000e+00
3106 0.000000e+00
3107 -3.198499e-02
3108 0.000000e+00
3109 0.000000e+00
3110 0.000000e+00
3111 -2.917773e-02
3112 0.000000e+00
3113 0.000000e+00
3114 0.000000e+00
3115 0.000000e+00
3116 0.000000e+00
3117 0.000000e+00
3118 0.000000e+00
3119 0.000000e+00
3120 0.000000e+00
3121 0.000000e+00
3122 0.000000e+00
3123 0.000000e+00
3124 0.000000e+00
3125 0.000000e+00
3126 0.000000e+00
3127 0.000000e+00
3128 0.000000e+00
3129 0.000000e+00
3130 0.000000e+00
3131 0.000000e+00
3132 0.000000e+00
3133 0.000000e+00
3134 0.000000e+00
3135 0.000000e+00
3136 0.000000e+00
3137 0.000000e+00
3138 0.000000e+00
3139 0.000000e+00
3140 0.000000e+00
3141 0.000000e+00
3142 0.000000e+00
3143 0.000000e+00
3144 0.000000e+00
3145 0.000000e+00
3146 0.000000e+00
3147 0.000000e+00
3148 3.081293e-02
3149 0.000000e+00
3150 3.274046e-02
3151 0.000000e+00
3152 0.000000e+00
3153 0.000000e+00
3154 0.000000e+00
3155 0.000000e+00
3156 0.000000e+00
3157 0.000000e+00
3158 0.000000e+00
3159 0.000000e+00
3160 0.000000e+00
3161 0.000000e+00
3162 0.000000e+00
3163 0.000000e+00
3164 0.000000e+00
3165 0.000000e+00
3166 0.000000e+00
3167 0.000000e+00
3168 0.000000e+00
3169 0.000000e+00
3170 0.000000e+00
3171 0.000000e+00
3172 0.000000e+00
3173 0.000000e+00
3174 0.000000e+00
3175 0.000000e+00
3176 0.000000e+00
3177 0.000000e+00
3178 0.000000e+00
3179 0.000000e+00
3180 0.000000e+00
3181 0.000000e+00
3182 0.000000e+00
3183 0.000000e+00
3184 0.000000e+00
3185 0.000000e+00
3186 0.000000e+00
3187 0.000000e+00
3188 0.000000e+00
3189 0.000000e+00
3190 0.000000e+00
3191 0.000000e+00
3192 0.000000e+00
3193 0.000000e+00
3194 0.000000e+00
3195 0.000000e+00
3196 0.000000e+00
3197 0.000000e+00
3198 0.000000e+00
3199 0.000000e+00
3200 0.000000e+00
3201 0.000000e+00
3202 0.000000e+00
3203 0.000000e+00
3204 0.000000e+00
3205 0.000000e+00
3206 0.000000e+00
3207 0.000000e+00
3208 0.000000e+00
3209 0.000000e+00
3210 0.000000e+00
3211 0.000000e+00
3212 0.000000e+00
3213 0.000000e+00
3214 0.000000e+00
3215 0.000000e+00
3216 0.000000e+00
3217 0.000000e+00
3218 0.000000e+00
3219 0.000000e+00
3220 0.000000e+00
3221 0.000000e+00
3222 0.000000e+00
3223 0.000000e+00
3224 0.000000e+00
3225 0.000000e+00
3226 0.000000e+00
3227 0.000000e+00
3228 0.000000e+00
3229 0.000000e+00
3230 0.000000e+00
3231 0.000000e+00
3232 0.000000e+00
3233 0.000000e+00
3234 0.000000e+00
3235 0.000000e+00
3236 0.000000e+00
3237 0.000000e+00
3238 0.000000e+00
3239 0.000000e+00
3240 0.000000e+00
3241 0.000000e+00
3242 0.000000e+00
3243 0.000000e+00
3244 0.000000e+00
3245 0.000000e+00
3246 0.000000e+00
3247 0.000000e+00
3248 0.000000e+00
3249 0.000000e+00
3250 0.000000e+00
3251 0.000000e+00
3252 0.000000e+00
3253 0.000000e+00
3254 0.000000e+00
3255 0.000000e+00
3256 0.000000e+00
3257 0.000000e+00
3258 0.000000e+00
3259 0.000000e+00
3260 0.000000e+00
3261 0.000000e+00
3262 0.000000e+00
3263 0.000000e+00
3264 0.000000e+00
3265 0.000000e+00
3266 0.000000e+00
3267 0.000000e+00
3268 0.000000e+00
3269 0.000000e+00
3270 0.000000e+00
3271 0.000000e+00
3272 0.000000e+00
3273 0.000000e+00
3274 0.000000e+00
3275 0.000000e+00
3276 -2.763368e-02
3277 0.000000e+00
3278 0.000000e+00
3279 0.000000e+00
3280 0.000000e+00
3281 0.000000e+00
3282 4.290550e-02
3283 0.000000e+00
3284 0.000000e+00
3285 0.000000e+00
3286 -4.263325e-02
3287 0.000000e+00
3288 0.000000e+00
3289 0.000000e+00
3290 0.000000e+00
3291 0.000000e+00
3292 0.000000e+00
3293 0.000000e+00
3294 0.000000e+00
3295 0.000000e+00
3296 0.000000e+00
3297 0.000000e+00
3298 0.000000e+00
3299 0.000000e+00
3300 0.000000e+00
3301 0.000000e+00
3302 0.000000e+00
3303 0.000000e+00
3304 0.000000e+00
3305 0.000000e+00
3306 0.000000e+00
3307 0.000000e+00
3308 0.000000e+00
3309 0.000000e+00
3310 0.000000e+00
3311 0.000000e+00
3312 0.000000e+00
3313 0.000000e+00
3314 0.000000e+00
3315 0.000000e+00
3316 0.000000e+00
3317 0.000000e+00
3318 0.000000e+00
3319 -4.121419e-02
3320 0.000000e+00
3321 0.000000e+00
3322 0.000000e+00
3323 0.000000e+00
3324 0.000000e+00
3325 0.000000e+00
3326 0.000000e+00
3327 0.000000e+00
3328 0.000000e+00
3329 0.000000e+00
3330 0.000000e+00
3331 3.035733e-02
3332 0.000000e+00
3333 0.000000e+00
3334 -2.529513e-02
3335 0.000000e+00
3336 0.000000e+00
3337 0.000000e+00
3338 0.000000e+00
3339 0.000000e+00
3340 0.000000e+00
3341 0.000000e+00
3342 0.000000e+00
3343 0.000000e+00
3344 0.000000e+00
3345 0.000000e+00
3346 0.000000e+00
3347 0.000000e+00
3348 0.000000e+00
3349 0.000000e+00
3350 -2.675672e-02
3351 0.000000e+00
3352 0.000000e+00
3353 0.000000e+00
3354 0.000000e+00
3355 0.000000e+00
3356 0.000000e+00
3357 0.000000e+00
3358 0.000000e+00
3359 0.000000e+00
3360 0.000000e+00
3361 0.000000e+00
3362 0.000000e+00
3363 0.000000e+00
3364 0.000000e+00
3365 0.000000e+00
3366 0.000000e+00
3367 0.000000e+00
3368 0.000000e+00
3369 0.000000e+00
3370 0.000000e+00
3371 0.000000e+00
3372 0.000000e+00
3373 0.000000e+00
3374 0.000000e+00
3375 0.000000e+00
3376 -2.948827e-02
3377 0.000000e+00
3378 0.000000e+00
3379 0.000000e+00
3380 0.000000e+00
3381 0.000000e+00
3382 0.000000e+00
3383 0.000000e+00
3384 0.000000e+00
3385 0.000000e+00
3386 0.000000e+00
3387 0.000000e+00
3388 0.000000e+00
3389 0.000000e+00
3390 0.000000e+00
3391 0.000000e+00
3392 0.000000e+00
3393 0.000000e+00
3394 0.000000e+00
3395 0.000000e+00
3396 0.000000e+00
3397 0.000000e+00
3398 0.000000e+00
3399 0.000000e+00
3400 0.000000e+00
3401 0.000000e+00
3402 0.000000e+00
3403 0.000000e+00
3404 0.000000e+00
3405 0.000000e+00
3406 0.000000e+00
3407 0.000000e+00
3408 0.000000e+00
3409 0.000000e+00
3410 0.000000e+00
3411 0.000000e+00
3412 0.000000e+00
3413 0.000000e+00
3414 -3.861912e-02
3415 0.000000e+00
3416 0.000000e+00
3417 0.000000e+00
3418 0.000000e+00
3419 0.000000e+00
3420 0.000000e+00
3421 0.000000e+00
3422 0.000000e+00
3423 0.000000e+00
3424 0.000000e+00
3425 0.000000e+00
3426 0.000000e+00
3427 0.000000e+00
3428 0.000000e+00
3429 0.000000e+00
3430 0.000000e+00
3431 0.000000e+00
3432 0.000000e+00
3433 0.000000e+00
3434 0.000000e+00
3435 0.000000e+00
3436 0.000000e+00
3437 0.000000e+00
3438 0.000000e+00
3439 0.000000e+00
3440 0.000000e+00
3441 0.000000e+00
3442 0.000000e+00
3443 0.000000e+00
3444 0.000000e+00
3445 0.000000e+00
3446 0.000000e+00
3447 0.000000e+00
3448 0.000000e+00
3449 0.000000e+00
3450 0.000000e+00
3451 0.000000e+00
3452 0.000000e+00
3453 0.000000e+00
3454 0.000000e+00
3455 4.489841e-02
3456 0.000000e+00
3457 0.000000e+00
3458 0.000000e+00
3459 0.000000e+00
3460 0.000000e+00
3461 0.000000e+00
3462 0.000000e+00
3463 0.000000e+00
3464 0.000000e+00
3465 0.000000e+00
3466 0.000000e+00
3467 -4.300464e-02
3468 0.000000e+00
3469 0.000000e+00
3470 0.000000e+00
3471 0.000000e+00
3472 0.000000e+00
3473 0.000000e+00
3474 0.000000e+00
3475 0.000000e+00
3476 0.000000e+00
3477 0.000000e+00
3478 0.000000e+00
3479 0.000000e+00
3480 0.000000e+00
3481 0.000000e+00
3482 0.000000e+00
3483 0.000000e+00
3484 0.000000e+00
3485 0.000000e+00
3486 0.000000e+00
3487 0.000000e+00
3488 0.000000e+00
3489 0.000000e+00
3490 0.000000e+00
3491 0.000000e+00
3492 0.000000e+00
3493 0.000000e+00
3494 0.000000e+00
3495 0.000000e+00
3496 0.000000e+00
3497 0.000000e+00
3498 0.000000e+00
3499 0.000000e+00
3500 0.000000e+00
3501 0.000000e+00
3502 0.000000e+00
3503 0.000000e+00
3504 0.000000e+00
3505 0.000000e+00
3506 0.000000e+00
3507 0.000000e+00
3508 -3.215541e-02
3509 0.000000e+00
3510 0.000000e+00
3511 0.000000e+00
3512 0.000000e+00
3513 -3.350940e-02
3514 -3.306876e-02
3515 0.000000e+00
3516 0.000000e+00
3517 0.000000e+00
3518 0.000000e+00
3519 0.000000e+00
3520 0.000000e+00
3521 0.000000e+00
3522 0.000000e+00
3523 0.000000e+00
3524 2.712675e-02
3525 0.000000e+00
3526 0.000000e+00
3527 0.000000e+00
3528 0.000000e+00
3529 0.000000e+00
3530 0.000000e+00
3531 0.000000e+00
3532 0.000000e+00
3533 0.000000e+00
3534 0.000000e+00
3535 0.000000e+00
3536 0.000000e+00
3537 0.000000e+00
3538 0.000000e+00
3539 0.000000e+00
3540 0.000000e+00
3541 0.000000e+00
3542 0.000000e+00
3543 0.000000e+00
3544 0.000000e+00
3545 0.000000e+00
3546 0.000000e+00
3547 0.000000e+00
3548 0.000000e+00
3549 0.000000e+00
3550 0.000000e+00
3551 0.000000e+00
3552 0.000000e+00
3553 0.000000e+00
3554 0.000000e+00
3555 0.000000e+00
3556 0.000000e+00
3557 0.000000e+00
3558 0.000000e+00
3559 0.000000e+00
3560 0.000000e+00
3561 4.498402e-02
3562 0.000000e+00
3563 0.000000e+00
3564 0.000000e+00
3565 0.000000e+00
3566 0.000000e+00
3567 0.000000e+00
3568 0.000000e+00
3569 0.000000e+00
3570 0.000000e+00
3571 0.000000e+00
3572 0.000000e+00
3573 0.000000e+00
3574 0.000000e+00
3575 0.000000e+00
3576 0.000000e+00
3577 0.000000e+00
3578 0.000000e+00
3579 0.000000e+00
3580 0.000000e+00
3581 0.000000e+00
3582 0.000000e+00
3583 0.000000e+00
3584 0.000000e+00
3585 0.000000e+00
3586 0.000000e+00
3587 0.000000e+00
3588 0.000000e+00
3589 0.000000e+00
3590 0.000000e+00
3591 0.000000e+00
3592 0.000000e+00
3593 0.000000e+00
3594 0.000000e+00
3595 0.000000e+00
3596 0.000000e+00
3597 0.000000e+00
3598 0.000000e+00
3599 0.000000e+00
3600 0.000000e+00
3601 0.000000e+00
3602 0.000000e+00
3603 0.000000e+00
3604 0.000000e+00
3605 0.000000e+00
3606 0.000000e+00
3607 0.000000e+00
3608 0.000000e+00
3609 0.000000e+00
3610 0.000000e+00
3611 0.000000e+00
3612 0.000000e+00
3613 0.000000e+00
3614 0.000000e+00
3615 0.000000e+00
3616 0.000000e+00
3617 0.000000e+00
3618 0.000000e+00
3619 0.000000e+00
3620 0.000000e+00
3621 0.000000e+00
3622 0.000000e+00
3623 0.000000e+00
3624 0.000000e+00
3625 0.000000e+00
3626 0.000000e+00
3627 0.000000e+00
3628 0.000000e+00
3629 0.000000e+00
3630 0.000000e+00
3631 0.000000e+00
3632 0.000000e+00
3633 0.000000e+00
3634 0.000000e+00
3635 0.000000e+00
3636 0.000000e+00
3637 0.000000e+00
3638 0.000000e+00
3639 0.000000e+00
3640 0.000000e+00
3641 0.000000e+00
3642 0.000000e+00
3643 0.000000e+00
3644 0.000000e+00
3645 0.000000e+00
3646 0.000000e+00
3647 0.000000e+00
3648 0.000000e+00
3649 2.630542e-02
3650 0.000000e+00
3651 0.000000e+00
3652 0.000000e+00
3653 0.000000e+00
3654 0.000000e+00
3655 0.000000e+00
3656 0.000000e+00
3657 0.000000e+00
3658 3.912135e-02
3659 0.000000e+00
3660 0.000000e+00
3661 0.000000e+00
3662 0.000000e+00
3663 0.000000e+00
3664 0.000000e+00
3665 0.000000e+00
3666 0.000000e+00
3667 -3.568352e-02
3668 0.000000e+00
3669 0.000000e+00
3670 0.000000e+00
3671 0.000000e+00
3672 0.000000e+00
3673 0.000000e+00
3674 0.000000e+00
3675 0.000000e+00
3676 0.000000e+00
3677 0.000000e+00
3678 0.000000e+00
3679 0.000000e+00
3680 0.000000e+00
3681 0.000000e+00
3682 0.000000e+00
3683 0.000000e+00
3684 0.000000e+00
3685 0.000000e+00
3686 0.000000e+00
3687 0.000000e+00
3688 0.000000e+00
3689 0.000000e+00
3690 0.000000e+00
3691 0.000000e+00
3692 0.000000e+00
3693 0.000000e+00
3694 0.000000e+00
3695 0.000000e+00
3696 0.000000e+00
3697 0.000000e+00
3698 0.000000e+00
3699 0.000000e+00
3700 0.000000e+00
3701 0.000000e+00
3702 0.000000e+00
3703 0.000000e+00
3704 0.000000e+00
3705 0.000000e+00
3706 3.282708e-02
3707 0.000000e+00
3708 0.000000e+00
3709 0.000000e+00
3710 0.000000e+00
3711 0.000000e+00
3712 0.000000e+00
3713 0.000000e+00
3714 0.000000e+00
3715 0.000000e+00
3716 0.000000e+00
3717 0.000000e+00
3718 -2.353656e-02
3719 0.000000e+00
3720 0.000000e+00
3721 0.000000e+00
3722 0.000000e+00
3723 0.000000e+00
3724 0.000000e+00
3725 0.000000e+00
3726 0.000000e+00
3727 0.000000e+00
3728 0.000000e+00
3729 0.000000e+00
3730 0.000000e+00
3731 0.000000e+00
3732 0.000000e+00
3733 0.000000e+00
3734 0.000000e+00
3735 0.000000e+00
3736 0.000000e+00
3737 0.000000e+00
3738 0.000000e+00
3739 0.000000e+00
3740 0.000000e+00
3741 0.000000e+00
3742 0.000000e+00
3743 0.000000e+00
3744 0.000000e+00
3745 0.000000e+00
3746 0.000000e+00
3747 0.000000e+00
3748 3.288099e-02
3749 0.000000e+00
3750 0.000000e+00
3751 0.000000e+00
3752 0.000000e+00
3753 0.000000e+00
3754 0.000000e+00
3755 0.000000e+00
3756 0.000000e+00
3757 0.000000e+00
3758 0.000000e+00
3759 0.000000e+00
3760 0.000000e+00
3761 0.000000e+00
3762 0.000000e+00
3763 0.000000e+00
3764 0.000000e+00
3765 3.725630e-02
3766 0.000000e+00
3767 0.000000e+00
3768 4.490300e-02
3769 0.000000e+00
3770 0.000000e+00
3771 0.000000e+00
3772 0.000000e+00
3773 0.000000e+00
3774 0.000000e+00
3775 0.000000e+00
3776 0.000000e+00
3777 0.000000e+00
3778 0.000000e+00
3779 0.000000e+00
3780 0.000000e+00
3781 0.000000e+00
3782 0.000000e+00
3783 0.000000e+00
3784 0.000000e+00
3785 0.000000e+00
3786 0.000000e+00
3787 0.000000e+00
3788 0.000000e+00
3789 0.000000e+00
3790 0.000000e+00
3791 0.000000e+00
3792 0.000000e+00
3793 0.000000e+00
3794 0.000000e+00
3795 0.000000e+00
3796 0.000000e+00
3797 0.000000e+00
3798 0.000000e+00
3799 0.000000e+00
3800 0.000000e+00
3801 0.000000e+00
3802 0.000000e+00
3803 0.000000e+00
3804 0.000000e+00
3805 0.000000e+00
3806 0.000000e+00
3807 0.000000e+00
3808 0.000000e+00
3809 0.000000e+00
3810 0.000000e+00
3811 0.000000e+00
3812 0.000000e+00
3813 0.000000e+00
3814 0.000000e+00
3815 0.000000e+00
3816 0.000000e+00
3817 0.000000e+00
3818 0.000000e+00
3819 0.000000e+00
3820 0.000000e+00
3821 0.000000e+00
3822 0.000000e+00
3823 0.000000e+00
3824 0.000000e+00
3825 0.000000e+00
3826 0.000000e+00
3827 0.000000e+00
3828 0.000000e+00
3829 0.000000e+00
3830 0.000000e+00
3831 0.000000e+00
3832 0.000000e+00
3833 0.000000e+00
3834 0.000000e+00
3835 0.000000e+00
3836 0.000000e+00
3837 0.000000e+00
3838 0.000000e+00
3839 0.000000e+00
3840 0.000000e+00
3841 0.000000e+00
3842 0.000000e+00
3843 0.000000e+00
3844 0.000000e+00
3845 0.000000e+00
3846 0.000000e+00
3847 0.000000e+00
3848 0.000000e+00
3849 0.000000e+00
3850 0.000000e+00
3851 0.000000e+00
3852 0.000000e+00
3853 0.000000e+00
3854 0.000000e+00
3855 0.000000e+00
3856 0.000000e+00
3857 0.000000e+00
3858 0.000000e+00
3859 0.000000e+00
3860 0.000000e+00
3861 0.000000e+00
3862 0.000000e+00
3863 0.000000e+00
3864 0.000000e+00
3865 0.000000e+00
3866 0.000000e+00
3867 0.000000e+00
3868 0.000000e+00
3869 0.000000e+00
3870 0.000000e+00
3871 0.000000e+00
3872 0.000000e+00
3873 0.000000e+00
3874 0.000000e+00
3875 0.000000e+00
3876 0.000000e+00
3877 0.000000e+00
3878 0.000000e+00
3879 0.000000e+00
3880 0.000000e+00
3881 0.000000e+00
3882 -2.396537e-02
3883 4.040085e-02
3884 0.000000e+00
3885 0.000000e+00
3886 0.000000e+00
3887 0.000000e+00
3888 0.000000e+00
3889 0.000000e+00
3890 0.000000e+00
3891 0.000000e+00
3892 0.000000e+00
3893 5.431784e-02
3894 0.000000e+00
3895 0.000000e+00
3896 0.000000e+00
3897 0.000000e+00
3898 0.000000e+00
3899 0.000000e+00
3900 0.000000e+00
3901 0.000000e+00
3902 0.000000e+00
3903 0.000000e+00
3904 -4.182469e-02
3905 0.000000e+00
3906 0.000000e+00
3907 0.000000e+00
3908 0.000000e+00
3909 0.000000e+00
3910 0.000000e+00
3911 0.000000e+00
3912 0.000000e+00
3913 0.000000e+00
3914 0.000000e+00
3915 0.000000e+00
3916 0.000000e+00
3917 0.000000e+00
3918 0.000000e+00
3919 0.000000e+00
3920 0.000000e+00
3921 0.000000e+00
3922 0.000000e+00
3923 0.000000e+00
3924 0.000000e+00
3925 0.000000e+00
3926 0.000000e+00
3927 0.000000e+00
3928 0.000000e+00
3929 0.000000e+00
3930 0.000000e+00
3931 0.000000e+00
3932 0.000000e+00
3933 0.000000e+00
3934 0.000000e+00
3935 0.000000e+00
3936 0.000000e+00
3937 0.000000e+00
3938 0.000000e+00
3939 0.000000e+00
3940 0.000000e+00
3941 0.000000e+00
3942 0.000000e+00
3943 0.000000e+00
3944 0.000000e+00
3945 2.769406e-02
3946 0.000000e+00
3947 0.000000e+00
3948 0.000000e+00
3949 0.000000e+00
3950 0.000000e+00
3951 0.000000e+00
3952 0.000000e+00
3953 0.000000e+00
3954 0.000000e+00
3955 0.000000e+00
3956 0.000000e+00
3957 0.000000e+00
3958 0.000000e+00
3959 0.000000e+00
3960 0.000000e+00
3961 0.000000e+00
3962 0.000000e+00
3963 0.000000e+00
3964 0.000000e+00
3965 0.000000e+00
3966 0.000000e+00
3967 0.000000e+00
3968 0.000000e+00
3969 0.000000e+00
3970 0.000000e+00
3971 0.000000e+00
3972 0.000000e+00
3973 0.000000e+00
3974 0.000000e+00
3975 0.000000e+00
3976 0.000000e+00
3977 0.000000e+00
3978 0.000000e+00
3979 0.000000e+00
3980 0.000000e+00
3981 0.000000e+00
3982 0.000000e+00
3983 0.000000e+00
3984 0.000000e+00
3985 0.000000e+00
3986 0.000000e+00
3987 0.000000e+00
3988 0.000000e+00
3989 0.000000e+00
3990 0.000000e+00
3991 0.000000e+00
3992 0.000000e+00
3993 0.000000e+00
3994 0.000000e+00
3995 0.000000e+00
3996 0.000000e+00
3997 0.000000e+00
3998 0.000000e+00
3999 0.000000e+00
4000 0.000000e+00
4001 0.000000e+00
4002 0.000000e+00
4003 0.000000e+00
4004 0.000000e+00
4005 0.000000e+00
4006 0.000000e+00
4007 0.000000e+00
4008 0.000000e+00
4009 0.000000e+00
4010 0.000000e+00
4011 0.000000e+00
4012 0.000000e+00
4013 0.000000e+00
4014 0.000000e+00
4015 0.000000e+00
4016 0.000000e+00
4017 0.000000e+00
4018 0.000000e+00
4019 0.000000e+00
4020 0.000000e+00
4021 0.000000e+00
4022 0.000000e+00
4023 0.000000e+00
4024 0.000000e+00
4025 0.000000e+00
4026 0.000000e+00
4027 0.000000e+00
4028 0.000000e+00
4029 0.000000e+00
4030 0.000000e+00
4031 0.000000e+00
4032 0.000000e+00
4033 0.000000e+00
4034 0.000000e+00
4035 0.000000e+00
4036 0.000000e+00
4037 0.000000e+00
4038 0.000000e+00
4039 0.000000e+00
4040 0.000000e+00
4041 0.000000e+00
4042 0.000000e+00
4043 0.000000e+00
4044 0.000000e+00
4045 0.000000e+00
4046 0.000000e+00
4047 0.000000e+00
4048 0.000000e+00
4049 0.000000e+00
4050 0.000000e+00
4051 0.000000e+00
4052 0.000000e+00
4053 0.000000e+00
4054 0.000000e+00
4055 0.000000e+00
4056 0.000000e+00
4057 -3.493116e-02
4058 0.000000e+00
4059 0.000000e+00
4060 0.000000e+00
4061 0.000000e+00
4062 0.000000e+00
4063 0.000000e+00
4064 0.000000e+00
4065 -2.829015e-02
4066 -3.181493e-02
4067 -2.995744e-02
4068 0.000000e+00
4069 0.000000e+00
4070 0.000000e+00
4071 0.000000e+00
4072 0.000000e+00
4073 0.000000e+00
4074 0.000000e+00
4075 0.000000e+00
4076 0.000000e+00
4077 0.000000e+00
4078 0.000000e+00
4079 0.000000e+00
4080 0.000000e+00
4081 0.000000e+00
4082 0.000000e+00
4083 0.000000e+00
4084 0.000000e+00
4085 0.000000e+00
4086 0.000000e+00
4087 0.000000e+00
4088 -3.217957e-02
4089 0.000000e+00
4090 3.372579e-02
4091 0.000000e+00
4092 0.000000e+00
4093 0.000000e+00
4094 0.000000e+00
4095 0.000000e+00
4096 0.000000e+00
4097 0.000000e+00
4098 0.000000e+00
4099 0.000000e+00
4100 0.000000e+00
4101 0.000000e+00
4102 0.000000e+00
4103 4.312295e-02
4104 0.000000e+00
4105 0.000000e+00
4106 0.000000e+00
4107 0.000000e+00
4108 0.000000e+00
4109 0.000000e+00
4110 0.000000e+00
4111 0.000000e+00
4112 0.000000e+00
4113 0.000000e+00
4114 0.000000e+00
4115 0.000000e+00
4116 0.000000e+00
4117 0.000000e+00
4118 0.000000e+00
4119 0.000000e+00
4120 0.000000e+00
4121 0.000000e+00
4122 0.000000e+00
4123 0.000000e+00
4124 0.000000e+00
4125 0.000000e+00
4126 0.000000e+00
4127 0.000000e+00
4128 0.000000e+00
4129 0.000000e+00
4130 0.000000e+00
4131 0.000000e+00
4132 0.000000e+00
4133 0.000000e+00
4134 0.000000e+00
4135 0.000000e+00
4136 0.000000e+00
4137 0.000000e+00
4138 0.000000e+00
4139 0.000000e+00
4140 0.000000e+00
4141 0.000000e+00
4142 0.000000e+00
4143 0.000000e+00
4144 0.000000e+00
4145 0.000000e+00
4146 0.000000e+00
4147 0.000000e+00
4148 0.000000e+00
4149 0.000000e+00
4150 0.000000e+00
4151 0.000000e+00
4152 0.000000e+00
4153 0.000000e+00
4154 0.000000e+00
4155 0.000000e+00
4156 0.000000e+00
4157 0.000000e+00
4158 0.000000e+00
4159 0.000000e+00
4160 0.000000e+00
4161 2.634269e-02
4162 0.000000e+00
4163 0.000000e+00
4164 0.000000e+00
4165 0.000000e+00
4166 0.000000e+00
4167 0.000000e+00
4168 0.000000e+00
4169 0.000000e+00
4170 0.000000e+00
4171 0.000000e+00
4172 0.000000e+00
4173 0.000000e+00
4174 0.000000e+00
4175 0.000000e+00
4176 0.000000e+00
4177 0.000000e+00
4178 0.000000e+00
4179 0.000000e+00
4180 0.000000e+00
4181 0.000000e+00
4182 0.000000e+00
4183 0.000000e+00
4184 0.000000e+00
4185 0.000000e+00
4186 0.000000e+00
4187 0.000000e+00
4188 0.000000e+00
4189 0.000000e+00
4190 0.000000e+00
4191 0.000000e+00
4192 0.000000e+00
4193 0.000000e+00
4194 0.000000e+00
4195 0.000000e+00
4196 0.000000e+00
4197 0.000000e+00
4198 -3.214529e-02
4199 0.000000e+00
4200 0.000000e+00
4201 0.000000e+00
4202 0.000000e+00
4203 0.000000e+00
4204 0.000000e+00
4205 0.000000e+00
4206 0.000000e+00
4207 0.000000e+00
4208 0.000000e+00
4209 0.000000e+00
4210 0.000000e+00
4211 0.000000e+00
4212 0.000000e+00
4213 0.000000e+00
4214 3.120150e-02
4215 0.000000e+00
4216 0.000000e+00
4217 0.000000e+00
4218 0.000000e+00
4219 0.000000e+00
4220 0.000000e+00
4221 0.000000e+00
4222 0.000000e+00
4223 0.000000e+00
4224 0.000000e+00
4225 0.000000e+00
4226 0.000000e+00
4227 0.000000e+00
4228 0.000000e+00
4229 0.000000e+00
4230 0.000000e+00
4231 0.000000e+00
4232 0.000000e+00
4233 0.000000e+00
4234 0.000000e+00
4235 0.000000e+00
4236 0.000000e+00
4237 0.000000e+00
4238 0.000000e+00
4239 0.000000e+00
4240 0.000000e+00
4241 0.000000e+00
4242 0.000000e+00
4243 0.000000e+00
4244 0.000000e+00
4245 0.000000e+00
4246 0.000000e+00
4247 0.000000e+00
4248 0.000000e+00
4249 0.000000e+00
4250 0.000000e+00
4251 0.000000e+00
4252 0.000000e+00
4253 0.000000e+00
4254 0.000000e+00
4255 0.000000e+00
4256 0.000000e+00
4257 0.000000e+00
4258 0.000000e+00
4259 0.000000e+00
4260 0.000000e+00
4261 0.000000e+00
4262 0.000000e+00
4263 0.000000e+00
4264 0.000000e+00
4265 -3.752063e-02
4266 0.000000e+00
4267 0.000000e+00
4268 0.000000e+00
4269 0.000000e+00
4270 0.000000e+00
4271 0.000000e+00
4272 0.000000e+00
4273 0.000000e+00
4274 0.000000e+00
4275 0.000000e+00
4276 0.000000e+00
4277 0.000000e+00
4278 0.000000e+00
4279 0.000000e+00
4280 0.000000e+00
4281 0.000000e+00
4282 0.000000e+00
4283 0.000000e+00
4284 0.000000e+00
4285 0.000000e+00
4286 0.000000e+00
4287 0.000000e+00
4288 0.000000e+00
4289 0.000000e+00
4290 0.000000e+00
4291 0.000000e+00
4292 0.000000e+00
4293 0.000000e+00
4294 0.000000e+00
4295 0.000000e+00
4296 0.000000e+00
4297 0.000000e+00
4298 0.000000e+00
4299 0.000000e+00
4300 0.000000e+00
4301 0.000000e+00
4302 0.000000e+00
4303 -2.736307e-02
4304 0.000000e+00
4305 0.000000e+00
4306 0.000000e+00
4307 3.559499e-02
4308 0.000000e+00
4309 0.000000e+00
4310 0.000000e+00
4311 0.000000e+00
4312 0.000000e+00
4313 0.000000e+00
4314 0.000000e+00
4315 0.000000e+00
4316 0.000000e+00
4317 0.000000e+00
4318 0.000000e+00
4319 0.000000e+00
4320 0.000000e+00
4321 0.000000e+00
4322 0.000000e+00
4323 0.000000e+00
4324 0.000000e+00
4325 0.000000e+00
4326 0.000000e+00
4327 0.000000e+00
4328 0.000000e+00
4329 0.000000e+00
4330 0.000000e+00
4331 0.000000e+00
4332 0.000000e+00
4333 2.809916e-02
4334 0.000000e+00
4335 0.000000e+00
4336 0.000000e+00
4337 -5.002151e-02
4338 0.000000e+00
4339 0.000000e+00
4340 0.000000e+00
4341 0.000000e+00
4342 0.000000e+00
4343 0.000000e+00
4344 0.000000e+00
4345 0.000000e+00
4346 0.000000e+00
4347 0.000000e+00
4348 0.000000e+00
4349 0.000000e+00
4350 0.000000e+00
4351 0.000000e+00
4352 0.000000e+00
4353 0.000000e+00
4354 0.000000e+00
4355 0.000000e+00
4356 0.000000e+00
4357 0.000000e+00
4358 0.000000e+00
4359 0.000000e+00
4360 0.000000e+00
4361 0.000000e+00
4362 0.000000e+00
4363 0.000000e+00
4364 0.000000e+00
4365 0.000000e+00
4366 0.000000e+00
4367 0.000000e+00
4368 0.000000e+00
4369 0.000000e+00
4370 0.000000e+00
4371 0.000000e+00
4372 0.000000e+00
4373 0.000000e+00
4374 0.000000e+00
4375 0.000000e+00
4376 0.000000e+00
4377 0.000000e+00
4378 0.000000e+00
4379 0.000000e+00
4380 0.000000e+00
4381 0.000000e+00
4382 0.000000e+00
4383 0.000000e+00
4384 0.000000e+00
4385 0.000000e+00
4386 0.000000e+00
4387 0.000000e+00
4388 0.000000e+00
4389 0.000000e+00
4390 0.000000e+00
4391 0.000000e+00
4392 0.000000e+00
4393 0.000000e+00
4394 0.000000e+00
4395 0.000000e+00
4396 0.000000e+00
4397 0.000000e+00
4398 0.000000e+00
4399 0.000000e+00
4400 0.000000e+00
4401 0.000000e+00
4402 0.000000e+00
4403 0.000000e+00
4404 0.000000e+00
4405 0.000000e+00
4406 -2.826567e-02
4407 0.000000e+00
4408 0.000000e+00
4409 0.000000e+00
4410 0.000000e+00
4411 0.000000e+00
4412 0.000000e+00
4413 0.000000e+00
4414 0.000000e+00
4415 0.000000e+00
4416 0.000000e+00
4417 0.000000e+00
4418 0.000000e+00
4419 0.000000e+00
4420 0.000000e+00
4421 0.000000e+00
4422 0.000000e+00
4423 0.000000e+00
4424 0.000000e+00
4425 0.000000e+00
4426 0.000000e+00
4427 0.000000e+00
4428 0.000000e+00
4429 0.000000e+00
4430 0.000000e+00
4431 0.000000e+00
4432 0.000000e+00
4433 0.000000e+00
4434 0.000000e+00
4435 0.000000e+00
4436 0.000000e+00
4437 0.000000e+00
4438 0.000000e+00
4439 0.000000e+00
4440 0.000000e+00
4441 0.000000e+00
4442 0.000000e+00
4443 0.000000e+00
4444 0.000000e+00
4445 0.000000e+00
4446 0.000000e+00
4447 0.000000e+00
4448 0.000000e+00
4449 0.000000e+00
4450 0.000000e+00
4451 0.000000e+00
4452 0.000000e+00
4453 0.000000e+00
4454 0.000000e+00
4455 0.000000e+00
4456 0.000000e+00
4457 0.000000e+00
4458 0.000000e+00
4459 0.000000e+00
4460 0.000000e+00
4461 0.000000e+00
4462 0.000000e+00
4463 0.000000e+00
4464 0.000000e+00
4465 0.000000e+00
4466 0.000000e+00
4467 0.000000e+00
4468 0.000000e+00
4469 0.000000e+00
4470 2.356062e-02
4471 0.000000e+00
4472 0.000000e+00
4473 0.000000e+00
4474 0.000000e+00
4475 0.000000e+00
4476 0.000000e+00
4477 0.000000e+00
4478 0.000000e+00
4479 0.000000e+00
4480 0.000000e+00
4481 0.000000e+00
4482 0.000000e+00
4483 0.000000e+00
4484 0.000000e+00
4485 0.000000e+00
4486 0.000000e+00
4487 0.000000e+00
4488 0.000000e+00
4489 -3.816327e-02
4490 0.000000e+00
4491 0.000000e+00
4492 0.000000e+00
4493 0.000000e+00
4494 0.000000e+00
4495 0.000000e+00
4496 0.000000e+00
4497 0.000000e+00
4498 0.000000e+00
4499 0.000000e+00
4500 0.000000e+00
4501 0.000000e+00
4502 0.000000e+00
4503 0.000000e+00
4504 0.000000e+00
4505 0.000000e+00
4506 0.000000e+00
4507 0.000000e+00
4508 0.000000e+00
4509 0.000000e+00
4510 0.000000e+00
4511 0.000000e+00
4512 0.000000e+00
4513 0.000000e+00
4514 0.000000e+00
4515 0.000000e+00
4516 0.000000e+00
4517 0.000000e+00
4518 0.000000e+00
4519 0.000000e+00
4520 0.000000e+00
4521 0.000000e+00
4522 0.000000e+00
4523 0.000000e+00
4524 0.000000e+00
4525 0.000000e+00
4526 0.000000e+00
4527 0.000000e+00
4528 0.000000e+00
4529 0.000000e+00
4530 0.000000e+00
4531 0.000000e+00
4532 0.000000e+00
4533 0.000000e+00
4534 0.000000e+00
4535 0.000000e+00
4536 0.000000e+00
4537 0.000000e+00
4538 0.000000e+00
4539 0.000000e+00
4540 0.000000e+00
4541 0.000000e+00
4542 0.000000e+00
4543 0.000000e+00
4544 0.000000e+00
4545 0.000000e+00
4546 0.000000e+00
4547 0.000000e+00
4548 0.000000e+00
4549 0.000000e+00
4550 0.000000e+00
4551 0.000000e+00
4552 0.000000e+00
4553 0.000000e+00
4554 0.000000e+00
4555 0.000000e+00
4556 0.000000e+00
4557 0.000000e+00
4558 0.000000e+00
4559 0.000000e+00
4560 0.000000e+00
4561 0.000000e+00
4562 0.000000e+00
4563 0.000000e+00
4564 0.000000e+00
4565 -3.834778e-02
4566 0.000000e+00
4567 0.000000e+00
4568 0.000000e+00
4569 0.000000e+00
4570 0.000000e+00
4571 0.000000e+00
4572 0.000000e+00
4573 0.000000e+00
4574 0.000000e+00
4575 0.000000e+00
4576 0.000000e+00
4577 0.000000e+00
4578 0.000000e+00
4579 0.000000e+00
4580 0.000000e+00
4581 0.000000e+00
4582 0.000000e+00
4583 0.000000e+00
4584 0.000000e+00
4585 0.000000e+00
4586 0.000000e+00
4587 0.000000e+00
4588 0.000000e+00
4589 0.000000e+00
4590 0.000000e+00
4591 0.000000e+00
4592 0.000000e+00
4593 0.000000e+00
4594 0.000000e+00
4595 4.094022e-02
4596 0.000000e+00
4597 0.000000e+00
4598 0.000000e+00
4599 0.000000e+00
4600 0.000000e+00
4601 0.000000e+00
4602 0.000000e+00
4603 0.000000e+00
4604 0.000000e+00
4605 0.000000e+00
4606 0.000000e+00
4607 0.000000e+00
4608 0.000000e+00
4609 0.000000e+00
4610 0.000000e+00
4611 0.000000e+00
4612 0.000000e+00
4613 0.000000e+00
4614 0.000000e+00
4615 0.000000e+00
4616 0.000000e+00
4617 0.000000e+00
4618 0.000000e+00
4619 0.000000e+00
4620 0.000000e+00
4621 0.000000e+00
4622 -3.068991e-02
4623 0.000000e+00
4624 0.000000e+00
4625 0.000000e+00
4626 0.000000e+00
4627 0.000000e+00
4628 0.000000e+00
4629 0.000000e+00
4630 0.000000e+00
4631 0.000000e+00
4632 0.000000e+00
4633 0.000000e+00
4634 0.000000e+00
4635 0.000000e+00
4636 0.000000e+00
4637 0.000000e+00
4638 0.000000e+00
4639 0.000000e+00
4640 0.000000e+00
4641 0.000000e+00
4642 0.000000e+00
4643 0.000000e+00
4644 0.000000e+00
4645 0.000000e+00
4646 0.000000e+00
4647 0.000000e+00
4648 0.000000e+00
4649 0.000000e+00
4650 0.000000e+00
4651 0.000000e+00
4652 0.000000e+00
4653 0.000000e+00
4654 0.000000e+00
4655 0.000000e+00
4656 0.000000e+00
4657 0.000000e+00
4658 4.070444e-02
4659 0.000000e+00
4660 0.000000e+00
4661 0.000000e+00
4662 0.000000e+00
4663 0.000000e+00
4664 0.000000e+00
4665 0.000000e+00
4666 0.000000e+00
4667 0.000000e+00
4668 0.000000e+00
4669 0.000000e+00
4670 0.000000e+00
4671 0.000000e+00
4672 3.846830e-02
4673 0.000000e+00
4674 0.000000e+00
4675 0.000000e+00
4676 0.000000e+00
4677 0.000000e+00
4678 0.000000e+00
4679 0.000000e+00
4680 0.000000e+00
4681 0.000000e+00
4682 0.000000e+00
4683 0.000000e+00
4684 0.000000e+00
4685 0.000000e+00
4686 0.000000e+00
4687 0.000000e+00
4688 0.000000e+00
4689 0.000000e+00
4690 0.000000e+00
4691 3.327270e-02
4692 0.000000e+00
4693 0.000000e+00
4694 0.000000e+00
4695 0.000000e+00
4696 0.000000e+00
4697 0.000000e+00
4698 0.000000e+00
4699 0.000000e+00
4700 0.000000e+00
4701 0.000000e+00
4702 0.000000e+00
4703 0.000000e+00
4704 0.000000e+00
4705 0.000000e+00
4706 0.000000e+00
4707 0.000000e+00
4708 0.000000e+00
4709 0.000000e+00
4710 0.000000e+00
4711 0.000000e+00
4712 0.000000e+00
4713 0.000000e+00
4714 0.000000e+00
4715 0.000000e+00
4716 0.000000e+00
4717 0.000000e+00
4718 0.000000e+00
4719 0.000000e+00
4720 0.000000e+00
4721 0.000000e+00
4722 0.000000e+00
4723 0.000000e+00
4724 0.000000e+00
4725 0.000000e+00
4726 0.000000e+00
4727 0.000000e+00
4728 0.000000e+00
4729 0.000000e+00
4730 -4.172390e-02
4731 0.000000e+00
4732 0.000000e+00
4733 0.000000e+00
4734 0.000000e+00
4735 0.000000e+00
4736 0.000000e+00
4737 0.000000e+00
4738 0.000000e+00
4739 0.000000e+00
4740 0.000000e+00
4741 0.000000e+00
4742 0.000000e+00
4743 0.000000e+00
4744 0.000000e+00
4745 0.000000e+00
4746 0.000000e+00
4747 0.000000e+00
4748 0.000000e+00
4749 0.000000e+00
4750 0.000000e+00
4751 0.000000e+00
4752 0.000000e+00
4753 0.000000e+00
4754 0.000000e+00
4755 4.584413e-02
4756 0.000000e+00
4757 0.000000e+00
4758 0.000000e+00
4759 4.224057e-02
4760 3.163398e-02
4761 0.000000e+00
4762 0.000000e+00
4763 0.000000e+00
4764 0.000000e+00
4765 0.000000e+00
4766 0.000000e+00
4767 0.000000e+00
4768 0.000000e+00
4769 0.000000e+00
4770 0.000000e+00
4771 0.000000e+00
4772 0.000000e+00
4773 0.000000e+00
4774 0.000000e+00
4775 0.000000e+00
4776 0.000000e+00
4777 0.000000e+00
4778 0.000000e+00
4779 0.000000e+00
4780 0.000000e+00
4781 0.000000e+00
4782 0.000000e+00
4783 0.000000e+00
4784 0.000000e+00
4785 0.000000e+00
4786 0.000000e+00
4787 0.000000e+00
4788 0.000000e+00
4789 0.000000e+00
4790 0.000000e+00
4791 0.000000e+00
4792 0.000000e+00
4793 0.000000e+00
4794 0.000000e+00
4795 0.000000e+00
4796 0.000000e+00
4797 0.000000e+00
4798 0.000000e+00
4799 0.000000e+00
4800 0.000000e+00
4801 -3.036284e-02
4802 0.000000e+00
4803 0.000000e+00
4804 0.000000e+00
4805 0.000000e+00
4806 0.000000e+00
4807 0.000000e+00
4808 0.000000e+00
4809 0.000000e+00
4810 0.000000e+00
4811 0.000000e+00
4812 0.000000e+00
4813 0.000000e+00
4814 0.000000e+00
4815 0.000000e+00
4816 0.000000e+00
4817 0.000000e+00
4818 0.000000e+00
4819 0.000000e+00
4820 0.000000e+00
4821 0.000000e+00
4822 0.000000e+00
4823 0.000000e+00
4824 0.000000e+00
4825 0.000000e+00
4826 0.000000e+00
4827 0.000000e+00
4828 0.000000e+00
4829 0.000000e+00
4830 0.000000e+00
4831 0.000000e+00
4832 0.000000e+00
4833 0.000000e+00
4834 0.000000e+00
4835 0.000000e+00
4836 0.000000e+00
4837 0.000000e+00
4838 0.000000e+00
4839 0.000000e+00
4840 0.000000e+00
4841 0.000000e+00
4842 0.000000e+00
4843 0.000000e+00
4844 0.000000e+00
4845 0.000000e+00
4846 0.000000e+00
4847 0.000000e+00
4848 0.000000e+00
4849 0.000000e+00
4850 0.000000e+00
4851 0.000000e+00
4852 0.000000e+00
4853 0.000000e+00
4854 0.000000e+00
4855 0.000000e+00
4856 0.000000e+00
4857 0.000000e+00
4858 0.000000e+00
4859 0.000000e+00
4860 0.000000e+00
4861 -3.295729e-02
4862 0.000000e+00
4863 0.000000e+00
4864 0.000000e+00
4865 0.000000e+00
4866 0.000000e+00
4867 0.000000e+00
4868 0.000000e+00
4869 0.000000e+00
4870 0.000000e+00
4871 0.000000e+00
4872 0.000000e+00
4873 0.000000e+00
4874 0.000000e+00
4875 0.000000e+00
4876 0.000000e+00
4877 0.000000e+00
4878 0.000000e+00
4879 0.000000e+00
4880 0.000000e+00
4881 0.000000e+00
4882 0.000000e+00
4883 0.000000e+00
4884 3.853785e-02
4885 3.159295e-02
4886 0.000000e+00
4887 0.000000e+00
4888 0.000000e+00
4889 0.000000e+00
4890 0.000000e+00
4891 0.000000e+00
4892 0.000000e+00
4893 0.000000e+00
4894 0.000000e+00
4895 0.000000e+00
4896 0.000000e+00
4897 0.000000e+00
4898 0.000000e+00
4899 0.000000e+00
4900 0.000000e+00
4901 0.000000e+00
4902 0.000000e+00
4903 0.000000e+00
4904 0.000000e+00
4905 0.000000e+00
4906 0.000000e+00
4907 0.000000e+00
4908 0.000000e+00
4909 0.000000e+00
4910 0.000000e+00
4911 0.000000e+00
4912 0.000000e+00
4913 0.000000e+00
4914 0.000000e+00
4915 0.000000e+00
4916 0.000000e+00
4917 0.000000e+00
4918 3.984841e-02
4919 0.000000e+00
4920 0.000000e+00
4921 0.000000e+00
4922 0.000000e+00
4923 0.000000e+00
4924 0.000000e+00
4925 0.000000e+00
4926 -3.152966e-02
4927 0.000000e+00
4928 0.000000e+00
4929 0.000000e+00
4930 0.000000e+00
4931 0.000000e+00
4932 0.000000e+00
4933 0.000000e+00
4934 0.000000e+00
4935 0.000000e+00
4936 0.000000e+00
4937 0.000000e+00
4938 0.000000e+00
4939 0.000000e+00
4940 0.000000e+00
4941 0.000000e+00
4942 0.000000e+00
4943 0.000000e+00
4944 0.000000e+00
4945 0.000000e+00
4946 0.000000e+00
4947 0.000000e+00
4948 0.000000e+00
4949 0.000000e+00
4950 0.000000e+00
4951 0.000000e+00
4952 0.000000e+00
4953 0.000000e+00
4954 3.278126e-02
4955 0.000000e+00
4956 0.000000e+00
4957 0.000000e+00
4958 0.000000e+00
4959 0.000000e+00
4960 0.000000e+00
4961 0.000000e+00
4962 0.000000e+00
4963 0.000000e+00
4964 0.000000e+00
4965 0.000000e+00
4966 0.000000e+00
4967 0.000000e+00
4968 0.000000e+00
4969 0.000000e+00
4970 0.000000e+00
4971 0.000000e+00
4972 0.000000e+00
4973 0.000000e+00
4974 0.000000e+00
4975 0.000000e+00
4976 0.000000e+00
4977 0.000000e+00
4978 0.000000e+00
4979 0.000000e+00
4980 0.000000e+00
4981 0.000000e+00
4982 0.000000e+00
4983 0.000000e+00
4984 0.000000e+00
4985 0.000000e+00
4986 0.000000e+00
4987 0.000000e+00
4988 0.000000e+00
4989 0.000000e+00
4990 2.594838e-02
4991 0.000000e+00
4992 0.000000e+00
4993 0.000000e+00
4994 0.000000e+00
4995 0.000000e+00
4996 0.000000e+00
4997 0.000000e+00
4998 0.000000e+00
4999 0.000000e+00
5000 0.000000e+00
5001 0.000000e+00
5002 0.000000e+00
5003 0.000000e+00
5004 0.000000e+00
5005 0.000000e+00
5006 0.000000e+00
5007 0.000000e+00
5008 0.000000e+00
5009 0.000000e+00
5010 0.000000e+00
5011 0.000000e+00
5012 0.000000e+00
5013 0.000000e+00
5014 0.000000e+00
5015 0.000000e+00
5016 0.000000e+00
5017 0.000000e+00
5018 0.000000e+00
5019 0.000000e+00
5020 0.000000e+00
5021 0.000000e+00
5022 2.526470e-02
5023 0.000000e+00
5024 0.000000e+00
5025 0.000000e+00
5026 0.000000e+00
5027 0.000000e+00
5028 0.000000e+00
5029 0.000000e+00
5030 0.000000e+00
5031 0.000000e+00
5032 0.000000e+00
5033 0.000000e+00
5034 0.000000e+00
5035 0.000000e+00
5036 0.000000e+00
5037 0.000000e+00
5038 4.400355e-02
5039 0.000000e+00
5040 0.000000e+00
5041 0.000000e+00
5042 0.000000e+00
5043 0.000000e+00
5044 0.000000e+00
5045 0.000000e+00
5046 0.000000e+00
5047 0.000000e+00
5048 0.000000e+00
5049 0.000000e+00
5050 0.000000e+00
5051 0.000000e+00
5052 0.000000e+00
5053 0.000000e+00
5054 0.000000e+00
5055 0.000000e+00
5056 0.000000e+00
5057 0.000000e+00
5058 0.000000e+00
5059 0.000000e+00
5060 0.000000e+00
5061 0.000000e+00
5062 0.000000e+00
5063 0.000000e+00
5064 0.000000e+00
5065 0.000000e+00
5066 0.000000e+00
5067 0.000000e+00
5068 -2.822630e-02
5069 0.000000e+00
5070 0.000000e+00
5071 0.000000e+00
5072 -2.530356e-02
5073 0.000000e+00
5074 0.000000e+00
5075 0.000000e+00
5076 0.000000e+00
5077 0.000000e+00
5078 0.000000e+00
5079 0.000000e+00
5080 0.000000e+00
5081 0.000000e+00
5082 0.000000e+00
5083 0.000000e+00
5084 0.000000e+00
5085 0.000000e+00
5086 0.000000e+00
5087 2.270657e-02
5088 0.000000e+00
5089 0.000000e+00
5090 0.000000e+00
5091 0.000000e+00
5092 0.000000e+00
5093 0.000000e+00
5094 0.000000e+00
5095 0.000000e+00
5096 0.000000e+00
5097 0.000000e+00
5098 0.000000e+00
5099 0.000000e+00
5100 0.000000e+00
5101 0.000000e+00
5102 0.000000e+00
5103 0.000000e+00
5104 0.000000e+00
5105 0.000000e+00
5106 0.000000e+00
5107 0.000000e+00
5108 0.000000e+00
5109 0.000000e+00
5110 0.000000e+00
5111 0.000000e+00
5112 0.000000e+00
5113 0.000000e+00
5114 0.000000e+00
5115 0.000000e+00
5116 0.000000e+00
5117 0.000000e+00
5118 0.000000e+00
5119 0.000000e+00
5120 0.000000e+00
5121 0.000000e+00
5122 0.000000e+00
5123 0.000000e+00
5124 0.000000e+00
5125 0.000000e+00
5126 0.000000e+00
5127 0.000000e+00
5128 0.000000e+00
5129 0.000000e+00
5130 0.000000e+00
5131 0.000000e+00
5132 0.000000e+00
5133 0.000000e+00
5134 0.000000e+00
5135 0.000000e+00
5136 0.000000e+00
5137 0.000000e+00
5138 0.000000e+00
5139 0.000000e+00
5140 0.000000e+00
5141 0.000000e+00
5142 0.000000e+00
5143 0.000000e+00
5144 0.000000e+00
5145 0.000000e+00
5146 0.000000e+00
5147 0.000000e+00
5148 0.000000e+00
5149 2.987807e-02
5150 0.000000e+00
5151 0.000000e+00
5152 0.000000e+00
5153 0.000000e+00
5154 0.000000e+00
5155 0.000000e+00
5156 0.000000e+00
5157 0.000000e+00
5158 0.000000e+00
5159 0.000000e+00
5160 0.000000e+00
5161 0.000000e+00
5162 0.000000e+00
5163 0.000000e+00
5164 0.000000e+00
5165 0.000000e+00
5166 0.000000e+00
5167 0.000000e+00
5168 0.000000e+00
5169 0.000000e+00
5170 0.000000e+00
5171 0.000000e+00
5172 0.000000e+00
5173 0.000000e+00
5174 0.000000e+00
5175 0.000000e+00
5176 0.000000e+00
5177 0.000000e+00
5178 0.000000e+00
5179 0.000000e+00
5180 0.000000e+00
5181 0.000000e+00
5182 0.000000e+00
5183 0.000000e+00
5184 0.000000e+00
5185 0.000000e+00
5186 0.000000e+00
5187 0.000000e+00
5188 0.000000e+00
5189 0.000000e+00
5190 0.000000e+00
5191 0.000000e+00
5192 0.000000e+00
5193 0.000000e+00
5194 0.000000e+00
5195 0.000000e+00
5196 0.000000e+00
5197 0.000000e+00
5198 0.000000e+00
5199 0.000000e+00
5200 0.000000e+00
5201 0.000000e+00
5202 0.000000e+00
5203 0.000000e+00
5204 0.000000e+00
5205 0.000000e+00
5206 0.000000e+00
5207 0.000000e+00
5208 0.000000e+00
5209 0.000000e+00
5210 0.000000e+00
5211 0.000000e+00
5212 0.000000e+00
5213 0.000000e+00
5214 0.000000e+00
5215 0.000000e+00
5216 0.000000e+00
5217 0.000000e+00
5218 0.000000e+00
5219 -2.753190e-02
5220 0.000000e+00
5221 0.000000e+00
5222 0.000000e+00
5223 0.000000e+00
5224 0.000000e+00
5225 0.000000e+00
5226 0.000000e+00
5227 0.000000e+00
5228 0.000000e+00
5229 0.000000e+00
5230 0.000000e+00
5231 0.000000e+00
5232 0.000000e+00
5233 0.000000e+00
5234 2.591437e-02
5235 0.000000e+00
5236 0.000000e+00
5237 0.000000e+00
5238 0.000000e+00
5239 4.468944e-02
5240 0.000000e+00
5241 0.000000e+00
5242 0.000000e+00
5243 0.000000e+00
5244 0.000000e+00
5245 0.000000e+00
5246 0.000000e+00
5247 0.000000e+00
5248 0.000000e+00
5249 0.000000e+00
5250 0.000000e+00
5251 0.000000e+00
5252 0.000000e+00
5253 0.000000e+00
5254 0.000000e+00
5255 0.000000e+00
5256 0.000000e+00
5257 0.000000e+00
5258 0.000000e+00
5259 0.000000e+00
5260 0.000000e+00
5261 0.000000e+00
5262 0.000000e+00
5263 0.000000e+00
5264 0.000000e+00
5265 0.000000e+00
5266 0.000000e+00
5267 0.000000e+00
5268 0.000000e+00
5269 0.000000e+00
5270 4.682750e-02
5271 3.944941e-02
5272 -4.536330e-02
5273 0.000000e+00
5274 0.000000e+00
5275 0.000000e+00
5276 0.000000e+00
5277 0.000000e+00
5278 0.000000e+00
5279 0.000000e+00
5280 0.000000e+00
5281 0.000000e+00
5282 0.000000e+00
5283 0.000000e+00
5284 0.000000e+00
5285 0.000000e+00
5286 0.000000e+00
5287 0.000000e+00
5288 0.000000e+00
5289 0.000000e+00
5290 0.000000e+00
5291 0.000000e+00
5292 0.000000e+00
5293 0.000000e+00
5294 0.000000e+00
5295 0.000000e+00
5296 0.000000e+00
5297 0.000000e+00
5298 0.000000e+00
5299 0.000000e+00
5300 0.000000e+00
5301 0.000000e+00
5302 0.000000e+00
5303 0.000000e+00
5304 0.000000e+00
5305 0.000000e+00
5306 0.000000e+00
5307 0.000000e+00
5308 0.000000e+00
5309 0.000000e+00
5310 0.000000e+00
5311 0.000000e+00
5312 0.000000e+00
5313 0.000000e+00
5314 0.000000e+00
5315 0.000000e+00
5316 0.000000e+00
5317 0.000000e+00
5318 0.000000e+00
5319 0.000000e+00
5320 0.000000e+00
5321 0.000000e+00
5322 0.000000e+00
5323 3.045888e-02
5324 0.000000e+00
5325 0.000000e+00
5326 0.000000e+00
5327 0.000000e+00
5328 0.000000e+00
5329 0.000000e+00
5330 0.000000e+00
5331 0.000000e+00
5332 3.739983e-02
5333 0.000000e+00
5334 0.000000e+00
5335 0.000000e+00
5336 0.000000e+00
5337 0.000000e+00
5338 0.000000e+00
5339 0.000000e+00
5340 0.000000e+00
5341 0.000000e+00
5342 0.000000e+00
5343 0.000000e+00
5344 0.000000e+00
5345 0.000000e+00
5346 2.455129e-02
5347 0.000000e+00
5348 0.000000e+00
5349 0.000000e+00
5350 0.000000e+00
5351 2.824123e-02
5352 0.000000e+00
5353 0.000000e+00
5354 0.000000e+00
5355 0.000000e+00
5356 0.000000e+00
5357 0.000000e+00
5358 0.000000e+00
5359 0.000000e+00
5360 0.000000e+00
5361 0.000000e+00
5362 0.000000e+00
5363 0.000000e+00
5364 0.000000e+00
5365 0.000000e+00
5366 0.000000e+00
5367 0.000000e+00
5368 0.000000e+00
5369 0.000000e+00
5370 0.000000e+00
5371 0.000000e+00
5372 3.247490e-02
5373 0.000000e+00
5374 0.000000e+00
5375 0.000000e+00
5376 0.000000e+00
5377 0.000000e+00
5378 0.000000e+00
5379 0.000000e+00
5380 0.000000e+00
5381 3.383056e-02
5382 0.000000e+00
5383 0.000000e+00
5384 0.000000e+00
5385 0.000000e+00
5386 0.000000e+00
5387 0.000000e+00
5388 -2.829153e-02
5389 0.000000e+00
5390 0.000000e+00
5391 0.000000e+00
5392 0.000000e+00
5393 0.000000e+00
5394 -2.413050e-02
5395 0.000000e+00
5396 0.000000e+00
5397 0.000000e+00
5398 0.000000e+00
5399 0.000000e+00
5400 0.000000e+00
5401 0.000000e+00
5402 0.000000e+00
5403 0.000000e+00
5404 0.000000e+00
5405 0.000000e+00
5406 0.000000e+00
5407 0.000000e+00
5408 0.000000e+00
5409 0.000000e+00
5410 0.000000e+00
5411 0.000000e+00
5412 0.000000e+00
5413 0.000000e+00
5414 0.000000e+00
5415 0.000000e+00
5416 0.000000e+00
5417 0.000000e+00
5418 0.000000e+00
5419 0.000000e+00
5420 0.000000e+00
5421 0.000000e+00
5422 0.000000e+00
5423 -4.793031e-02
5424 0.000000e+00
5425 0.000000e+00
5426 0.000000e+00
5427 0.000000e+00
5428 0.000000e+00
5429 0.000000e+00
5430 0.000000e+00
5431 0.000000e+00
5432 0.000000e+00
5433 0.000000e+00
5434 0.000000e+00
5435 0.000000e+00
5436 0.000000e+00
5437 0.000000e+00
5438 0.000000e+00
5439 0.000000e+00
5440 0.000000e+00
5441 0.000000e+00
5442 0.000000e+00
5443 0.000000e+00
5444 0.000000e+00
5445 0.000000e+00
5446 0.000000e+00
5447 0.000000e+00
5448 0.000000e+00
5449 0.000000e+00
5450 0.000000e+00
5451 3.274603e-02
5452 0.000000e+00
5453 0.000000e+00
5454 3.430354e-02
5455 0.000000e+00
5456 0.000000e+00
5457 0.000000e+00
5458 0.000000e+00
5459 0.000000e+00
5460 0.000000e+00
5461 0.000000e+00
5462 0.000000e+00
5463 0.000000e+00
5464 0.000000e+00
5465 0.000000e+00
5466 0.000000e+00
5467 0.000000e+00
5468 0.000000e+00
5469 0.000000e+00
5470 0.000000e+00
5471 0.000000e+00
5472 0.000000e+00
5473 0.000000e+00
5474 0.000000e+00
5475 0.000000e+00
5476 0.000000e+00
5477 0.000000e+00
5478 0.000000e+00
5479 0.000000e+00
5480 0.000000e+00
5481 0.000000e+00
5482 0.000000e+00
5483 0.000000e+00
5484 0.000000e+00
5485 0.000000e+00
5486 0.000000e+00
5487 0.000000e+00
5488 0.000000e+00
5489 0.000000e+00
5490 -3.412047e-02
5491 0.000000e+00
5492 0.000000e+00
5493 0.000000e+00
5494 0.000000e+00
5495 0.000000e+00
5496 0.000000e+00
5497 0.000000e+00
5498 0.000000e+00
5499 0.000000e+00
5500 0.000000e+00
5501 0.000000e+00
5502 0.000000e+00
5503 0.000000e+00
5504 0.000000e+00
5505 0.000000e+00
5506 0.000000e+00
5507 0.000000e+00
5508 0.000000e+00
5509 0.000000e+00
5510 0.000000e+00
5511 0.000000e+00
5512 0.000000e+00
5513 0.000000e+00
5514 0.000000e+00
5515 0.000000e+00
5516 0.000000e+00
5517 0.000000e+00
5518 0.000000e+00
5519 0.000000e+00
5520 0.000000e+00
5521 0.000000e+00
5522 0.000000e+00
5523 0.000000e+00
5524 0.000000e+00
5525 0.000000e+00
5526 0.000000e+00
5527 0.000000e+00
5528 0.000000e+00
5529 0.000000e+00
5530 0.000000e+00
5531 0.000000e+00
5532 0.000000e+00
5533 0.000000e+00
5534 2.710497e-02
5535 0.000000e+00
5536 0.000000e+00
5537 0.000000e+00
5538 0.000000e+00
5539 0.000000e+00
5540 0.000000e+00
5541 0.000000e+00
5542 0.000000e+00
5543 0.000000e+00
5544 0.000000e+00
5545 0.000000e+00
5546 0.000000e+00
5547 0.000000e+00
5548 0.000000e+00
5549 0.000000e+00
5550 0.000000e+00
5551 0.000000e+00
5552 0.000000e+00
5553 0.000000e+00
5554 0.000000e+00
5555 0.000000e+00
5556 0.000000e+00
5557 0.000000e+00
5558 0.000000e+00
5559 0.000000e+00
5560 0.000000e+00
5561 0.000000e+00
5562 0.000000e+00
5563 0.000000e+00
5564 0.000000e+00
5565 0.000000e+00
5566 0.000000e+00
5567 0.000000e+00
5568 0.000000e+00
5569 0.000000e+00
5570 0.000000e+00
5571 0.000000e+00
5572 0.000000e+00
5573 0.000000e+00
5574 -3.177181e-02
5575 0.000000e+00
5576 0.000000e+00
5577 0.000000e+00
5578 0.000000e+00
5579 0.000000e+00
5580 0.000000e+00
5581 0.000000e+00
5582 0.000000e+00
5583 0.000000e+00
5584 0.000000e+00
5585 0.000000e+00
5586 0.000000e+00
5587 0.000000e+00
5588 0.000000e+00
5589 0.000000e+00
5590 0.000000e+00
5591 0.000000e+00
5592 0.000000e+00
5593 0.000000e+00
5594 0.000000e+00
5595 0.000000e+00
5596 0.000000e+00
5597 0.000000e+00
5598 0.000000e+00
5599 0.000000e+00
5600 0.000000e+00
5601 0.000000e+00
5602 0.000000e+00
5603 0.000000e+00
5604 0.000000e+00
5605 0.000000e+00
5606 0.000000e+00
5607 0.000000e+00
5608 0.000000e+00
5609 0.000000e+00
5610 0.000000e+00
5611 0.000000e+00
5612 0.000000e+00
5613 0.000000e+00
5614 0.000000e+00
5615 -3.644423e-02
5616 0.000000e+00
5617 0.000000e+00
5618 0.000000e+00
5619 0.000000e+00
5620 -2.900330e-02
5621 0.000000e+00
5622 -3.537682e-02
5623 0.000000e+00
5624 0.000000e+00
5625 0.000000e+00
5626 0.000000e+00
5627 0.000000e+00
5628 0.000000e+00
5629 0.000000e+00
5630 0.000000e+00
5631 0.000000e+00
5632 0.000000e+00
5633 0.000000e+00
5634 0.000000e+00
5635 0.000000e+00
5636 0.000000e+00
5637 0.000000e+00
5638 0.000000e+00
5639 0.000000e+00
5640 0.000000e+00
5641 0.000000e+00
5642 0.000000e+00
5643 0.000000e+00
5644 0.000000e+00
5645 0.000000e+00
5646 0.000000e+00
5647 0.000000e+00
5648 0.000000e+00
5649 0.000000e+00
5650 0.000000e+00
5651 0.000000e+00
5652 0.000000e+00
5653 0.000000e+00
5654 0.000000e+00
5655 0.000000e+00
5656 0.000000e+00
5657 3.665705e-02
5658 -2.789726e-02
5659 0.000000e+00
5660 0.000000e+00
5661 0.000000e+00
5662 0.000000e+00
5663 0.000000e+00
5664 0.000000e+00
5665 0.000000e+00
5666 0.000000e+00
5667 0.000000e+00
5668 0.000000e+00
5669 0.000000e+00
5670 0.000000e+00
5671 0.000000e+00
5672 0.000000e+00
5673 0.000000e+00
5674 0.000000e+00
5675 0.000000e+00
5676 0.000000e+00
5677 0.000000e+00
5678 0.000000e+00
5679 0.000000e+00
5680 0.000000e+00
5681 0.000000e+00
5682 0.000000e+00
5683 0.000000e+00
5684 0.000000e+00
5685 0.000000e+00
5686 0.000000e+00
5687 0.000000e+00
5688 0.000000e+00
5689 0.000000e+00
5690 0.000000e+00
5691 0.000000e+00
5692 0.000000e+00
5693 0.000000e+00
5694 0.000000e+00
5695 0.000000e+00
5696 0.000000e+00
5697 0.000000e+00
5698 0.000000e+00
5699 0.000000e+00
5700 0.000000e+00
5701 0.000000e+00
5702 0.000000e+00
5703 0.000000e+00
5704 0.000000e+00
5705 0.000000e+00
5706 0.000000e+00
5707 0.000000e+00
5708 0.000000e+00
5709 0.000000e+00
5710 0.000000e+00
5711 0.000000e+00
5712 0.000000e+00
5713 0.000000e+00
5714 0.000000e+00
5715 3.303889e-02
5716 0.000000e+00
5717 0.000000e+00
5718 0.000000e+00
5719 0.000000e+00
5720 0.000000e+00
5721 0.000000e+00
5722 0.000000e+00
5723 0.000000e+00
5724 0.000000e+00
5725 0.000000e+00
5726 0.000000e+00
5727 0.000000e+00
5728 0.000000e+00
5729 0.000000e+00
5730 0.000000e+00
5731 0.000000e+00
5732 0.000000e+00
5733 0.000000e+00
5734 0.000000e+00
5735 0.000000e+00
5736 0.000000e+00
5737 0.000000e+00
5738 0.000000e+00
5739 0.000000e+00
5740 0.000000e+00
5741 0.000000e+00
5742 3.629883e-02
5743 4.334857e-02
5744 0.000000e+00
5745 0.000000e+00
5746 0.000000e+00
5747 0.000000e+00
5748 0.000000e+00
5749 0.000000e+00
5750 0.000000e+00
5751 0.000000e+00
5752 0.000000e+00
5753 0.000000e+00
5754 0.000000e+00
5755 0.000000e+00
5756 0.000000e+00
5757 0.000000e+00
5758 0.000000e+00
5759 0.000000e+00
5760 0.000000e+00
5761 0.000000e+00
5762 0.000000e+00
5763 0.000000e+00
5764 0.000000e+00
5765 0.000000e+00
5766 0.000000e+00
5767 -2.233322e-02
5768 0.000000e+00
5769 0.000000e+00
5770 0.000000e+00
5771 4.871561e-02
5772 0.000000e+00
5773 0.000000e+00
5774 0.000000e+00
5775 0.000000e+00
5776 0.000000e+00
5777 0.000000e+00
5778 0.000000e+00
5779 0.000000e+00
5780 0.000000e+00
5781 0.000000e+00
5782 0.000000e+00
5783 0.000000e+00
5784 0.000000e+00
5785 0.000000e+00
5786 0.000000e+00
5787 0.000000e+00
5788 0.000000e+00
5789 0.000000e+00
5790 0.000000e+00
5791 0.000000e+00
5792 0.000000e+00
5793 -4.419914e-02
5794 0.000000e+00
5795 0.000000e+00
5796 0.000000e+00
5797 0.000000e+00
5798 0.000000e+00
5799 0.000000e+00
5800 0.000000e+00
5801 0.000000e+00
5802 0.000000e+00
5803 0.000000e+00
5804 0.000000e+00
5805 0.000000e+00
5806 0.000000e+00
5807 0.000000e+00
5808 0.000000e+00
5809 0.000000e+00
5810 0.000000e+00
5811 0.000000e+00
5812 0.000000e+00
5813 0.000000e+00
5814 0.000000e+00
5815 0.000000e+00
5816 0.000000e+00
5817 0.000000e+00
5818 0.000000e+00
5819 0.000000e+00
5820 0.000000e+00
5821 0.000000e+00
5822 0.000000e+00
5823 0.000000e+00
5824 0.000000e+00
5825 0.000000e+00
5826 0.000000e+00
5827 0.000000e+00
5828 0.000000e+00
5829 0.000000e+00
5830 0.000000e+00
5831 -2.920568e-02
5832 0.000000e+00
5833 0.000000e+00
5834 0.000000e+00
5835 0.000000e+00
5836 0.000000e+00
5837 0.000000e+00
5838 0.000000e+00
5839 0.000000e+00
5840 0.000000e+00
5841 4.840126e-02
5842 0.000000e+00
5843 0.000000e+00
5844 0.000000e+00
5845 0.000000e+00
5846 0.000000e+00
5847 0.000000e+00
5848 0.000000e+00
5849 0.000000e+00
5850 0.000000e+00
5851 0.000000e+00
5852 0.000000e+00
5853 0.000000e+00
5854 0.000000e+00
5855 0.000000e+00
5856 0.000000e+00
5857 0.000000e+00
5858 0.000000e+00
5859 0.000000e+00
5860 0.000000e+00
5861 0.000000e+00
5862 0.000000e+00
5863 0.000000e+00
5864 0.000000e+00
5865 0.000000e+00
5866 0.000000e+00
5867 0.000000e+00
5868 0.000000e+00
5869 0.000000e+00
5870 0.000000e+00
5871 0.000000e+00
5872 0.000000e+00
5873 0.000000e+00
5874 0.000000e+00
5875 0.000000e+00
5876 0.000000e+00
5877 0.000000e+00
5878 0.000000e+00
5879 0.000000e+00
5880 0.000000e+00
5881 0.000000e+00
5882 0.000000e+00
5883 0.000000e+00
5884 0.000000e+00
5885 0.000000e+00
5886 0.000000e+00
5887 0.000000e+00
5888 0.000000e+00
5889 0.000000e+00
5890 0.000000e+00
5891 0.000000e+00
5892 0.000000e+00
5893 0.000000e+00
5894 0.000000e+00
5895 0.000000e+00
5896 0.000000e+00
5897 0.000000e+00
5898 -3.507101e-02
5899 0.000000e+00
5900 5.032474e-02
5901 0.000000e+00
5902 0.000000e+00
5903 0.000000e+00
5904 0.000000e+00
5905 0.000000e+00
5906 0.000000e+00
5907 0.000000e+00
5908 0.000000e+00
5909 -4.414085e-02
5910 0.000000e+00
5911 0.000000e+00
5912 0.000000e+00
5913 0.000000e+00
5914 0.000000e+00
5915 0.000000e+00
5916 0.000000e+00
5917 0.000000e+00
5918 0.000000e+00
5919 0.000000e+00
5920 0.000000e+00
5921 0.000000e+00
5922 0.000000e+00
5923 2.424102e-02
5924 -2.572359e-02
5925 0.000000e+00
5926 0.000000e+00
5927 0.000000e+00
5928 0.000000e+00
5929 0.000000e+00
5930 0.000000e+00
5931 0.000000e+00
5932 0.000000e+00
5933 0.000000e+00
5934 0.000000e+00
5935 0.000000e+00
5936 0.000000e+00
5937 0.000000e+00
5938 0.000000e+00
5939 0.000000e+00
5940 0.000000e+00
5941 0.000000e+00
5942 0.000000e+00
5943 0.000000e+00
5944 0.000000e+00
5945 0.000000e+00
5946 -3.185531e-02
5947 0.000000e+00
5948 0.000000e+00
5949 0.000000e+00
5950 0.000000e+00
5951 0.000000e+00
5952 0.000000e+00
5953 0.000000e+00
5954 0.000000e+00
5955 0.000000e+00
5956 0.000000e+00
5957 0.000000e+00
5958 0.000000e+00
5959 0.000000e+00
5960 0.000000e+00
5961 0.000000e+00
5962 0.000000e+00
5963 0.000000e+00
5964 0.000000e+00
5965 0.000000e+00
5966 0.000000e+00
5967 0.000000e+00
5968 0.000000e+00
5969 0.000000e+00
5970 0.000000e+00
5971 0.000000e+00
5972 0.000000e+00
5973 0.000000e+00
5974 5.514060e-02
5975 0.000000e+00
5976 0.000000e+00
5977 0.000000e+00
5978 0.000000e+00
5979 0.000000e+00
5980 0.000000e+00
5981 0.000000e+00
5982 0.000000e+00
5983 0.000000e+00
5984 0.000000e+00
5985 0.000000e+00
5986 0.000000e+00
5987 0.000000e+00
5988 0.000000e+00
5989 0.000000e+00
5990 0.000000e+00
5991 0.000000e+00
5992 0.000000e+00
5993 0.000000e+00
5994 3.433245e-02
5995 0.000000e+00
5996 0.000000e+00
5997 0.000000e+00
5998 0.000000e+00
5999 0.000000e+00
6000 0.000000e+00
6001 0.000000e+00
6002 0.000000e+00
6003 0.000000e+00
6004 0.000000e+00
6005 0.000000e+00
6006 0.000000e+00
6007 0.000000e+00
6008 0.000000e+00
6009 0.000000e+00
6010 0.000000e+00
6011 0.000000e+00
6012 0.000000e+00
6013 0.000000e+00
6014 0.000000e+00
6015 0.000000e+00
6016 0.000000e+00
6017 -3.841485e-02
6018 0.000000e+00
6019 0.000000e+00
6020 0.000000e+00
6021 0.000000e+00
6022 0.000000e+00
6023 0.000000e+00
6024 0.000000e+00
6025 0.000000e+00
6026 0.000000e+00
6027 0.000000e+00
6028 0.000000e+00
6029 0.000000e+00
6030 0.000000e+00
6031 0.000000e+00
6032 0.000000e+00
6033 0.000000e+00
6034 0.000000e+00
6035 0.000000e+00
6036 0.000000e+00
6037 0.000000e+00
6038 0.000000e+00
6039 0.000000e+00
6040 0.000000e+00
6041 0.000000e+00
6042 0.000000e+00
6043 0.000000e+00
6044 0.000000e+00
6045 0.000000e+00
6046 0.000000e+00
6047 0.000000e+00
6048 4.395186e-02
6049 0.000000e+00
6050 0.000000e+00
6051 0.000000e+00
6052 0.000000e+00
6053 0.000000e+00
6054 0.000000e+00
6055 0.000000e+00
6056 0.000000e+00
6057 0.000000e+00
6058 0.000000e+00
6059 0.000000e+00
6060 0.000000e+00
6061 0.000000e+00
6062 0.000000e+00
6063 0.000000e+00
6064 0.000000e+00
6065 0.000000e+00
6066 0.000000e+00
6067 0.000000e+00
6068 0.000000e+00
6069 0.000000e+00
6070 0.000000e+00
6071 0.000000e+00
6072 0.000000e+00
6073 0.000000e+00
6074 0.000000e+00
6075 0.000000e+00
6076 0.000000e+00
6077 0.000000e+00
6078 0.000000e+00
6079 0.000000e+00
6080 0.000000e+00
6081 0.000000e+00
6082 0.000000e+00
6083 0.000000e+00
6084 0.000000e+00
6085 0.000000e+00
6086 0.000000e+00
6087 0.000000e+00
6088 0.000000e+00
6089 0.000000e+00
6090 0.000000e+00
6091 0.000000e+00
6092 0.000000e+00
6093 0.000000e+00
6094 0.000000e+00
6095 0.000000e+00
6096 0.000000e+00
6097 0.000000e+00
6098 0.000000e+00
6099 0.000000e+00
6100 0.000000e+00
6101 0.000000e+00
6102 0.000000e+00
6103 0.000000e+00
6104 0.000000e+00
6105 0.000000e+00
6106 0.000000e+00
6107 0.000000e+00
6108 0.000000e+00
6109 0.000000e+00
6110 0.000000e+00
6111 0.000000e+00
6112 0.000000e+00
6113 0.000000e+00
6114 0.000000e+00
6115 0.000000e+00
6116 0.000000e+00
6117 0.000000e+00
6118 0.000000e+00
6119 0.000000e+00
6120 0.000000e+00
6121 0.000000e+00
6122 0.000000e+00
6123 0.000000e+00
6124 0.000000e+00
6125 0.000000e+00
6126 0.000000e+00
6127 0.000000e+00
6128 0.000000e+00
6129 0.000000e+00
6130 0.000000e+00
6131 0.000000e+00
6132 0.000000e+00
6133 0.000000e+00
6134 0.000000e+00
6135 0.000000e+00
6136 0.000000e+00
6137 0.000000e+00
6138 0.000000e+00
6139 0.000000e+00
6140 0.000000e+00
6141 0.000000e+00
6142 0.000000e+00
6143 0.000000e+00
6144 0.000000e+00
6145 0.000000e+00
6146 0.000000e+00
6147 0.000000e+00
6148 0.000000e+00
6149 0.000000e+00
6150 -2.373512e-02
6151 0.000000e+00
6152 0.000000e+00
6153 0.000000e+00
6154 0.000000e+00
6155 0.000000e+00
6156 0.000000e+00
6157 0.000000e+00
6158 0.000000e+00
6159 0.000000e+00
6160 0.000000e+00
6161 0.000000e+00
6162 0.000000e+00
6163 0.000000e+00
6164 0.000000e+00
6165 0.000000e+00
6166 0.000000e+00
6167 0.000000e+00
6168 0.000000e+00
6169 0.000000e+00
6170 0.000000e+00
6171 0.000000e+00
6172 0.000000e+00
6173 0.000000e+00
6174 0.000000e+00
6175 0.000000e+00
6176 0.000000e+00
6177 0.000000e+00
6178 0.000000e+00
6179 0.000000e+00
6180 0.000000e+00
6181 0.000000e+00
6182 0.000000e+00
6183 0.000000e+00
6184 0.000000e+00
6185 0.000000e+00
6186 0.000000e+00
6187 3.149046e-02
6188 0.000000e+00
6189 0.000000e+00
6190 0.000000e+00
6191 0.000000e+00
6192 0.000000e+00
6193 0.000000e+00
6194 0.000000e+00
6195 0.000000e+00
6196 0.000000e+00
6197 0.000000e+00
6198 0.000000e+00
6199 0.000000e+00
6200 0.000000e+00
6201 0.000000e+00
6202 0.000000e+00
6203 0.000000e+00
6204 0.000000e+00
6205 0.000000e+00
6206 0.000000e+00
6207 0.000000e+00
6208 0.000000e+00
6209 0.000000e+00
6210 0.000000e+00
6211 0.000000e+00
6212 0.000000e+00
6213 0.000000e+00
6214 0.000000e+00
6215 0.000000e+00
6216 0.000000e+00
6217 0.000000e+00
6218 0.000000e+00
6219 0.000000e+00
6220 0.000000e+00
6221 0.000000e+00
6222 0.000000e+00
6223 0.000000e+00
6224 0.000000e+00
6225 0.000000e+00
6226 0.000000e+00
6227 0.000000e+00
6228 0.000000e+00
6229 0.000000e+00
6230 0.000000e+00
6231 0.000000e+00
6232 0.000000e+00
6233 0.000000e+00
6234 0.000000e+00
6235 0.000000e+00
6236 0.000000e+00
6237 0.000000e+00
6238 0.000000e+00
6239 0.000000e+00
6240 0.000000e+00
6241 0.000000e+00
6242 0.000000e+00
6243 0.000000e+00
6244 0.000000e+00
6245 0.000000e+00
6246 0.000000e+00
6247 0.000000e+00
6248 0.000000e+00
6249 0.000000e+00
6250 0.000000e+00
6251 0.000000e+00
6252 0.000000e+00
6253 0.000000e+00
6254 0.000000e+00
6255 0.000000e+00
6256 0.000000e+00
6257 0.000000e+00
6258 0.000000e+00
6259 0.000000e+00
6260 0.000000e+00
6261 -2.775581e-02
6262 0.000000e+00
6263 0.000000e+00
6264 0.000000e+00
6265 0.000000e+00
6266 0.000000e+00
6267 0.000000e+00
6268 0.000000e+00
6269 0.000000e+00
6270 0.000000e+00
6271 0.000000e+00
6272 0.000000e+00
6273 0.000000e+00
6274 0.000000e+00
6275 0.000000e+00
6276 0.000000e+00
6277 0.000000e+00
6278 0.000000e+00
6279 0.000000e+00
6280 0.000000e+00
6281 0.000000e+00
6282 -3.146888e-02
6283 0.000000e+00
6284 0.000000e+00
6285 0.000000e+00
6286 -2.553600e-02
6287 0.000000e+00
6288 0.000000e+00
6289 0.000000e+00
6290 0.000000e+00
6291 0.000000e+00
6292 0.000000e+00
6293 0.000000e+00
6294 0.000000e+00
6295 0.000000e+00
6296 0.000000e+00
6297 0.000000e+00
6298 0.000000e+00
6299 0.000000e+00
6300 0.000000e+00
6301 0.000000e+00
6302 4.874242e-02
6303 4.116545e-02
6304 0.000000e+00
6305 0.000000e+00
6306 0.000000e+00
6307 0.000000e+00
6308 0.000000e+00
6309 0.000000e+00
6310 -5.293155e-02
6311 0.000000e+00
6312 0.000000e+00
6313 0.000000e+00
6314 0.000000e+00
6315 0.000000e+00
6316 0.000000e+00
6317 0.000000e+00
6318 0.000000e+00
6319 0.000000e+00
6320 0.000000e+00
6321 0.000000e+00
6322 0.000000e+00
6323 0.000000e+00
6324 0.000000e+00
6325 0.000000e+00
6326 0.000000e+00
6327 0.000000e+00
6328 0.000000e+00
6329 0.000000e+00
6330 0.000000e+00
6331 0.000000e+00
6332 0.000000e+00
6333 0.000000e+00
6334 0.000000e+00
6335 0.000000e+00
6336 0.000000e+00
6337 0.000000e+00
6338 0.000000e+00
6339 0.000000e+00
6340 0.000000e+00
6341 0.000000e+00
6342 0.000000e+00
6343 0.000000e+00
6344 0.000000e+00
6345 0.000000e+00
6346 0.000000e+00
6347 0.000000e+00
6348 0.000000e+00
6349 0.000000e+00
6350 0.000000e+00
6351 0.000000e+00
6352 0.000000e+00
6353 0.000000e+00
6354 0.000000e+00
6355 0.000000e+00
6356 0.000000e+00
6357 0.000000e+00
6358 0.000000e+00
6359 0.000000e+00
6360 0.000000e+00
6361 0.000000e+00
6362 0.000000e+00
6363 0.000000e+00
6364 0.000000e+00
6365 0.000000e+00
6366 0.000000e+00
6367 0.000000e+00
6368 0.000000e+00
6369 0.000000e+00
6370 0.000000e+00
6371 0.000000e+00
6372 0.000000e+00
6373 0.000000e+00
6374 0.000000e+00
6375 0.000000e+00
6376 0.000000e+00
6377 0.000000e+00
6378 0.000000e+00
6379 0.000000e+00
6380 0.000000e+00
6381 0.000000e+00
6382 0.000000e+00
6383 0.000000e+00
6384 0.000000e+00
6385 0.000000e+00
6386 0.000000e+00
6387 0.000000e+00
6388 0.000000e+00
6389 0.000000e+00
6390 0.000000e+00
6391 0.000000e+00
6392 0.000000e+00
6393 0.000000e+00
6394 0.000000e+00
6395 0.000000e+00
6396 0.000000e+00
6397 0.000000e+00
6398 0.000000e+00
6399 0.000000e+00
6400 0.000000e+00
6401 3.156474e-02
6402 0.000000e+00
6403 0.000000e+00
6404 0.000000e+00
6405 0.000000e+00
6406 0.000000e+00
6407 0.000000e+00
6408 0.000000e+00
6409 0.000000e+00
6410 0.000000e+00
6411 0.000000e+00
6412 0.000000e+00
6413 0.000000e+00
6414 0.000000e+00
6415 0.000000e+00
6416 0.000000e+00
6417 0.000000e+00
6418 0.000000e+00
6419 0.000000e+00
6420 0.000000e+00
6421 0.000000e+00
6422 0.000000e+00
6423 0.000000e+00
6424 0.000000e+00
6425 0.000000e+00
6426 0.000000e+00
6427 0.000000e+00
6428 0.000000e+00
6429 0.000000e+00
6430 -3.759819e-02
6431 0.000000e+00
6432 0.000000e+00
6433 0.000000e+00
6434 0.000000e+00
6435 0.000000e+00
6436 0.000000e+00
6437 -3.802138e-02
6438 0.000000e+00
6439 0.000000e+00
6440 0.000000e+00
6441 0.000000e+00
6442 0.000000e+00
6443 0.000000e+00
6444 0.000000e+00
6445 0.000000e+00
6446 0.000000e+00
6447 0.000000e+00
6448 0.000000e+00
6449 0.000000e+00
6450 0.000000e+00
6451 0.000000e+00
6452 0.000000e+00
6453 0.000000e+00
6454 0.000000e+00
6455 0.000000e+00
6456 0.000000e+00
6457 0.000000e+00
6458 0.000000e+00
6459 0.000000e+00
6460 0.000000e+00
6461 0.000000e+00
6462 0.000000e+00
6463 0.000000e+00
6464 0.000000e+00
6465 0.000000e+00
6466 0.000000e+00
6467 0.000000e+00
6468 0.000000e+00
6469 0.000000e+00
6470 0.000000e+00
6471 0.000000e+00
6472 0.000000e+00
6473 0.000000e+00
6474 0.000000e+00
6475 0.000000e+00
6476 0.000000e+00
6477 0.000000e+00
6478 0.000000e+00
6479 0.000000e+00
6480 0.000000e+00
6481 0.000000e+00
6482 0.000000e+00
6483 0.000000e+00
6484 0.000000e+00
6485 0.000000e+00
6486 0.000000e+00
6487 0.000000e+00
6488 0.000000e+00
6489 0.000000e+00
6490 0.000000e+00
6491 0.000000e+00
6492 0.000000e+00
6493 0.000000e+00
6494 -3.858684e-02
6495 0.000000e+00
6496 0.000000e+00
6497 0.000000e+00
6498 0.000000e+00
6499 0.000000e+00
6500 0.000000e+00
6501 0.000000e+00
6502 0.000000e+00
6503 0.000000e+00
6504 0.000000e+00
6505 0.000000e+00
6506 0.000000e+00
6507 0.000000e+00
6508 0.000000e+00
6509 0.000000e+00
6510 0.000000e+00
6511 0.000000e+00
6512 0.000000e+00
6513 0.000000e+00
6514 0.000000e+00
6515 0.000000e+00
6516 0.000000e+00
6517 0.000000e+00
6518 0.000000e+00
6519 0.000000e+00
6520 0.000000e+00
6521 0.000000e+00
6522 0.000000e+00
6523 0.000000e+00
6524 0.000000e+00
6525 0.000000e+00
6526 0.000000e+00
6527 0.000000e+00
6528 0.000000e+00
6529 0.000000e+00
6530 0.000000e+00
6531 0.000000e+00
6532 0.000000e+00
6533 0.000000e+00
6534 0.000000e+00
6535 0.000000e+00
6536 0.000000e+00
6537 0.000000e+00
6538 0.000000e+00
6539 0.000000e+00
6540 0.000000e+00
6541 0.000000e+00
6542 0.000000e+00
6543 0.000000e+00
6544 0.000000e+00
6545 0.000000e+00
6546 0.000000e+00
6547 0.000000e+00
6548 0.000000e+00
6549 0.000000e+00
6550 0.000000e+00
6551 0.000000e+00
6552 0.000000e+00
6553 0.000000e+00
6554 0.000000e+00
6555 0.000000e+00
6556 0.000000e+00
6557 0.000000e+00
6558 0.000000e+00
6559 0.000000e+00
6560 -2.854286e-02
6561 0.000000e+00
6562 0.000000e+00
6563 0.000000e+00
6564 0.000000e+00
6565 0.000000e+00
6566 0.000000e+00
6567 0.000000e+00
6568 0.000000e+00
6569 0.000000e+00
6570 0.000000e+00
6571 0.000000e+00
6572 0.000000e+00
6573 0.000000e+00
6574 0.000000e+00
6575 0.000000e+00
6576 0.000000e+00
6577 0.000000e+00
6578 0.000000e+00
6579 3.298895e-02
6580 0.000000e+00
6581 0.000000e+00
6582 0.000000e+00
6583 0.000000e+00
6584 -2.457817e-02
6585 0.000000e+00
6586 0.000000e+00
6587 0.000000e+00
6588 0.000000e+00
6589 0.000000e+00
6590 0.000000e+00
6591 0.000000e+00
6592 0.000000e+00
6593 0.000000e+00
6594 0.000000e+00
6595 0.000000e+00
6596 0.000000e+00
6597 0.000000e+00
6598 0.000000e+00
6599 0.000000e+00
6600 0.000000e+00
6601 0.000000e+00
6602 0.000000e+00
6603 0.000000e+00
6604 0.000000e+00
6605 0.000000e+00
6606 0.000000e+00
6607 0.000000e+00
6608 0.000000e+00
6609 0.000000e+00
6610 0.000000e+00
6611 0.000000e+00
6612 0.000000e+00
6613 0.000000e+00
6614 0.000000e+00
6615 0.000000e+00
6616 0.000000e+00
6617 0.000000e+00
6618 0.000000e+00
6619 0.000000e+00
6620 0.000000e+00
6621 0.000000e+00
6622 0.000000e+00
6623 0.000000e+00
6624 0.000000e+00
6625 0.000000e+00
6626 0.000000e+00
6627 0.000000e+00
6628 0.000000e+00
6629 0.000000e+00
6630 0.000000e+00
6631 0.000000e+00
6632 0.000000e+00
6633 4.202282e-02
6634 0.000000e+00
6635 0.000000e+00
6636 0.000000e+00
6637 0.000000e+00
6638 0.000000e+00
6639 0.000000e+00
6640 0.000000e+00
6641 0.000000e+00
6642 0.000000e+00
6643 0.000000e+00
6644 0.000000e+00
6645 0.000000e+00
6646 0.000000e+00
6647 0.000000e+00
6648 0.000000e+00
6649 0.000000e+00
6650 0.000000e+00
6651 0.000000e+00
6652 0.000000e+00
6653 0.000000e+00
6654 0.000000e+00
6655 0.000000e+00
6656 0.000000e+00
6657 0.000000e+00
6658 0.000000e+00
6659 0.000000e+00
6660 0.000000e+00
6661 0.000000e+00
6662 0.000000e+00
6663 0.000000e+00
6664 0.000000e+00
6665 0.000000e+00
6666 0.000000e+00
6667 0.000000e+00
6668 0.000000e+00
6669 0.000000e+00
6670 0.000000e+00
6671 0.000000e+00
6672 0.000000e+00
6673 0.000000e+00
6674 0.000000e+00
6675 0.000000e+00
6676 0.000000e+00
6677 0.000000e+00
6678 0.000000e+00
6679 0.000000e+00
6680 0.000000e+00
6681 0.000000e+00
6682 0.000000e+00
6683 0.000000e+00
6684 0.000000e+00
6685 0.000000e+00
6686 0.000000e+00
6687 0.000000e+00
6688 0.000000e+00
6689 0.000000e+00
6690 0.000000e+00
6691 0.000000e+00
6692 0.000000e+00
6693 0.000000e+00
6694 0.000000e+00
6695 0.000000e+00
6696 0.000000e+00
6697 0.000000e+00
6698 0.000000e+00
6699 4.246002e-02
6700 3.184557e-02
6701 0.000000e+00
6702 0.000000e+00
6703 0.000000e+00
6704 3.332500e-02
6705 0.000000e+00
6706 0.000000e+00
6707 0.000000e+00
6708 0.000000e+00
6709 0.000000e+00


==> real_data_CoSaMP_Lagrangian.txt <==
x y
1 -1.315820e-18
2 -8.618620e-18
3 0.000000e+00
4 -9.473903e-18
5 -8.421247e-18
6 -4.210624e-18
7 0.000000e+00
8 -1.263187e-17
9 0.000000e+00
10 -1.684249e-17
11 -4.210624e-18
12 4.210624e-18
13 -1.473718e-17
14 -1.263187e-17
15 0.000000e+00
16 -1.263187e-17
17 -4.210624e-18
18 -6.315935e-18
19 4.210624e-18
20 -4.210624e-18
21 4.210624e-18
22 -8.684411e-18
23 1.052656e-18
24 1.644775e-18
25 4.111937e-18
26 2.105312e-18
27 5.263280e-18
28 6.315935e-18
29 2.105312e-18
30 0.000000e+00
31 0.000000e+00
32 -4.210624e-18
33 4.210624e-18
34 0.000000e+00
35 8.421247e-18
36 -8.421247e-18
37 8.421247e-18
38 8.421247e-18
39 0.000000e+00
40 6.315935e-18
41 0.000000e+00
42 1.052656e-17
43 1.157921e-17
44 1.210554e-17
45 6.315935e-18
46 1.078972e-17
47 4.736952e-18
48 8.421247e-18
49 8.421247e-18
50 -5.394862e-18
51 5.394862e-18
52 -2.335580e-18
53 2.171103e-18
54 2.500058e-18
55 4.473788e-18
56 1.348715e-18
57 5.526444e-18
58 2.302685e-18
59 -7.894919e-19
60 -1.052656e-18
61 1.131605e-17
62 -2.368476e-18
63 6.052771e-18
64 6.842263e-18
65 8.223874e-18
66 -7.894919e-19
67 -4.079042e-18
68 3.174415e-18
69 -1.315820e-18
70 -6.579099e-18
71 -3.289550e-18
72 -4.868534e-18
73 -1.631617e-17
74 -2.447425e-17
75 -8.684411e-18
76 -7.368591e-18
77 -9.671276e-18
78 -3.684296e-18
79 -6.973845e-18
80 -1.473718e-17
81 1.513193e-18
82 1.243450e-17
83 3.684296e-18
84 5.000116e-18
85 7.894919e-18
86 0.000000e+00
87 -5.263280e-18
88 -3.684296e-18
89 -6.842263e-18
90 -1.052656e-18
91 -2.368476e-18
92 -2.894804e-18
93 1.315820e-18
94 -2.105312e-18
95 -4.473788e-18
96 -1.000023e-17
97 -3.092177e-18
98 6.579099e-19
99 -2.105312e-18
100 -3.618505e-18
101 1.842148e-18
102 5.394862e-18
103 1.305500e-18
104 4.343061e-20
105 -6.356120e-18
106 1.969781e-18
107 -3.738988e-18
108 -2.127888e-18
109 -9.460361e-19
110 -3.624886e-18
111 4.641380e-18
112 7.176561e-18
113 6.160998e-18
114 5.288992e-19
115 7.879171e-18
116 -1.345464e-18
117 1.284175e-17
118 2.571846e-18
119 1.018066e-17
120 1.116192e-17
121 2.213709e-18
122 -2.766380e-18
123 3.821585e-18
124 1.205043e-18
125 5.151265e-18
126 -9.902753e-19
127 4.690655e-18
128 9.347649e-18
129 -2.303876e-18
130 -5.070776e-19
131 -4.621817e-18
132 1.126671e-17
133 1.026340e-17
134 -3.552714e-18
135 3.684296e-18
136 4.473788e-18
137 4.473788e-18
138 -2.105312e-18
139 -4.210624e-18
140 2.105312e-18
141 9.868649e-18
142 1.052656e-18
143 -6.842263e-18
144 -2.105312e-18
145 -1.315820e-18
146 3.157968e-18
147 2.138207e-18
148 -5.855398e-18
149 2.894804e-18
150 -1.077328e-18
151 -2.368476e-18
152 -2.105312e-18
153 -9.868649e-20
154 1.973730e-18
155 3.684296e-18
156 2.236894e-18
157 2.236894e-18
158 3.125072e-19
159 -7.894919e-19
160 3.552714e-18
161 7.631755e-18
162 -6.184353e-18
163 -4.736952e-18
164 -3.947460e-18
165 3.157968e-18
166 -2.631640e-18
167 1.052656e-18
168 -6.315935e-18
169 -3.157968e-18
170 -8.421247e-18
171 -4.210624e-18
172 -1.131605e-17
173 4.210624e-18
174 -5.263280e-19
175 -4.736952e-18
176 -3.026386e-18
177 -1.842148e-18
178 3.157968e-18
179 4.868534e-18
180 -6.644890e-18
181 -2.894804e-18
182 5.921189e-18
183 1.315820e-18
184 8.552829e-19
185 1.341454e-18
186 -1.028719e-18
187 1.012851e-17
188 -2.880646e-18
189 8.296158e-18
190 -2.193927e-19
191 6.085538e-18
192 4.077900e-18
193 7.197767e-18
194 5.297478e-18
195 -4.270338e-19
196 -1.978890e-18
197 -7.002846e-19
198 -6.531722e-19
199 -3.326188e-18
200 -6.418127e-18
201 -2.402879e-18
202 -1.755654e-19
203 -5.284821e-19
204 5.424452e-18
205 -2.145667e-18
206 5.037413e-19
207 1.089417e-18
208 -4.157672e-19
209 4.111673e-18
210 -6.075721e-18
211 3.857744e-18
212 3.814027e-18
213 1.184238e-18
214 -2.763222e-18
215 -2.631640e-18
216 -1.019760e-18
217 -3.421132e-18
218 1.315820e-19
219 -6.315935e-18
220 -5.789607e-18
221 0.000000e+00
222 -7.105427e-18
223 -2.631640e-18
224 -9.737067e-18
225 -2.105312e-18
226 -1.842148e-18
227 -6.052771e-18
228 -7.631755e-18
229 -1.421085e-17
230 -8.684411e-18
231 -1.171080e-17
232 -1.947413e-17
233 -1.809252e-17
234 -1.776357e-18
235 -1.625038e-17
236 -1.322399e-17
237 -2.013204e-17
238 -7.269905e-18
239 -1.289110e-17
240 -4.352359e-18
241 -9.024026e-18
242 -7.508607e-18
243 -1.491747e-19
244 -1.580435e-18
245 2.461733e-18
246 -2.493211e-18
247 -7.521984e-18
248 5.135034e-18
249 -2.231081e-18
250 2.187084e-19
251 -1.741562e-19
252 -5.357888e-18
253 1.052656e-18
254 5.921189e-19
255 -2.631640e-19
256 1.710566e-17
257 2.105312e-18
258 -2.105312e-18
259 -4.605370e-18
260 7.368591e-18
261 1.578984e-18
262 2.105312e-18
263 5.263280e-19
264 3.157968e-18
265 -6.579099e-19
266 -2.631640e-18
267 -8.552829e-18
268 5.263280e-19
269 2.631640e-19
270 -7.565964e-18
271 -9.426255e-19
272 -2.975583e-18
273 2.641856e-18
274 2.763294e-18
275 8.410250e-18
276 4.665734e-18
277 1.069877e-17
278 1.283588e-18
279 1.801890e-18
280 4.944817e-18
281 8.684372e-18
282 9.762918e-19
283 -9.224059e-18
284 -3.007952e-18
285 -1.063860e-18
286 -6.155849e-18
287 1.625163e-18
288 -1.432067e-17
289 -1.004665e-17
290 -3.281803e-18
291 -8.319441e-18
292 -2.804439e-20
293 -2.562561e-18
294 -8.309089e-18
295 -5.628951e-20
296 -2.390601e-18
297 3.169438e-18
298 -5.258343e-18
299 1.852801e-18
300 -1.083264e-17
301 1.852866e-18
302 -4.542044e-18
303 7.755207e-19
304 -2.781411e-19
305 -4.376861e-18
306 -5.003913e-18
307 1.208727e-17
308 -1.511130e-18
309 -1.004491e-17
310 -2.475258e-18
311 6.605523e-19
312 6.495858e-18
313 -5.769221e-18
314 2.628177e-18
315 -5.972179e-18
316 9.901692e-18
317 3.802758e-18
318 3.201203e-18
319 1.145878e-18
320 -7.365526e-18
321 -4.935715e-18
322 -2.631640e-18
323 5.428963e-18
324 -6.418977e-18
325 9.779510e-18
326 1.247731e-17
327 6.661941e-18
328 9.908311e-18
329 1.847709e-18
330 1.727690e-17
331 4.107582e-18
332 4.107582e-18
333 1.748299e-17
334 7.110988e-18
335 7.110988e-18
336 1.899229e-18
337 -1.950750e-18
338 -5.268840e-18
339 1.019167e-17
340 -2.862603e-18
341 -8.336647e-18
342 -9.093903e-18
343 -9.403062e-18
344 -9.959832e-18
345 -1.208812e-17
346 -5.754383e-18
347 -5.352623e-18
348 -1.160600e-17
349 -1.356685e-17
350 -1.852100e-17
351 2.002271e-18
352 -6.956426e-18
353 -8.112123e-18
354 1.899229e-18
355 -6.212894e-18
356 -8.009082e-18
357 -1.042352e-17
358 -6.109853e-18
359 -4.210624e-18
360 -1.796188e-18
361 1.032048e-17
362 -8.009082e-18
363 -9.319341e-18
364 1.030413e-19
365 5.185999e-18
366 -1.604744e-18
367 1.855028e-18
368 1.501703e-18
369 -3.261520e-18
370 9.177659e-18
371 7.740357e-18
372 1.411337e-17
373 8.628367e-18
374 1.484766e-18
375 -8.924233e-19
376 1.596111e-18
377 2.121407e-18
378 4.719477e-18
379 -1.391673e-18
380 -4.270786e-19
381 1.420822e-18
382 -7.452428e-18
383 -1.792258e-18
384 1.164022e-18
385 -1.515134e-17
386 -5.273293e-18
387 -7.242098e-18
388 -6.202827e-18
389 -1.270369e-17
390 -1.028142e-17
391 -6.156523e-18
392 -9.488076e-18
393 -4.630407e-18
394 -2.887011e-18
395 -1.051606e-17
396 -2.623882e-18
397 -2.802148e-18
398 -4.628322e-18
399 1.997245e-18
400 7.046878e-18
401 1.076129e-18
402 -1.514583e-18
403 3.529734e-18
404 3.261009e-18
405 -1.032048e-17
406 -3.003406e-18
407 4.107582e-18
408 -9.319341e-18
409 -1.663641e-17
410 4.622789e-18
411 8.421247e-18
412 1.021744e-17
413 -4.004541e-18
414 -2.233410e-17
415 -1.463414e-17
416 -1.401589e-17
417 -1.116705e-17
418 -4.004541e-18
419 -1.785475e-17
420 -3.953020e-18
421 -2.278315e-17
422 -1.858716e-17
423 -9.628536e-18
424 -1.037200e-17
425 -9.267821e-18
426 -2.298923e-17
427 -1.006793e-17
428 -8.837832e-18
429 -1.397488e-02
430 4.040417e-02
431 -3.629124e-02
432 -6.789970e-02
433 -5.950887e-02
434 -1.523244e-01
435 -7.830583e-02
436 -2.183538e-01
437 -1.719956e-01
438 -1.823521e-01
439 -1.402205e-01
440 -1.959133e-01
441 -1.652900e-01
442 -1.489379e-01
443 -9.787653e-02
444 -7.130151e-02
445 -1.255816e-01
446 -3.711937e-02
447 -5.095951e-02
448 1.645070e-02
449 4.330380e-02
450 4.011161e-03
451 1.902288e-02
452 4.705443e-02
453 -2.378069e-02
454 -1.826247e-18
455 -2.679571e-18
456 -4.020206e-18
457 -2.953168e-18
458 -1.077238e-17
459 3.698391e-19
460 -5.907644e-20
461 -6.731442e-18
462 -9.454361e-18
463 7.530457e-18
464 9.707574e-18
465 8.062632e-18
466 7.541116e-18
467 7.443402e-18
468 1.087377e-17
469 1.516754e-17
470 1.082509e-18
471 7.824661e-18
472 -3.918910e-18
473 1.143288e-17
474 -7.048369e-18
475 6.733470e-18
476 8.405125e-18
477 1.028755e-17
478 7.954620e-19
479 -5.106807e-19
480 -7.803129e-18
481 -7.365792e-18
482 6.950024e-18
483 7.995917e-19
484 6.315935e-18
485 -1.847709e-18
486 -8.421247e-18
487 -1.274603e-17
488 4.107582e-18
489 -3.157968e-18
490 -1.684249e-17
491 -1.632729e-17
492 -1.232275e-17
493 -4.519748e-18
494 -2.311394e-18
495 -4.313665e-18
496 1.001135e-17
497 4.859288e-19
498 -2.259874e-18
499 1.201362e-17
500 3.688180e-20
501 1.022856e-17
502 8.945817e-18
503 5.517365e-18
504 6.392408e-18
505 8.437929e-18
506 -5.924874e-19
507 5.935091e-18
508 -8.644230e-18
509 4.171914e-18
510 -6.993045e-18
511 -8.623446e-19
512 -3.466084e-18
513 -2.298156e-18
514 -2.028874e-18
515 5.709343e-19
516 6.274737e-19
517 6.759594e-19
518 -1.456354e-18
519 -8.195030e-19
520 1.527185e-17
521 -3.330898e-18
522 -1.113652e-17
523 -2.754651e-18
524 -1.080043e-17
525 -3.718562e-18
526 -1.546453e-17
527 -9.446410e-18
528 -1.228052e-17
529 -6.701790e-18
530 1.906305e-18
531 4.220434e-18
532 -3.516955e-18
533 4.339239e-18
534 2.075935e-18
535 4.076859e-18
536 -8.295894e-18
537 -4.097891e-18
538 -5.867971e-18
539 4.399856e-18
540 9.985471e-18
541 9.726162e-18
542 2.625928e-18
543 7.879340e-19
544 6.798657e-18
545 -4.347658e-18
546 -4.998038e-18
547 -3.558166e-18
548 -5.005275e-18
549 -1.420182e-17
550 -1.329021e-17
551 2.273570e-18
552 -5.469033e-18
553 -9.118120e-18
554 -1.438824e-17
555 -1.770406e-18
556 -6.025009e-18
557 -1.106474e-17
558 -5.929556e-18
559 3.846012e-18
560 -1.215916e-17
561 -7.010872e-18
562 -4.447391e-18
563 1.369373e-18
564 -2.475273e-18
565 9.814133e-19
566 -1.722985e-19
567 -8.952788e-18
568 -5.064229e-19
569 -3.619159e-18
570 -4.177896e-18
571 -4.423679e-19
572 -1.150965e-18
573 -3.694155e-18
574 -9.069218e-19
575 -4.419296e-18
576 2.284635e-18
577 -5.766330e-18
578 -1.104518e-18
579 -1.345618e-18
580 4.381437e-18
581 5.754222e-18
582 1.279919e-19
583 -7.391081e-18
584 -1.880812e-18
585 -1.532790e-18
586 -6.814605e-18
587 4.229735e-18
588 -1.704435e-18
589 4.218094e-18
590 1.924216e-18
591 -4.717074e-19
592 2.568585e-18
593 1.960391e-18
594 -1.056934e-18
595 6.415064e-18
596 -3.127753e-18
597 -1.395874e-18
598 2.928977e-19
599 1.049179e-17
600 4.385899e-19
601 2.046303e-18
602 2.293561e-18
603 1.431096e-18
604 1.027946e-18
605 3.725270e-18
606 3.551257e-18
607 4.210624e-18
608 2.105312e-18
609 4.210624e-18
610 8.421247e-18
611 4.210624e-18
612 0.000000e+00
613 0.000000e+00
614 1.684249e-17
615 -8.421247e-18
616 8.421247e-18
617 8.421247e-18
618 2.526374e-17
619 0.000000e+00
620 1.684249e-17
621 4.210624e-18
622 4.210624e-18
623 0.000000e+00
624 -2.105312e-18
625 0.000000e+00
626 3.157968e-18
627 2.105312e-18
628 -1.842148e-18
629 -5.263280e-18
630 -2.105312e-18
631 -8.421247e-18
632 9.018147e-18
633 6.916617e-18
634 -4.290755e-19
635 4.482935e-18
636 4.264299e-18
637 -1.660796e-18
638 3.990116e-18
639 5.688370e-18
640 -1.363515e-17
641 1.040152e-17
642 3.926640e-18
643 -2.520758e-19
644 -2.587112e-18
645 3.554393e-18
646 4.471744e-18
647 -4.120574e-18
648 7.533533e-18
649 -1.435619e-19
650 3.696107e-18
651 3.083985e-18
652 1.298489e-18
653 6.043070e-18
654 1.886306e-18
655 2.878873e-18
656 4.155804e-18
657 -2.278430e-18
658 -2.114937e-18
659 -5.999932e-18
660 5.450874e-18
661 -3.939965e-19
662 -5.646217e-18
663 2.541578e-18
664 -4.178235e-18
665 -1.733525e-18
666 -1.223642e-17
667 -5.927097e-18
668 -2.718316e-18
669 -6.934706e-18
670 4.335050e-18
671 -2.442551e-18
672 -1.622017e-18
673 -3.048874e-18
674 -8.143205e-18
675 -3.422949e-18
676 6.309704e-18
677 9.990884e-18
678 -1.056810e-18
679 -1.565482e-18
680 8.408784e-18
681 8.425402e-18
682 -2.109466e-18
683 6.307627e-18
684 1.262772e-17
685 -9.469749e-18
686 1.050579e-17
687 -6.303472e-18
688 -1.051410e-17
689 7.358205e-18
690 -6.315935e-18
691 -4.206469e-18
692 -3.685334e-18
693 -5.294437e-19
694 -1.078167e-17
695 -4.210624e-18
696 -3.847085e-18
697 -5.517616e-18
698 -5.779222e-18
699 -2.366918e-18
700 -3.460664e-18
701 6.368715e-18
702 3.478459e-18
703 1.644664e-18
704 4.773592e-18
705 9.282358e-18
706 7.868762e-18
707 6.575695e-18
708 1.111153e-17
709 5.347366e-18
710 3.795608e-18
711 4.848343e-18
712 -1.235579e-18
713 1.915907e-18
714 -1.205647e-18
715 -2.392622e-18
716 -7.516585e-18
717 -4.599904e-18
718 -3.032712e-18
719 -1.415184e-17
720 -2.785917e-18
721 -1.610494e-18
722 -3.657711e-18
723 -1.892072e-19
724 2.429558e-18
725 2.458588e-18
726 3.181643e-18
727 3.535948e-18
728 3.304529e-18
729 2.317015e-19
730 2.651749e-18
731 1.279893e-18
732 -1.793527e-18
733 -4.433876e-18
734 -2.935335e-18
735 -1.402328e-18
736 1.276255e-18
737 -7.405157e-18
738 1.274532e-18
739 5.184596e-18
740 1.562497e-18
741 7.502418e-18
742 -3.545152e-20
743 4.567081e-18
744 4.586924e-18
745 7.812542e-18
746 3.985386e-18
747 6.204406e-18
748 -5.169963e-18
749 -5.932326e-18
750 -3.332442e-18
751 3.951017e-18
752 -3.226251e-18
753 -5.528090e-18
754 -9.258185e-19
755 -5.065966e-18
756 1.660686e-18
757 9.043500e-19
758 -6.706382e-18
759 -2.498865e-18
760 8.290568e-18
761 6.995600e-18
762 -7.073688e-18
763 1.312352e-17
764 4.553840e-18
765 8.141527e-18
766 1.012817e-18
767 -3.558900e-18
768 -1.077482e-17
769 1.892969e-18
770 -5.477294e-19
771 -7.015289e-18
772 -1.648713e-17
773 -2.089163e-18
774 -5.046456e-18
775 -4.583972e-18
776 -1.397401e-18
777 -3.955737e-18
778 -7.286891e-18
779 -1.163818e-18
780 3.859325e-18
781 -3.071636e-18
782 -3.730669e-19
783 9.293908e-18
784 5.780728e-18
785 5.336905e-18
786 3.406356e-18
787 5.953102e-18
788 4.810987e-18
789 1.091385e-17
790 5.415168e-18
791 6.642267e-18
792 -1.418515e-19
793 -1.898592e-18
794 4.997000e-18
795 -2.357051e-18
796 3.167315e-18
797 -3.150178e-18
798 -1.052656e-18
799 5.419068e-19
800 -2.092849e-18
801 -5.261202e-18
802 -1.661741e-20
803 -2.077176e-21
804 8.408784e-18
805 -8.419170e-18
806 -4.212701e-18
807 -8.944459e-18
808 3.156929e-18
809 2.101157e-18
810 2.631120e-18
811 -8.416574e-18
812 3.280462e-18
813 -4.470153e-18
814 2.360881e-18
815 -6.310483e-18
816 -7.099196e-18
817 7.897516e-19
818 4.868643e-18
819 8.045563e-20
820 -3.849799e-18
821 1.749540e-18
822 3.896855e-18
823 -2.316282e-18
824 -3.293553e-19
825 -1.407064e-19
826 -5.069646e-18
827 -2.216979e-18
828 -5.372179e-18
829 1.886977e-18
830 -5.861620e-18
831 -6.176102e-18
832 -1.079241e-17
833 3.730745e-18
834 -8.079663e-18
835 -1.281314e-18
836 -4.260632e-18
837 2.638011e-19
838 6.169679e-19
839 -2.140187e-18
840 -5.747877e-18
841 -4.071074e-18
842 -2.170913e-19
843 1.753679e-19
844 4.439762e-18
845 -5.184961e-18
846 1.987183e-18
847 9.583651e-19
848 -1.306385e-17
849 4.674739e-18
850 1.745321e-18
851 -5.231180e-18
852 -6.988140e-18
853 -1.021320e-18
854 1.302208e-18
855 -1.943415e-18
856 -4.242853e-18
857 -1.490051e-18
858 -1.296050e-17
859 -8.646107e-18
860 -6.074721e-18
861 -5.306488e-18
862 -9.225253e-19
863 -6.664279e-18
864 2.873971e-18
865 -1.132224e-18
866 -1.203675e-18
867 4.978420e-18
868 1.133829e-17
869 1.914265e-18
870 8.879709e-18
871 3.898283e-18
872 2.278628e-19
873 -2.486833e-18
874 3.713623e-18
875 -3.981432e-18
876 4.584739e-18
877 -4.729422e-18
878 3.679103e-18
879 -1.052656e-18
880 -7.360283e-18
881 -7.270116e-21
882 -1.051825e-17
883 -3.160045e-18
884 0.000000e+00
885 6.303472e-18
886 2.105312e-18
887 -4.154352e-21
888 1.051825e-17
889 2.105312e-18
890 2.105312e-18
891 0.000000e+00
892 1.054733e-18
893 -2.092849e-18
894 -1.035000e-18
895 -4.199199e-18
896 4.077484e-18
897 -1.570675e-18
898 7.186263e-18
899 -1.318416e-18
900 -2.630601e-18
901 -9.208662e-18
902 -4.694986e-18
903 -9.267631e-18
904 -4.755389e-18
905 -1.105911e-17
906 -4.244254e-18
907 -1.417709e-17
908 -9.144660e-18
909 -9.869175e-18
910 -6.629717e-18
911 -8.782762e-18
912 -7.276318e-18
913 -8.553643e-18
914 -8.873238e-18
915 -9.014283e-18
916 -4.018719e-18
917 -5.995860e-18
918 -2.499433e-18
919 1.307414e-18
920 -5.263399e-18
921 -2.292793e-18
922 -6.216768e-18
923 -5.350314e-18
924 7.084094e-18
925 -4.435729e-18
926 -2.647723e-18
927 3.594004e-18
928 5.414151e-18
929 5.398802e-18
930 9.443952e-19
931 -7.468353e-19
932 4.002811e-18
933 4.380400e-18
934 2.655543e-18
935 3.404745e-18
936 1.313855e-17
937 7.570950e-19
938 -6.474110e-18
939 -9.269060e-18
940 -6.081682e-18
941 -1.340478e-17
942 -9.660140e-18
943 -7.008161e-19
944 -8.766364e-18
945 -6.703152e-18
946 -8.417093e-18
947 5.367138e-19
948 1.103731e-17
949 -7.354051e-18
950 -2.097003e-18
951 2.115698e-18
952 -1.681757e-17
953 1.052656e-17
954 -2.101157e-18
955 -1.056810e-18
956 4.206469e-18
957 1.683003e-17
958 -1.262356e-17
959 1.050579e-18
960 -1.048502e-18
961 -4.204392e-18
962 -5.232122e-19
963 -6.308665e-18
964 -7.887649e-18
965 -8.944459e-18
966 1.834878e-18
967 -3.950056e-18
968 1.038588e-21
969 -9.985691e-18
970 3.302728e-18
971 -8.587654e-18
972 -4.049958e-18
973 -3.986690e-18
974 3.401784e-18
975 6.470433e-18
976 3.898462e-18
977 -4.889553e-18
978 1.372184e-17
979 4.585239e-18
980 7.384356e-18
981 -9.524283e-18
982 1.510664e-17
983 3.844745e-18
984 1.025006e-17
985 1.231800e-17
986 3.266936e-18
987 -4.113200e-18
988 -1.007977e-18
989 -3.803707e-18
990 4.364163e-18
991 6.279727e-18
992 5.768255e-18
993 9.319535e-18
994 4.954814e-18
995 -5.050696e-18
996 7.927459e-18
997 4.472487e-18
998 2.840135e-18
999 5.783156e-18
1000 8.710214e-18
1001 2.277102e-18
1002 7.456636e-18
1003 4.616815e-18
1004 -3.982473e-20
1005 2.339564e-18
1006 -5.715141e-18
1007 -6.606213e-19
1008 -7.810656e-18
1009 -9.138077e-18
1010 -4.815685e-18
1011 -7.766537e-18
1012 -1.468271e-17
1013 -4.285419e-18
1014 -3.432320e-18
1015 -7.207528e-18
1016 -1.207964e-17
1017 -4.958396e-18
1018 -5.817809e-18
1019 -2.648854e-18
1020 6.221302e-18
1021 8.761755e-18
1022 -3.357208e-18
1023 2.450270e-18
1024 8.708636e-18
1025 1.786743e-18
1026 5.928275e-18
1027 -1.263157e-18
1028 7.672911e-18
1029 1.869614e-18
1030 -2.287881e-19
1031 1.519102e-18
1032 -1.032031e-17
1033 -1.421505e-17
1034 -1.423301e-17
1035 -7.765257e-18
1036 -2.066763e-19
1037 7.381744e-18
1038 -7.051199e-18
1039 -1.047222e-17
1040 -1.316322e-17
1041 -1.155080e-18
1042 8.876364e-19
1043 7.444150e-18
1044 -3.974985e-18
1045 6.386670e-18
1046 9.558820e-19
1047 -5.532513e-18
1048 3.288761e-18
1049 -4.663566e-20
1050 -4.234998e-18
1051 6.963034e-18
1052 2.886965e-18
1053 4.498381e-18
1054 1.405887e-17
1055 6.198496e-18
1056 5.810863e-18
1057 6.001212e-18
1058 1.396273e-17
1059 8.938436e-19
1060 1.163514e-17
1061 4.676316e-18
1062 -9.968751e-19
1063 -1.967758e-18
1064 2.899477e-18
1065 5.783376e-18
1066 -9.472865e-18
1067 7.972813e-19
1068 -1.050579e-18
1069 -4.735913e-18
1070 -1.046424e-18
1071 -2.113621e-18
1072 -3.157968e-18
1073 -2.111543e-18
1074 -1.056810e-18
1075 -3.155891e-18
1076 9.473903e-18
1077 6.308665e-18
1078 -3.670794e-18
1079 -1.044347e-18
1080 -6.831878e-18
1081 -4.294391e-18
1082 -9.815743e-18
1083 -5.001765e-18
1084 -6.644064e-19
1085 -3.734606e-18
1086 -1.286561e-18
1087 -2.528037e-18
1088 -2.063967e-18
1089 -1.975882e-18
1090 -5.882353e-19
1091 3.776453e-18
1092 5.601492e-18
1093 1.446189e-17
1094 3.132651e-18
1095 1.128504e-17
1096 -6.278719e-20
1097 1.911798e-18
1098 3.987096e-18
1099 -1.465224e-18
1100 1.142499e-17
1101 3.109395e-18
1102 -1.155374e-18
1103 2.898024e-18
1104 5.422671e-18
1105 -2.848195e-18
1106 3.518886e-18
1107 1.401043e-18
1108 3.276838e-19
1109 9.418228e-19
1110 1.528025e-18
1111 -4.158887e-18
1112 -6.245480e-19
1113 -3.630688e-18
1114 -2.426403e-18
1115 -6.059168e-18
1116 -7.334853e-18
1117 -7.830275e-18
1118 -2.458649e-18
1119 -4.211449e-18
1120 -2.960255e-18
1121 -4.724147e-18
1122 -1.350642e-17
1123 -2.223990e-18
1124 9.172704e-19
1125 -2.460608e-18
1126 -7.989043e-18
1127 5.403466e-19
1128 -7.614809e-19
1129 -4.098331e-18
1130 -1.542867e-18
1131 7.894919e-18
1132 2.105312e-18
1133 4.210624e-18
1134 -4.210624e-18
1135 8.421247e-18
1136 0.000000e+00
1137 -4.210624e-18
1138 0.000000e+00
1139 0.000000e+00
1140 8.421247e-18
1141 -4.210624e-18
1142 -8.421247e-18
1143 -1.684249e-17
1144 8.421247e-18
1145 -8.421247e-18
1146 -2.105312e-18
1147 -8.421247e-18
1148 -3.157968e-18
1149 -8.421247e-18
1150 -1.578984e-18
1151 0.000000e+00
1152 -6.710681e-18
1153 -7.368591e-18
1154 -1.263187e-17
1155 -9.473903e-18
1156 7.835436e-18
1157 -1.579773e-17
1158 -3.416450e-18
1159 -1.924990e-18
1160 -3.348842e-19
1161 -2.576032e-19
1162 2.425557e-18
1163 -1.030413e-19
1164 1.796188e-18
1165 1.062960e-17
1166 -7.906041e-18
1167 6.625059e-18
1168 -1.643033e-17
1169 -2.105312e-18
1170 -1.812348e-17
1171 -8.009082e-18
1172 4.004541e-18
1173 1.030413e-19
1174 -1.030413e-19
1175 -8.208130e-19
1176 -7.880280e-18
1177 2.285634e-18
1178 -1.950750e-18
1179 1.781407e-18
1180 -5.140039e-18
1181 9.370862e-18
1182 6.937985e-18
1183 4.219756e-18
1184 2.973531e-18
1185 -2.065217e-18
1186 1.465315e-17
1187 6.678329e-18
1188 3.811884e-18
1189 4.149867e-18
1190 4.174279e-18
1191 4.150850e-18
1192 3.121066e-18
1193 2.352381e-18
1194 3.841939e-18
1195 9.518114e-18
1196 1.156380e-17
1197 3.168307e-18
1198 3.961315e-18
1199 6.823891e-18
1200 1.070409e-17
1201 1.183357e-17
1202 8.935006e-18
1203 8.152750e-18
1204 1.056231e-17
1205 3.881579e-18
1206 6.765474e-18
1207 2.985787e-19
1208 4.865197e-18
1209 1.344758e-18
1210 -3.102800e-18
1211 -6.743910e-18
1212 -2.869043e-18
1213 1.888108e-18
1214 -4.876875e-18
1215 -3.746938e-18
1216 2.576032e-19
1217 1.030413e-19
1218 1.568680e-17
1219 4.416706e-18
1220 -4.004541e-18
1221 2.060826e-19
1222 -3.901500e-18
1223 4.210624e-18
1224 -8.009082e-18
1225 -1.030413e-19
1226 -8.421247e-18
1227 3.157968e-18
1228 1.042352e-17
1229 7.482754e-18
1230 9.164779e-18
1231 1.202094e-17
1232 9.061738e-18
1233 8.574050e-18
1234 1.295036e-17
1235 1.237427e-17
1236 1.332388e-17
1237 9.934578e-18
1238 6.315626e-18
1239 5.769408e-18
1240 1.545495e-17
1241 1.132161e-17
1242 1.121857e-17
1243 -1.030413e-19
1244 5.903770e-18
1245 3.054926e-18
1246 -4.121652e-19
1247 8.215165e-18
1248 1.899229e-18
1249 -3.091239e-19
1250 4.004541e-18
1251 1.422198e-17
1252 -4.416706e-18
1253 -2.208353e-18
1254 8.215165e-18
1255 1.693147e-18
1256 -8.767253e-18
1257 8.112123e-18
1258 7.778998e-18
1259 2.477078e-18
1260 8.743833e-18
1261 -2.576032e-19
1262 1.364413e-17
1263 8.086363e-18
1264 1.450848e-18
1265 8.141746e-18
1266 -4.813019e-18
1267 4.136013e-18
1268 7.435110e-18
1269 -2.058017e-18
1270 -4.937097e-18
1271 -7.870649e-18
1272 -5.302937e-18
1273 1.108287e-18
1274 -4.517549e-18
1275 -7.681204e-18
1276 -2.293754e-18
1277 1.898571e-18
1278 5.976430e-18
1279 -4.672623e-18
1280 -2.766378e-18
1281 4.658266e-19
1282 -1.239658e-17
1283 -7.799169e-19
1284 1.514395e-18
1285 -6.505894e-18
1286 -1.116401e-17
1287 -1.090634e-17
1288 -8.361545e-18
1289 -1.040774e-17
1290 -5.076513e-18
1291 -4.507986e-18
1292 3.391890e-18
1293 -1.094863e-02
1294 3.165467e-02
1295 -2.843240e-02
1296 -5.319606e-02
1297 -4.662226e-02
1298 -1.193386e-01
1299 -6.134874e-02
1300 -1.710694e-01
1301 -1.347501e-01
1302 -1.428639e-01
1303 -1.098559e-01
1304 -1.534884e-01
1305 -1.294965e-01
1306 -1.166855e-01
1307 -7.668142e-02
1308 -5.586121e-02
1309 -9.838700e-02
1310 -2.908119e-02
1311 -3.992426e-02
1312 1.288831e-02
1313 3.392638e-02
1314 3.142546e-03
1315 1.490349e-02
1316 3.686482e-02
1317 -1.863099e-02
1318 -6.090037e-20
1319 1.981020e-18
1320 -4.347767e-18
1321 -9.160107e-19
1322 2.502744e-19
1323 2.750137e-18
1324 3.577452e-19
1325 -6.652278e-18
1326 2.850429e-19
1327 3.724862e-18
1328 -7.849296e-18
1329 1.879112e-18
1330 -3.567249e-19
1331 -2.194169e-19
1332 2.044138e-18
1333 -1.657908e-18
1334 -4.525872e-18
1335 3.431596e-18
1336 3.844492e-18
1337 -1.854952e-18
1338 7.613453e-18
1339 6.628110e-19
1340 -4.579090e-19
1341 2.018207e-18
1342 1.716423e-17
1343 2.705706e-18
1344 9.908956e-18
1345 4.595004e-18
1346 3.275712e-18
1347 -9.053307e-19
1348 -3.845677e-19
1349 2.972196e-18
1350 -2.383861e-18
1351 -8.240685e-18
1352 -2.980526e-18
1353 -1.007019e-17
1354 -1.026896e-17
1355 -1.437654e-17
1356 -1.863868e-17
1357 -7.110988e-18
1358 -1.643033e-17
1359 -2.002271e-18
1360 -1.242579e-17
1361 0.000000e+00
1362 -4.004541e-18
1363 -8.215165e-18
1364 -1.643033e-17
1365 8.421247e-18
1366 -2.060826e-19
1367 4.210624e-18
1368 -2.208353e-18
1369 -4.210624e-18
1370 3.953020e-18
1371 5.057197e-18
1372 4.530869e-18
1373 -5.057197e-18
1374 -3.160748e-18
1375 3.112008e-18
1376 -1.104923e-17
1377 6.109853e-18
1378 -2.002271e-18
1379 -6.522018e-18
1380 -4.121652e-19
1381 -4.416706e-18
1382 -8.421247e-18
1383 8.215165e-18
1384 -4.416706e-18
1385 3.592376e-18
1386 0.000000e+00
1387 8.215165e-18
1388 -8.421247e-18
1389 8.215165e-18
1390 -6.418977e-18
1391 4.210624e-18
1392 6.212894e-18
1393 8.112123e-18
1394 4.427828e-18
1395 -1.545619e-19
1396 -1.887228e-18
1397 6.032572e-18
1398 5.108718e-18
1399 2.053791e-18
1400 -2.631078e-18
1401 -1.568234e-17
1402 -1.122825e-17
1403 2.459737e-19
1404 -4.835971e-18
1405 -9.128315e-18
1406 -7.768938e-18
1407 -5.178527e-18
1408 -1.492958e-17
1409 -1.004483e-17
1410 -1.922954e-17
1411 -8.641951e-18
1412 -9.111176e-18
1413 -8.324575e-18
1414 -2.720977e-18
1415 -7.154186e-18
1416 -1.281544e-18
1417 -7.606068e-18
1418 -9.197161e-18
1419 -5.227437e-18
1420 -1.402330e-17
1421 -1.129873e-17
1422 -1.069421e-17
1423 -9.653608e-18
1424 -6.493535e-18
1425 -9.935460e-18
1426 -1.388287e-17
1427 -1.358196e-17
1428 -1.219794e-17
1429 -2.393576e-18
1430 2.134447e-18
1431 8.136756e-19
1432 9.421096e-18
1433 -9.270701e-18
1434 6.040614e-18
1435 2.458024e-18
1436 -7.275086e-18
1437 -3.756418e-18
1438 -1.569676e-17
1439 -1.173013e-17
1440 6.732389e-19
1441 2.799155e-18
1442 -2.054503e-18
1443 -2.252904e-18
1444 5.412004e-18
1445 4.461150e-18
1446 -5.089469e-20
1447 5.199850e-18
1448 3.838195e-18
1449 3.127462e-18
1450 3.981152e-18
1451 5.923202e-18
1452 3.614248e-18
1453 6.009483e-18
1454 -3.346250e-18
1455 8.036978e-18
1456 1.057174e-18
1457 7.379209e-18
1458 9.891846e-18
1459 3.151305e-19
1460 4.735278e-18
1461 1.128523e-17
1462 -5.271695e-18
1463 1.525416e-17
1464 -1.324259e-18
1465 8.681770e-18
1466 2.464160e-18
1467 3.701600e-18
1468 -5.324365e-18
1469 7.521236e-18
1470 5.949573e-18
1471 3.988667e-19
1472 3.814416e-18
1473 -4.239752e-18
1474 6.918415e-18
1475 1.652976e-19
1476 5.364472e-19
1477 -7.154286e-18
1478 -2.197137e-18
1479 3.455938e-19
1480 -4.099010e-18
1481 -1.142392e-17
1482 -5.821605e-18
1483 1.557506e-18
1484 -1.103861e-17
1485 -1.235119e-17
1486 -1.007173e-17
1487 -2.845323e-18
1488 -1.300106e-17
1489 -4.757006e-18
1490 -1.761567e-17
1491 -4.910349e-18
1492 -1.424613e-17
1493 2.491762e-18
1494 -6.152025e-18
1495 1.317253e-18
1496 9.896139e-18
1497 7.183100e-18
1498 4.414579e-18
1499 -8.198721e-18
1500 7.484155e-18
1501 -6.031955e-18
1502 3.410197e-18
1503 1.055609e-18
1504 -3.142753e-18
1505 9.336790e-19
1506 -1.027553e-17
1507 5.615400e-18
1508 -9.137381e-18
1509 2.049371e-18
1510 1.797790e-18
1511 -1.835930e-18
1512 5.050504e-18
1513 9.224507e-18
1514 5.377942e-18
1515 -6.857390e-18
1516 6.843633e-19
1517 3.193599e-19
1518 7.990819e-18
1519 3.202159e-18
1520 4.422267e-18
1521 1.071510e-17
1522 -4.127030e-18
1523 2.791144e-19
1524 3.707044e-18
1525 -1.787278e-18
1526 2.229962e-18
1527 -1.647095e-18
1528 3.523702e-18
1529 6.327998e-18
1530 2.353944e-18
1531 -3.688130e-18
1532 9.037803e-18
1533 -2.960990e-18
1534 5.800245e-18
1535 -4.057406e-18
1536 -2.325210e-18
1537 -1.271715e-18
1538 -9.691492e-19
1539 -3.543945e-18
1540 -8.978949e-19
1541 -2.652998e-18
1542 -1.955700e-19
1543 5.947684e-18
1544 -8.570753e-18
1545 -2.809774e-18
1546 -2.031633e-18
1547 1.480779e-18
1548 9.255605e-18
1549 7.598060e-18
1550 2.522842e-18
1551 1.208202e-17
1552 7.142343e-18
1553 1.262100e-17
1554 3.621698e-18
1555 1.057104e-17
1556 1.130311e-18
1557 5.629557e-18
1558 2.143612e-18
1559 8.475643e-18
1560 -5.836267e-18
1561 -4.230405e-18
1562 -6.153366e-18
1563 -4.299652e-18
1564 -3.200419e-18
1565 -5.170621e-18
1566 -1.085653e-17
1567 -4.070243e-18
1568 -7.265047e-18
1569 -7.833803e-18
1570 -4.223690e-18
1571 -1.034156e-18
1572 2.841482e-18
1573 1.349157e-17
1574 -7.458570e-19
1575 4.417056e-18
1576 7.576298e-18
1577 7.460199e-18
1578 2.062650e-18
1579 5.014857e-18
1580 1.319558e-18
1581 6.748137e-18
1582 1.590172e-17
1583 8.785542e-18
1584 1.480989e-17
1585 1.421037e-18
1586 1.323005e-17
1587 4.228370e-18
1588 -2.531004e-18
1589 -8.826265e-18
1590 9.691349e-19
1591 -3.548005e-18
1592 -3.416727e-18
1593 -6.584658e-18
1594 -2.025718e-18
1595 2.285922e-18
1596 -2.539957e-18
1597 7.709179e-19
1598 -1.423223e-18
1599 -3.609831e-19
1600 -2.719325e-18
1601 -1.188880e-18
1602 9.288437e-19
1603 2.483562e-18
1604 -4.584088e-18
1605 3.007395e-18
1606 -1.098661e-18
1607 -6.724339e-18
1608 -2.306625e-18
1609 2.145545e-18
1610 -2.129140e-18
1611 -1.734887e-18
1612 -1.072054e-17
1613 -9.461892e-19
1614 -6.688801e-19
1615 2.277887e-18
1616 -4.419373e-18
1617 -8.603882e-18
1618 -2.727529e-18
1619 3.365394e-18
1620 -2.075411e-18
1621 -1.669446e-18
1622 -3.127993e-18
1623 -5.830481e-18
1624 -4.205559e-18
1625 -5.324987e-18
1626 -2.052412e-18
1627 -4.601617e-19
1628 -4.226005e-18
1629 -1.305507e-17
1630 -4.735688e-18
1631 2.599395e-18
1632 -1.281590e-17
1633 -7.033658e-18
1634 -2.343523e-18
1635 -3.429159e-18
1636 8.224899e-18
1637 -7.133912e-19
1638 4.477968e-19
1639 -6.904471e-18
1640 -5.547638e-18
1641 -1.879234e-18
1642 -2.553655e-18
1643 1.765067e-18
1644 -5.704893e-18
1645 4.165752e-18
1646 4.880063e-18
1647 9.630878e-19
1648 -1.330451e-17
1649 -3.294189e-18
1650 3.860453e-18
1651 9.856890e-19
1652 -9.791336e-18
1653 1.816900e-19
1654 4.654937e-18
1655 1.021824e-17
1656 1.008758e-18
1657 1.356482e-17
1658 -8.420144e-19
1659 6.371402e-18
1660 4.941882e-18
1661 -1.734532e-18
1662 8.828044e-18
1663 1.267502e-18
1664 7.758383e-18
1665 -1.099437e-18
1666 7.211306e-18
1667 1.265039e-18
1668 -1.001635e-18
1669 -6.635940e-19
1670 -3.434638e-18
1671 -2.955545e-18
1672 -3.400932e-18
1673 -1.032604e-17
1674 -8.060603e-18
1675 -5.185999e-18
1676 -4.107582e-18
1677 9.113259e-18
1678 4.622789e-18
1679 2.105312e-18
1680 -1.021744e-17
1681 -6.212894e-18
1682 -1.442806e-17
1683 -6.006812e-18
1684 -3.157968e-18
1685 -5.005676e-18
1686 3.658535e-18
1687 -8.318206e-18
1688 -1.181458e-18
1689 -4.081822e-18
1690 -5.493079e-19
1691 7.085228e-18
1692 -1.169272e-18
1693 -1.648945e-18
1694 -2.683160e-18
1695 -7.324105e-19
1696 4.024892e-18
1697 -1.483666e-18
1698 -9.473903e-18
1699 1.263187e-17
1700 0.000000e+00
1701 8.421247e-18
1702 -4.210624e-18
1703 -1.684249e-17
1704 -4.210624e-18
1705 0.000000e+00
1706 0.000000e+00
1707 -8.421247e-18
1708 8.421247e-18
1709 0.000000e+00
1710 0.000000e+00
1711 -8.421247e-18
1712 8.421247e-18
1713 -4.210624e-18
1714 -1.684249e-17
1715 6.315935e-18
1716 -4.210624e-18
1717 6.315935e-18
1718 -8.421247e-18
1719 2.894804e-18
1720 -2.105312e-18
1721 -6.315935e-18
1722 1.052656e-18
1723 4.075309e-18
1724 2.676670e-18
1725 -1.200882e-17
1726 -6.911971e-18
1727 -1.059796e-17
1728 -3.376632e-18
1729 -3.382929e-18
1730 -8.601689e-18
1731 -5.642824e-19
1732 -1.995372e-18
1733 1.298921e-17
1734 4.248721e-18
1735 9.721328e-18
1736 2.446838e-18
1737 4.130644e-18
1738 -2.450075e-18
1739 3.061803e-18
1740 -1.904299e-18
1741 -6.529819e-18
1742 -2.647270e-18
1743 4.265083e-18
1744 -4.662742e-18
1745 -9.659943e-19
1746 -2.082450e-18
1747 -6.223533e-19
1748 -3.014516e-18
1749 -4.419701e-18
1750 5.647749e-18
1751 -9.191770e-19
1752 -1.535353e-02
1753 4.439011e-02
1754 -3.987144e-02
1755 -7.459813e-02
1756 -6.537953e-02
1757 -1.673515e-01
1758 -8.603084e-02
1759 -2.398948e-01
1760 -1.889633e-01
1761 -2.003415e-01
1762 -1.540535e-01
1763 -2.152405e-01
1764 -1.815961e-01
1765 -1.636309e-01
1766 -1.075322e-01
1767 -7.833554e-02
1768 -1.379705e-01
1769 -4.078126e-02
1770 -5.598676e-02
1771 1.807359e-02
1772 4.757579e-02
1773 4.406869e-03
1774 2.089952e-02
1775 5.169644e-02
1776 -2.612670e-02
1777 -8.183359e-20
1778 -5.716684e-20
1779 -7.924516e-18
1780 -6.808479e-18
1781 -1.672365e-18
1782 4.039718e-18
1783 1.164149e-17
1784 -3.045299e-18
1785 -5.501803e-18
1786 4.302043e-18
1787 1.042159e-17
1788 5.918682e-18
1789 -1.537190e-18
1790 -1.166582e-17
1791 -7.489014e-20
1792 -1.374048e-17
1793 6.868520e-18
1794 -8.102618e-18
1795 -2.987312e-18
1796 -9.166238e-18
1797 -1.972945e-18
1798 -3.951147e-18
1799 -4.881100e-18
1800 -4.092877e-18
1801 -1.555308e-18
1802 4.380996e-19
1803 -8.243767e-19
1804 -6.609646e-18
1805 -1.464192e-18
1806 4.088337e-20
1807 -1.928856e-18
1808 4.164442e-18
1809 3.726713e-18
1810 3.231222e-18
1811 1.347494e-17
1812 8.028058e-18
1813 4.537564e-18
1814 1.329277e-17
1815 7.657449e-18
1816 8.099149e-18
1817 1.485699e-17
1818 2.670667e-18
1819 6.132743e-18
1820 -4.705389e-19
1821 -8.483678e-19
1822 7.932309e-18
1823 -1.626096e-17
1824 1.321223e-18
1825 -6.300886e-18
1826 -8.009100e-18
1827 3.571778e-18
1828 -4.729844e-18
1829 6.426657e-18
1830 -1.460511e-18
1831 -8.719802e-18
1832 3.103138e-18
1833 1.424422e-18
1834 6.032572e-18
1835 3.849979e-18
1836 4.902635e-18
1837 1.693147e-18
1838 3.901500e-18
1839 8.958697e-18
1840 0.000000e+00
1841 -1.083568e-17
1842 1.011439e-17
1843 -8.318206e-18
1844 7.802999e-18
1845 4.107582e-18
1846 1.042352e-17
1847 2.105312e-18
1848 -1.137313e-17
1849 4.416706e-18
1850 1.336019e-18
1851 -1.950750e-18
1852 -2.192369e-17
1853 -6.058332e-18
1854 -1.694378e-17
1855 -8.176524e-18
1856 -9.164779e-18
1857 8.925332e-19
1858 -9.382320e-18
1859 -3.478787e-18
1860 -9.661318e-19
1861 6.353026e-19
1862 4.999455e-18
1863 6.953809e-18
1864 5.609859e-19
1865 8.248257e-19
1866 -1.544766e-18
1867 -2.091446e-19
1868 2.280696e-18
1869 -5.593467e-18
1870 -3.349815e-19
1871 -3.428779e-18
1872 -3.431658e-19
1873 -4.841361e-18
1874 -5.125389e-18
1875 -4.517768e-18
1876 -4.696448e-18
1877 -8.678643e-18
1878 -9.721031e-19
1879 -6.897074e-18
1880 -1.348216e-17
1881 3.657339e-18
1882 -4.874324e-18
1883 -6.178681e-19
1884 -5.238091e-18
1885 -6.354445e-18
1886 -1.938041e-18
1887 2.653121e-18
1888 6.935210e-18
1889 5.889265e-18
1890 -3.620819e-18
1891 2.734681e-18
1892 -5.935091e-19
1893 1.829268e-18
1894 -4.582609e-18
1895 -6.643500e-19
1896 -4.556629e-18
1897 9.109741e-19
1898 6.290839e-18
1899 3.060759e-18
1900 -5.684401e-18
1901 -3.277489e-18
1902 8.963483e-18
1903 7.822246e-18
1904 -2.434871e-18
1905 -1.536867e-18
1906 6.114535e-18
1907 6.543135e-18
1908 8.314245e-18
1909 7.422541e-18
1910 -1.421225e-18
1911 4.212374e-18
1912 6.809821e-18
1913 1.452261e-18
1914 2.895667e-18
1915 -2.943616e-19
1916 -9.407393e-18
1917 -2.523065e-19
1918 -2.446650e-19
1919 -1.384224e-17
1920 -1.914444e-18
1921 -5.365273e-18
1922 -7.903106e-18
1923 3.455254e-18
1924 5.777082e-18
1925 -3.923858e-18
1926 8.570168e-18
1927 -1.458527e-18
1928 -7.873815e-19
1929 -2.611037e-20
1930 5.964185e-18
1931 -2.300270e-18
1932 2.322185e-18
1933 3.451945e-18
1934 7.257072e-18
1935 9.827164e-18
1936 -1.150773e-18
1937 1.449042e-17
1938 2.550413e-18
1939 1.415642e-17
1940 1.058057e-17
1941 6.147623e-18
1942 6.230419e-18
1943 9.630759e-18
1944 8.897031e-18
1945 -2.403141e-18
1946 -1.988222e-18
1947 -6.127925e-18
1948 -5.790730e-18
1949 -5.025012e-18
1950 -6.209032e-18
1951 -1.010789e-17
1952 -1.951197e-18
1953 -5.433014e-18
1954 -1.465554e-18
1955 2.244984e-19
1956 -2.643442e-18
1957 -7.674482e-18
1958 -5.131037e-18
1959 3.638595e-18
1960 -2.272081e-18
1961 -1.621859e-18
1962 6.606276e-18
1963 1.553964e-18
1964 1.381300e-17
1965 1.481199e-17
1966 8.485067e-18
1967 1.803188e-17
1968 -6.268255e-19
1969 1.127202e-17
1970 7.539796e-18
1971 6.807946e-18
1972 6.772716e-18
1973 2.914307e-20
1974 5.577686e-18
1975 1.710118e-18
1976 1.557270e-17
1977 3.244766e-18
1978 5.436134e-18
1979 1.053959e-17
1980 6.075557e-18
1981 9.760687e-19
1982 -1.137628e-17
1983 -1.041829e-18
1984 6.166889e-18
1985 3.687993e-18
1986 -6.033909e-18
1987 9.776704e-18
1988 -3.385687e-18
1989 -2.214318e-18
1990 5.269665e-18
1991 1.523654e-18
1992 6.429146e-18
1993 2.645156e-18
1994 8.285073e-18
1995 4.564261e-19
1996 -4.855339e-18
1997 -8.921499e-19
1998 1.323715e-18
1999 1.381233e-18
2000 2.379696e-18
2001 9.773998e-18
2002 -6.352653e-19
2003 8.552735e-18
2004 1.036426e-17
2005 7.183534e-18
2006 6.602138e-18
2007 -8.580239e-19
2008 8.879386e-18
2009 5.305634e-18
2010 4.341595e-18
2011 5.141424e-19
2012 2.053973e-17
2013 -5.927830e-18
2014 7.567358e-18
2015 -3.387397e-18
2016 2.767070e-18
2017 -8.480023e-19
2018 2.942977e-19
2019 2.942250e-18
2020 -8.988795e-18
2021 8.134869e-19
2022 -2.726284e-18
2023 1.150615e-18
2024 -3.664679e-19
2025 6.707901e-19
2026 7.688837e-18
2027 -3.209488e-18
2028 7.162509e-18
2029 -1.252883e-17
2030 -6.625059e-18
2031 -1.163074e-17
2032 1.263187e-17
2033 1.011439e-17
2034 -8.215165e-18
2035 8.524289e-18
2036 -1.863868e-17
2037 4.107582e-18
2038 4.313665e-18
2039 1.104177e-18
2040 -4.107582e-18
2041 1.432502e-17
2042 -4.954156e-18
2043 5.340560e-18
2044 3.575694e-18
2045 -3.080687e-18
2046 3.287280e-18
2047 -2.657400e-18
2048 -1.347844e-17
2049 -5.993931e-18
2050 -1.152839e-17
2051 -1.719051e-17
2052 -1.794489e-17
2053 -1.841791e-17
2054 -2.350337e-17
2055 -2.633688e-17
2056 -1.726941e-17
2057 -9.280023e-18
2058 -1.743076e-17
2059 -2.512780e-17
2060 -8.208771e-18
2061 -1.162711e-17
2062 -4.815573e-18
2063 -1.112613e-18
2064 -3.099729e-18
2065 1.326119e-18
2066 8.626361e-20
2067 -3.596080e-18
2068 4.323836e-18
2069 -5.189682e-19
2070 1.272929e-19
2071 8.318681e-18
2072 -5.201744e-18
2073 -1.206224e-17
2074 2.609596e-18
2075 -5.141955e-18
2076 -1.872237e-18
2077 4.053718e-18
2078 -1.284209e-18
2079 -2.322766e-18
2080 -2.315891e-18
2081 -1.479429e-18
2082 7.984671e-18
2083 1.923756e-18
2084 3.599718e-18
2085 1.494946e-18
2086 6.609659e-18
2087 2.944818e-18
2088 2.968754e-18
2089 3.749250e-19
2090 5.679549e-18
2091 4.621858e-18
2092 7.693875e-18
2093 -1.362021e-18
2094 -9.134921e-19
2095 -4.887325e-18
2096 -5.022157e-18
2097 8.987573e-19
2098 -2.966367e-18
2099 3.369874e-19
2100 -5.237993e-19
2101 -5.925169e-18
2102 -5.081808e-18
2103 3.560253e-18
2104 -4.389553e-18
2105 2.443524e-18
2106 1.087677e-18
2107 -9.307684e-19
2108 -5.696249e-18
2109 3.294868e-18
2110 1.924785e-18
2111 -1.525991e-19
2112 -2.493388e-19
2113 3.036703e-18
2114 7.250706e-19
2115 -6.916156e-19
2116 1.423697e-18
2117 -5.160768e-18
2118 2.979646e-18
2119 8.265823e-18
2120 6.960131e-18
2121 -4.183629e-18
2122 -5.631020e-18
2123 9.789267e-18
2124 -3.502324e-18
2125 1.246841e-18
2126 -8.178696e-18
2127 -2.876037e-18
2128 1.979530e-19
2129 2.586358e-18
2130 1.393916e-18
2131 4.016459e-18
2132 6.658798e-18
2133 8.725794e-18
2134 -2.523022e-18
2135 6.288235e-18
2136 -3.940409e-18
2137 8.520901e-18
2138 5.142856e-18
2139 -8.753604e-19
2140 7.233688e-18
2141 3.656681e-18
2142 -4.107810e-18
2143 -5.866009e-18
2144 -6.104292e-18
2145 -5.539324e-18
2146 -4.917274e-18
2147 -3.209488e-18
2148 -5.160238e-18
2149 -5.635046e-18
2150 -8.215165e-18
2151 -7.162509e-18
2152 -6.058332e-18
2153 -1.104177e-18
2154 -4.107582e-18
2155 -1.001135e-18
2156 -2.105312e-18
2157 2.053791e-18
2158 -4.056062e-18
2159 5.263280e-18
2160 4.589709e-18
2161 2.799082e-18
2162 -4.598050e-18
2163 -3.266570e-18
2164 4.159507e-18
2165 -4.033082e-18
2166 6.164891e-19
2167 -5.711447e-18
2168 -2.074245e-18
2169 -6.920966e-18
2170 8.539285e-18
2171 -8.520413e-18
2172 -2.543200e-18
2173 -2.367023e-18
2174 -8.457575e-18
2175 -1.925060e-18
2176 -3.827820e-18
2177 -2.472601e-18
2178 -5.299464e-18
2179 -6.346404e-19
2180 -3.144992e-18
2181 -8.964982e-18
2182 8.527194e-19
2183 -4.110024e-18
2184 -2.417385e-18
2185 -9.495942e-18
2186 -4.023384e-18
2187 -4.908271e-18
2188 -1.271386e-17
2189 -9.298808e-18
2190 -1.037156e-17
2191 -2.482986e-18
2192 -2.129563e-17
2193 -1.378997e-17
2194 -1.499129e-17
2195 -7.553666e-18
2196 -9.639061e-18
2197 -8.899539e-18
2198 -7.732818e-18
2199 -7.485715e-18
2200 -4.078250e-18
2201 2.250687e-18
2202 -2.009334e-18
2203 3.752607e-19
2204 -3.577247e-18
2205 -7.584765e-19
2206 -1.401958e-17
2207 7.903669e-19
2208 -9.337157e-18
2209 -1.797384e-18
2210 -1.200721e-17
2211 -4.287024e-18
2212 1.362571e-18
2213 -6.797769e-18
2214 -7.742466e-18
2215 5.909054e-18
2216 7.695396e-19
2217 5.722841e-18
2218 5.553482e-18
2219 3.968454e-18
2220 9.359374e-18
2221 3.846637e-18
2222 1.022923e-17
2223 -1.026582e-18
2224 6.590112e-18
2225 -1.456851e-18
2226 4.788979e-18
2227 -2.291195e-18
2228 -7.663076e-18
2229 3.503973e-18
2230 7.265550e-18
2231 3.375172e-18
2232 -1.011439e-17
2233 -4.210624e-18
2234 -4.210624e-18
2235 1.032048e-17
2236 -4.107582e-18
2237 6.212894e-18
2238 -3.091239e-19
2239 -2.002271e-18
2240 -4.519748e-18
2241 8.980940e-19
2242 -6.161373e-18
2243 -5.108718e-18
2244 -1.227123e-17
2245 7.214029e-18
2246 -4.466468e-18
2247 -5.520883e-19
2248 1.344800e-18
2249 2.208353e-18
2250 -6.533139e-18
2251 -4.417276e-19
2252 -4.888967e-18
2253 9.225193e-18
2254 -1.088356e-18
2255 4.722262e-18
2256 3.874424e-18
2257 7.901470e-19
2258 3.927138e-18
2259 3.833311e-18
2260 -3.870299e-18
2261 4.467201e-18
2262 -2.075282e-17
2263 -3.538000e-18
2264 3.003358e-18
2265 -2.287388e-19
2266 -3.565581e-18
2267 -4.395248e-20
2268 1.973500e-19
2269 3.736064e-18
2270 4.795878e-18
2271 -1.819436e-18
2272 3.287500e-18
2273 1.805196e-18
2274 3.306730e-18
2275 1.906345e-18
2276 2.516677e-18
2277 -8.354000e-19
2278 -1.462824e-18
2279 -1.061462e-18
2280 5.233151e-18
2281 9.539406e-19
2282 -3.917587e-18
2283 3.471442e-18
2284 -2.908164e-18
2285 -1.395542e-18
2286 4.100247e-18
2287 -9.631869e-18
2288 -1.119523e-17
2289 -3.674933e-18
2290 -1.110517e-17
2291 -7.023296e-18
2292 -1.156935e-17
2293 -2.198098e-18
2294 -1.250464e-17
2295 -3.157968e-18
2296 -4.210624e-18
2297 1.473718e-17
2298 -4.210624e-18
2299 0.000000e+00
2300 0.000000e+00
2301 -4.210624e-18
2302 0.000000e+00
2303 -1.684249e-17
2304 -8.421247e-18
2305 -2.526374e-17
2306 -2.526374e-17
2307 -1.684249e-17
2308 -8.421247e-18
2309 -1.263187e-17
2310 -1.263187e-17
2311 0.000000e+00
2312 -6.315935e-18
2313 0.000000e+00
2314 -7.368591e-18
2315 -1.263187e-17
2316 -2.368476e-18
2317 -8.421247e-18
2318 4.210624e-18
2319 -3.157968e-18
2320 -1.248069e-18
2321 -1.222407e-18
2322 -6.186028e-19
2323 -2.236096e-18
2324 6.529901e-19
2325 6.255773e-18
2326 -3.732584e-18
2327 -4.413058e-18
2328 2.409711e-18
2329 -3.852926e-18
2330 -1.671754e-17
2331 -2.105131e-18
2332 -9.414171e-19
2333 1.187214e-18
2334 6.761735e-18
2335 -4.858518e-19
2336 -2.131591e-18
2337 3.178187e-18
2338 4.695810e-18
2339 -8.214616e-18
2340 1.079049e-17
2341 4.929489e-19
2342 4.250090e-18
2343 4.210223e-18
2344 5.751693e-19
2345 9.602093e-18
2346 -4.322266e-18
2347 6.809528e-18
2348 -3.933145e-18
2349 -1.855507e-18
2350 -6.385845e-20
2351 -4.804321e-18
2352 -6.774846e-18
2353 -5.240157e-19
2354 1.932893e-20
2355 -8.599201e-18
2356 2.532545e-18
2357 5.042169e-18
2358 6.379552e-19
2359 -4.324442e-20
2360 -4.776556e-18
2361 7.469098e-19
2362 2.226166e-18
2363 1.236613e-18
2364 2.673473e-18
2365 -1.550322e-18
2366 3.446869e-19
2367 -8.190452e-19
2368 -1.032256e-18
2369 -3.618047e-19
2370 -5.059345e-18
2371 6.374563e-18
2372 -1.299238e-18
2373 5.906168e-18
2374 7.498604e-19
2375 3.219052e-18
2376 -2.179289e-18
2377 9.377311e-18
2378 -5.575720e-18
2379 4.210119e-18
2380 -2.529038e-18
2381 -1.279258e-18
2382 1.159877e-17
2383 -7.858348e-19
2384 7.876274e-18
2385 2.935157e-18
2386 5.312107e-18
2387 5.653842e-18
2388 8.518854e-18
2389 1.528134e-18
2390 -8.867545e-18
2391 5.669894e-18
2392 -9.678067e-18
2393 -4.388136e-18
2394 -1.613156e-18
2395 -1.718056e-17
2396 -1.268269e-17
2397 -8.798715e-18
2398 -1.351296e-17
2399 -1.088418e-17
2400 -8.779036e-18
2401 -1.061788e-17
2402 -6.583915e-18
2403 -1.249245e-17
2404 5.891817e-19
2405 -7.670664e-18
2406 -5.835517e-18
2407 -9.925624e-19
2408 -7.840231e-18
2409 -1.253982e-18
2410 -1.102041e-17
2411 5.441166e-18
2412 -7.679960e-19
2413 3.685686e-18
2414 3.375172e-18
2415 1.238539e-18
2416 3.209488e-18
2417 9.742628e-18
2418 0.000000e+00
2419 3.080687e-18
2420 9.010217e-18
2421 1.121857e-17
2422 -2.848844e-18
2423 1.227123e-17
2424 7.110988e-18
2425 5.160238e-18
2426 -1.030413e-19
2427 1.924990e-18
2428 1.292636e-17
2429 5.152065e-20
2430 8.978896e-18
2431 1.112980e-18
2432 -3.647113e-18
2433 6.080828e-18
2434 3.737997e-18
2435 2.009662e-18
2436 2.141825e-18
2437 4.832725e-18
2438 -3.720332e-18
2439 6.311664e-18
2440 -1.790718e-19
2441 -7.542961e-19
2442 6.719450e-18
2443 8.361386e-20
2444 -2.460765e-18
2445 7.505422e-20
2446 -7.592082e-18
2447 -1.380480e-20
2448 7.122308e-18
2449 1.715181e-18
2450 7.442227e-18
2451 -6.875514e-18
2452 5.071091e-18
2453 1.049922e-19
2454 1.699930e-18
2455 2.645940e-18
2456 -1.949988e-19
2457 2.333715e-18
2458 -7.009516e-18
2459 -7.905517e-18
2460 2.137900e-18
2461 -4.555766e-18
2462 -5.124993e-18
2463 -1.936235e-18
2464 -2.311156e-18
2465 -9.610932e-18
2466 1.191311e-18
2467 -6.086623e-18
2468 -3.524447e-18
2469 8.348971e-18
2470 -7.192693e-18
2471 1.100993e-17
2472 -4.929146e-18
2473 1.364876e-17
2474 -3.273578e-18
2475 1.790382e-18
2476 -6.989342e-20
2477 -1.194855e-18
2478 -1.213118e-18
2479 -5.027516e-18
2480 -4.855359e-19
2481 -9.662567e-18
2482 2.650081e-18
2483 5.789607e-18
2484 1.924990e-18
2485 -1.001135e-18
2486 9.113259e-18
2487 1.540343e-17
2488 1.032048e-17
2489 6.212894e-18
2490 -5.211759e-18
2491 2.105312e-18
2492 6.109853e-18
2493 -4.056062e-18
2494 1.042352e-17
2495 -8.465733e-19
2496 -1.372901e-18
2497 1.155697e-18
2498 -3.439573e-18
2499 1.181458e-18
2500 4.606249e-18
2501 -3.404449e-19
2502 6.667431e-18
2503 4.586049e-18
2504 -2.353837e-18
2505 1.031038e-17
2506 1.057481e-17
2507 3.859407e-18
2508 1.542919e-17
2509 2.238562e-17
2510 1.777747e-17
2511 6.212894e-18
2512 4.851114e-18
2513 1.052656e-17
2514 5.852250e-18
2515 -2.311394e-18
2516 1.432502e-17
2517 2.002271e-18
2518 1.011439e-17
2519 8.318206e-18
2520 4.107582e-18
2521 2.060826e-19
2522 9.010217e-18
2523 -2.002271e-18
2524 -2.002271e-18
2525 4.056062e-18
2526 3.003406e-18
2527 4.288474e-19
2528 4.490470e-19
2529 3.161699e-18
2530 3.625456e-18
2531 4.133343e-18
2532 1.507587e-17
2533 -2.327745e-18
2534 9.995011e-18
2535 1.421533e-18
2536 8.823384e-18
2537 -2.308331e-18
2538 9.379067e-18
2539 2.547883e-18
2540 3.772061e-21
2541 2.476002e-18
2542 3.074229e-19
2543 -2.563367e-18
2544 -3.385325e-18
2545 -1.906097e-18
2546 5.265355e-18
2547 -1.404568e-18
2548 1.972084e-18
2549 4.420633e-18
2550 7.378361e-18
2551 1.163543e-17
2552 1.179155e-17
2553 7.523461e-18
2554 1.484648e-17
2555 3.041368e-18
2556 5.450498e-18
2557 -5.605649e-18
2558 3.548764e-18
2559 -4.508747e-18
2560 8.884044e-18
2561 -9.094462e-18
2562 -3.780018e-18
2563 -9.459264e-18
2564 -2.105312e-18
2565 4.159103e-18
2566 -1.417046e-17
2567 -4.004541e-18
2568 2.060826e-19
2569 -1.221971e-17
2570 4.004541e-18
2571 1.242579e-17
2572 -4.004541e-18
2573 4.416706e-18
2574 4.210624e-18
2575 2.208353e-18
2576 1.663641e-17
2577 1.258035e-17
2578 2.311394e-18
2579 5.057197e-18
2580 1.753451e-17
2581 4.505109e-18
2582 2.745803e-18
2583 1.175897e-18
2584 -7.839312e-19
2585 -2.156832e-18
2586 7.714597e-18
2587 3.811962e-18
2588 5.652287e-18
2589 1.027452e-17
2590 2.425557e-18
2591 -4.685431e-18
2592 -4.262144e-18
2593 5.057197e-18
2594 -1.030413e-19
2595 3.106447e-18
2596 -1.663641e-17
2597 -2.105312e-18
2598 -4.210624e-18
2599 1.899229e-18
2600 1.581208e-17
2601 -1.021744e-17
2602 -1.463414e-17
2603 -3.901500e-18
2604 -1.142465e-17
2605 -1.201362e-17
2606 -3.975263e-19
2607 6.212894e-18
2608 7.368591e-18
2609 -4.056062e-18
2610 -6.385897e-18
2611 6.860704e-18
2612 -1.104177e-18
2613 4.490470e-19
2614 -6.265477e-18
2615 -3.130535e-18
2616 2.165365e-18
2617 -4.572341e-18
2618 -5.998491e-18
2619 -3.114800e-18
2620 1.034604e-17
2621 6.118232e-18
2622 5.023654e-18
2623 1.089328e-19
2624 7.651197e-18
2625 8.152435e-18
2626 1.039033e-17
2627 6.211126e-18
2628 8.968501e-18
2629 4.775409e-18
2630 1.150292e-17
2631 1.102330e-17
2632 1.062336e-17
2633 4.849008e-18
2634 1.445980e-17
2635 3.748163e-18
2636 1.162740e-17
2637 8.117848e-18
2638 6.867300e-18
2639 7.258173e-18
2640 3.617465e-18
2641 1.921172e-18
2642 -6.710999e-18
2643 -2.875483e-18
2644 1.321381e-18
2645 -5.738087e-18
2646 -5.314800e-18
2647 -5.211759e-18
2648 -1.021744e-17
2649 -1.558376e-17
2650 -2.274626e-17
2651 -2.060826e-19
2652 -6.315935e-18
2653 -2.105312e-18
2654 -1.042352e-17
2655 -4.107582e-18
2656 -3.798458e-18
2657 6.212894e-18
2658 2.576032e-19
2659 1.473718e-17
2660 -3.209488e-18
2661 7.869159e-18
2662 -6.783423e-18
2663 1.094985e-17
2664 -2.351496e-18
2665 -3.275648e-19
2666 -6.662511e-19
2667 2.984965e-18
2668 -5.284125e-18
2669 2.728295e-18
2670 7.283919e-18
2671 -6.661222e-18
2672 8.390236e-18
2673 -4.256151e-18
2674 -1.680632e-18
2675 -3.544966e-18
2676 3.751824e-18
2677 5.508518e-18
2678 1.252545e-17
2679 2.403191e-18
2680 7.933942e-18
2681 2.121788e-18
2682 8.815304e-18
2683 7.122442e-19
2684 1.607653e-17
2685 -5.840969e-18
2686 1.433674e-18
2687 -9.080564e-18
2688 1.479068e-18
2689 9.761488e-18
2690 1.027880e-17
2691 8.586522e-18
2692 6.419232e-18
2693 8.130226e-19
2694 -2.241855e-18
2695 2.447076e-18
2696 8.327300e-18
2697 1.021561e-17
2698 3.463497e-18
2699 1.375238e-18
2700 4.300794e-18
2701 8.855124e-18
2702 -4.815422e-18
2703 8.421247e-18
2704 2.105312e-18
2705 6.315935e-18
2706 8.421247e-18
2707 0.000000e+00
2708 8.421247e-18
2709 4.210624e-18
2710 -8.421247e-18
2711 0.000000e+00
2712 0.000000e+00
2713 0.000000e+00
2714 0.000000e+00
2715 8.421247e-18
2716 0.000000e+00
2717 -8.421247e-18
2718 -8.421247e-18
2719 -1.684249e-17
2720 8.421247e-18
2721 -1.263187e-17
2722 -1.052656e-18
2723 4.210624e-18
2724 4.473788e-18
2725 -1.192847e-02
2726 3.448759e-02
2727 -3.097694e-02
2728 -5.795682e-02
2729 -5.079470e-02
2730 -1.300188e-01
2731 -6.683913e-02
2732 -1.863792e-01
2733 -1.468095e-01
2734 -1.556494e-01
2735 -1.196874e-01
2736 -1.672247e-01
2737 -1.410858e-01
2738 -1.271282e-01
2739 -8.354400e-02
2740 -6.086049e-02
2741 -1.071921e-01
2742 -3.168380e-02
2743 -4.349727e-02
2744 1.404174e-02
2745 3.696261e-02
2746 3.423787e-03
2747 1.623727e-02
2748 4.016403e-02
2749 -2.029837e-02
2750 1.020193e-18
2751 -8.795928e-18
2752 -1.897845e-17
2753 -8.470281e-18
2754 -8.940565e-18
2755 3.703460e-18
2756 1.706515e-18
2757 -4.537537e-18
2758 -2.610363e-18
2759 1.552861e-18
2760 -1.784459e-18
2761 1.027607e-17
2762 -2.201504e-18
2763 7.162450e-18
2764 2.380299e-18
2765 5.173343e-18
2766 -2.019203e-18
2767 -2.258472e-18
2768 -5.896041e-18
2769 -2.336493e-19
2770 4.985229e-18
2771 -4.621846e-18
2772 2.775876e-18
2773 -2.989774e-18
2774 1.558609e-18
2775 -1.602445e-18
2776 3.903094e-18
2777 4.011024e-19
2778 1.124018e-17
2779 1.403286e-18
2780 1.926636e-18
2781 2.325403e-18
2782 -1.147462e-18
2783 6.905439e-18
2784 8.797317e-18
2785 3.380167e-18
2786 -2.284840e-18
2787 8.547025e-18
2788 1.385469e-19
2789 -2.146888e-18
2790 -7.288976e-18
2791 -6.963163e-18
2792 1.544782e-18
2793 -2.112769e-18
2794 4.380009e-18
2795 -7.998748e-18
2796 -1.223055e-17
2797 -3.444475e-18
2798 -1.120369e-17
2799 -3.043416e-18
2800 2.714983e-19
2801 -2.254856e-18
2802 1.973892e-18
2803 -3.135105e-18
2804 7.104716e-18
2805 9.650304e-19
2806 2.460067e-18
2807 -4.310999e-18
2808 -4.613024e-18
2809 -5.161362e-19
2810 -1.248779e-18
2811 -6.952153e-18
2812 -5.150121e-18
2813 3.431319e-18
2814 8.990467e-18
2815 2.507992e-18
2816 -2.211797e-18
2817 4.522966e-19
2818 -1.111447e-18
2819 -2.981320e-18
2820 -2.802954e-18
2821 3.574206e-18
2822 -8.136804e-18
2823 -3.469418e-18
2824 -8.737694e-18
2825 3.895465e-18
2826 -1.211540e-17
2827 3.475521e-18
2828 -7.235640e-18
2829 -1.837360e-19
2830 -1.354895e-18
2831 4.139616e-18
2832 1.389041e-18
2833 6.560574e-18
2834 2.046111e-18
2835 -3.654051e-19
2836 -2.837784e-18
2837 -2.405610e-18
2838 -5.415337e-18
2839 9.608120e-18
2840 -1.367102e-18
2841 1.086372e-17
2842 1.832952e-18
2843 -3.293686e-19
2844 -1.489541e-18
2845 -8.307293e-18
2846 -1.542130e-18
2847 -1.141199e-17
2848 -5.432180e-18
2849 -7.439054e-18
2850 -1.158473e-17
2851 -4.901051e-18
2852 -9.481065e-18
2853 -6.201847e-18
2854 -7.634586e-18
2855 -1.436138e-18
2856 -1.183003e-17
2857 -3.405104e-18
2858 -3.006659e-18
2859 -7.119099e-18
2860 -1.611032e-17
2861 -1.025967e-18
2862 -1.979594e-18
2863 3.019903e-18
2864 -3.829147e-18
2865 -4.663920e-18
2866 -7.850297e-18
2867 -1.711609e-19
2868 -9.692464e-18
2869 -7.122791e-18
2870 4.039867e-18
2871 2.384133e-18
2872 3.961412e-18
2873 3.856120e-18
2874 6.679012e-18
2875 7.266044e-18
2876 1.824577e-18
2877 -4.961624e-18
2878 -4.356517e-18
2879 6.835097e-19
2880 1.430027e-18
2881 -4.239173e-18
2882 -1.328501e-18
2883 -9.115095e-18
2884 -6.744272e-18
2885 -1.255746e-18
2886 -3.493233e-18
2887 -5.467859e-18
2888 -4.967364e-18
2889 -1.319956e-18
2890 -7.811040e-19
2891 1.417681e-18
2892 3.892746e-18
2893 7.082893e-18
2894 2.335208e-18
2895 5.892241e-18
2896 5.941780e-18
2897 5.699018e-18
2898 -2.162723e-18
2899 9.082183e-18
2900 3.638277e-18
2901 6.194707e-18
2902 -3.449806e-19
2903 3.861942e-18
2904 -8.072321e-19
2905 5.555725e-18
2906 -2.801969e-18
2907 3.598212e-18
2908 -1.117949e-18
2909 -7.642578e-18
2910 3.277882e-18
2911 -3.022319e-18
2912 4.748043e-18
2913 1.128365e-18
2914 3.549701e-18
2915 -2.316783e-18
2916 -5.617724e-18
2917 2.675847e-18
2918 3.369976e-18
2919 -3.788901e-18
2920 5.047218e-18
2921 5.037396e-18
2922 1.085801e-17
2923 -9.566695e-18
2924 -9.559314e-18
2925 6.666919e-18
2926 1.026055e-17
2927 -1.148936e-18
2928 5.522088e-18
2929 9.603100e-18
2930 -4.331884e-18
2931 -1.476972e-18
2932 -1.919830e-18
2933 -7.889790e-18
2934 2.226887e-18
2935 -6.640261e-18
2936 -1.958967e-18
2937 -1.163649e-17
2938 7.232560e-19
2939 -7.672235e-18
2940 -1.257521e-17
2941 -9.542630e-20
2942 2.715905e-18
2943 -1.631397e-18
2944 -8.636386e-18
2945 -3.775020e-18
2946 -6.701612e-18
2947 3.937270e-18
2948 1.227501e-19
2949 5.391850e-18
2950 3.368311e-18
2951 -4.767728e-19
2952 2.348770e-18
2953 4.765512e-18
2954 -1.221836e-18
2955 -1.354377e-17
2956 1.678994e-19
2957 -5.048677e-18
2958 -4.323171e-18
2959 -1.211876e-17
2960 3.336132e-19
2961 -6.387870e-18
2962 -2.029740e-18
2963 -7.425673e-18
2964 -3.427602e-18
2965 -5.750350e-18
2966 -2.541476e-18
2967 -3.966458e-18
2968 -6.661413e-18
2969 -1.311803e-17
2970 -9.763998e-18
2971 -3.421953e-18
2972 -4.668252e-18
2973 -1.800923e-18
2974 -2.868509e-18
2975 -6.027826e-18
2976 -4.246383e-18
2977 -4.305427e-18
2978 -5.903143e-19
2979 4.986302e-18
2980 -4.867252e-18
2981 -9.906012e-18
2982 -5.988625e-18
2983 -7.433331e-18
2984 4.165469e-19
2985 7.050697e-18
2986 -8.985554e-18
2987 4.442128e-18
2988 -9.320119e-19
2989 -5.174893e-18
2990 1.345472e-18
2991 8.488198e-19
2992 8.419716e-18
2993 -1.289676e-18
2994 -5.160814e-18
2995 -2.180124e-18
2996 4.055322e-18
2997 -2.394771e-19
2998 1.247755e-18
2999 5.498788e-18
3000 1.043001e-17
3001 1.386727e-17
3002 1.158297e-17
3003 1.452798e-18
3004 7.482648e-19
3005 8.232972e-18
3006 2.962761e-18
3007 8.921683e-18
3008 1.398923e-17
3009 3.486109e-18
3010 8.908266e-18
3011 -9.900675e-18
3012 3.148022e-18
3013 1.126184e-17
3014 8.274286e-19
3015 3.612009e-18
3016 -1.231679e-17
3017 -5.815416e-18
3018 6.505533e-19
3019 -7.213027e-18
3020 1.806083e-18
3021 -5.605626e-18
3022 -5.738087e-18
3023 -1.008455e-18
3024 9.753749e-19
3025 -2.502838e-18
3026 -1.011439e-17
3027 -4.056062e-18
3028 6.109853e-18
3029 -6.109853e-18
3030 -1.899229e-18
3031 -6.315935e-18
3032 -2.414436e-18
3033 0.000000e+00
3034 8.958697e-18
3035 1.030413e-19
3036 1.604744e-18
3037 -1.001135e-18
3038 -1.302940e-18
3039 -7.611556e-18
3040 -1.729886e-18
3041 -3.452453e-18
3042 -3.731057e-18
3043 -5.898210e-18
3044 -9.010217e-18
3045 1.367341e-18
3046 -1.329898e-17
3047 -1.583550e-18
3048 -1.253995e-17
3049 -4.685431e-18
3050 -2.399797e-18
3051 -1.627577e-17
3052 -1.653337e-17
3053 -1.632729e-17
3054 -1.442806e-17
3055 -2.064095e-17
3056 -1.042352e-17
3057 -1.252883e-17
3058 -1.032048e-17
3059 -8.421247e-18
3060 -1.283795e-17
3061 -1.432502e-17
3062 -6.109853e-18
3063 -1.104177e-18
3064 -1.030413e-19
3065 -2.245235e-18
3066 0.000000e+00
3067 4.672551e-18
3068 -2.926125e-18
3069 -5.444113e-18
3070 -1.354460e-18
3071 -6.161373e-18
3072 -2.213914e-18
3073 5.884534e-19
3074 -6.900313e-18
3075 -7.486075e-18
3076 -2.582631e-18
3077 -9.558332e-18
3078 -2.264974e-18
3079 -1.859586e-18
3080 -8.071833e-21
3081 1.750750e-18
3082 8.682443e-20
3083 -1.983705e-18
3084 -2.677420e-18
3085 5.772665e-19
3086 5.482030e-18
3087 -2.228672e-19
3088 -7.933879e-18
3089 -4.229764e-18
3090 5.884730e-18
3091 -5.791543e-19
3092 -9.100615e-18
3093 -1.497841e-18
3094 -1.162259e-17
3095 -5.673445e-19
3096 -6.886556e-18
3097 -2.146512e-17
3098 -1.149830e-17
3099 -9.794038e-19
3100 -6.610462e-18
3101 -5.135689e-18
3102 -5.005676e-19
3103 -2.053791e-18
3104 -4.004541e-18
3105 -1.030413e-19
3106 1.030413e-19
3107 -4.210624e-18
3108 1.263187e-17
3109 -8.215165e-18
3110 1.622425e-17
3111 8.215165e-18
3112 -2.060826e-19
3113 -9.039495e-18
3114 -4.121652e-19
3115 -4.416706e-18
3116 -1.863868e-17
3117 2.002271e-18
3118 -4.622789e-18
3119 9.010217e-18
3120 -2.362915e-18
3121 5.294601e-18
3122 -1.442806e-17
3123 -5.787778e-18
3124 -1.127009e-17
3125 8.980940e-19
3126 -6.687701e-18
3127 2.212626e-18
3128 -2.857369e-18
3129 -1.880387e-18
3130 6.116998e-18
3131 3.477710e-19
3132 -9.033458e-18
3133 -1.145095e-17
3134 -1.408342e-17
3135 6.943283e-18
3136 -9.662599e-18
3137 -3.280299e-18
3138 -1.298726e-17
3139 2.146575e-18
3140 1.326612e-17
3141 -3.018369e-18
3142 -8.096988e-18
3143 6.201820e-18
3144 -2.045951e-18
3145 2.320088e-18
3146 -5.700255e-18
3147 2.399746e-18
3148 1.483010e-18
3149 1.915792e-18
3150 4.767377e-18
3151 2.245148e-20
3152 -5.618632e-18
3153 -9.397204e-19
3154 -8.647949e-18
3155 -4.450076e-19
3156 -2.759221e-19
3157 4.496873e-18
3158 3.617980e-18
3159 3.851295e-18
3160 -8.824148e-18
3161 4.238052e-18
3162 -9.905084e-18
3163 -5.651693e-18
3164 -6.450778e-18
3165 -4.965450e-18
3166 3.740604e-18
3167 -9.457010e-19
3168 -8.729696e-18
3169 4.469578e-18
3170 -5.201354e-18
3171 -3.788762e-18
3172 -1.061440e-17
3173 6.065446e-18
3174 -1.076375e-17
3175 1.812298e-18
3176 -5.697884e-18
3177 -2.911808e-18
3178 -5.041467e-18
3179 -4.000584e-19
3180 -6.567610e-18
3181 1.845852e-18
3182 -8.307822e-18
3183 -8.966016e-18
3184 -3.029166e-18
3185 -7.766118e-18
3186 -1.147617e-17
3187 -7.110988e-18
3188 -1.673945e-17
3189 -7.110988e-18
3190 -1.221971e-17
3191 -6.109853e-18
3192 1.030413e-19
3193 -1.030413e-19
3194 -4.416706e-18
3195 4.004541e-18
3196 -4.121652e-19
3197 -6.315935e-18
3198 -5.366321e-18
3199 2.060826e-19
3200 -1.168226e-17
3201 -1.361780e-18
3202 -8.421247e-18
3203 -7.581709e-19
3204 8.692752e-18
3205 -1.466546e-17
3206 -1.368453e-17
3207 -9.499663e-18
3208 -1.590802e-17
3209 -5.858268e-19
3210 -1.641647e-18
3211 -2.466804e-18
3212 -4.236279e-19
3213 6.677770e-18
3214 8.790590e-18
3215 5.664964e-18
3216 -5.253200e-18
3217 1.246044e-18
3218 3.847261e-18
3219 -4.042608e-18
3220 -3.740614e-18
3221 -6.439115e-18
3222 -8.050292e-18
3223 5.121375e-18
3224 -5.265711e-18
3225 -5.710779e-18
3226 -6.304518e-18
3227 -8.483147e-18
3228 4.728510e-18
3229 -3.125613e-18
3230 3.758285e-18
3231 -2.055581e-18
3232 -4.096728e-18
3233 -3.412263e-18
3234 -1.430433e-17
3235 -4.929456e-18
3236 -2.476081e-18
3237 -5.696056e-18
3238 -3.908099e-18
3239 -4.958209e-18
3240 -1.635622e-18
3241 0.000000e+00
3242 -3.157968e-18
3243 -2.105312e-18
3244 6.447517e-18
3245 5.263280e-19
3246 -3.157968e-18
3247 -4.210624e-18
3248 1.004806e-18
3249 4.230449e-18
3250 -1.439075e-18
3251 7.768874e-20
3252 3.780529e-18
3253 6.431404e-18
3254 6.624435e-18
3255 1.449433e-17
3256 1.626053e-18
3257 -3.256621e-19
3258 -1.686106e-18
3259 7.538897e-18
3260 -1.859801e-19
3261 4.085068e-18
3262 4.237226e-18
3263 2.564122e-19
3264 -3.823591e-18
3265 -6.569733e-19
3266 7.773357e-19
3267 1.204486e-17
3268 9.660647e-18
3269 6.014258e-18
3270 4.567300e-18
3271 4.367246e-18
3272 -8.723440e-19
3273 -1.167421e-18
3274 7.053261e-18
3275 -2.556526e-18
3276 -2.521953e-18
3277 4.758106e-18
3278 -2.139922e-18
3279 -2.016358e-18
3280 -5.409121e-18
3281 1.139244e-18
3282 3.450199e-19
3283 -1.073842e-17
3284 -6.261991e-18
3285 -1.087682e-17
3286 -4.052145e-18
3287 -7.956613e-18
3288 -2.791785e-18
3289 -4.318951e-18
3290 -9.555949e-18
3291 -7.336276e-19
3292 -4.741179e-18
3293 4.143144e-18
3294 -6.839731e-18
3295 -1.210201e-17
3296 -5.151808e-18
3297 -9.946491e-18
3298 -2.380216e-18
3299 -3.980061e-18
3300 -7.124122e-19
3301 -2.770531e-18
3302 -3.210207e-18
3303 5.469070e-18
3304 -1.512284e-18
3305 -4.938031e-18
3306 3.742915e-18
3307 -3.959605e-18
3308 -3.631845e-18
3309 -3.314065e-18
3310 -5.061269e-18
3311 -5.388967e-18
3312 -5.964208e-19
3313 1.150568e-17
3314 4.972783e-18
3315 -2.570987e-18
3316 5.245706e-18
3317 1.094186e-17
3318 -5.237655e-18
3319 -8.513261e-18
3320 9.110233e-18
3321 8.030404e-18
3322 -2.080285e-18
3323 4.862485e-18
3324 -5.838665e-18
3325 6.286790e-18
3326 -2.907506e-18
3327 -1.721636e-18
3328 -2.120666e-18
3329 -8.448615e-18
3330 2.982290e-18
3331 -2.531432e-18
3332 -7.374782e-19
3333 3.123044e-18
3334 2.993750e-18
3335 -1.827185e-18
3336 -2.883715e-18
3337 -9.715256e-19
3338 1.669433e-18
3339 3.186976e-18
3340 -3.682567e-18
3341 -4.170061e-19
3342 8.517874e-19
3343 2.806960e-18
3344 1.585839e-18
3345 7.140797e-19
3346 1.283526e-18
3347 -1.456548e-19
3348 -8.644184e-19
3349 4.416458e-18
3350 -3.078731e-18
3351 7.892854e-18
3352 8.625058e-19
3353 1.451468e-18
3354 8.188144e-18
3355 -8.777423e-19
3356 2.367415e-18
3357 1.010082e-18
3358 -5.913237e-18
3359 8.954061e-20
3360 8.300550e-19
3361 -7.224804e-19
3362 -3.125143e-18
3363 1.437488e-18
3364 4.106100e-18
3365 2.265296e-18
3366 -3.196128e-18
3367 4.359384e-18
3368 -4.688870e-18
3369 -4.014053e-18
3370 -1.620287e-18
3371 3.354400e-18
3372 -5.556109e-18
3373 -5.875396e-19
3374 -4.895185e-18
3375 -9.267821e-18
3376 -1.324660e-17
3377 5.211759e-18
3378 -9.010217e-18
3379 -9.267821e-18
3380 -7.699958e-18
3381 -6.109853e-18
3382 -6.728101e-18
3383 -8.421247e-18
3384 -1.021744e-17
3385 -3.695417e-18
3386 -6.212894e-18
3387 -2.208353e-18
3388 2.002271e-18
3389 2.156832e-18
3390 1.558376e-17
3391 8.318206e-18
3392 6.109853e-18
3393 7.766118e-18
3394 1.117437e-17
3395 2.105312e-18
3396 -1.908889e-18
3397 5.923970e-18
3398 1.501703e-18
3399 2.105312e-18
3400 -3.805001e-18
3401 -3.263428e-18
3402 1.507607e-18
3403 -7.368526e-18
3404 -1.027894e-17
3405 -1.279618e-17
3406 -2.776248e-18
3407 -2.085368e-18
3408 -1.894217e-18
3409 -2.575954e-18
3410 4.812138e-18
3411 -4.564347e-19
3412 -1.031713e-18
3413 -8.092499e-18
3414 -7.353805e-18
3415 1.863132e-18
3416 -4.335293e-18
3417 -9.310240e-18
3418 1.415424e-18
3419 5.011482e-19
3420 -9.207675e-19
3421 -2.497898e-18
3422 2.488023e-18
3423 -5.069045e-18
3424 5.060130e-18
3425 1.036977e-18
3426 -1.736153e-19
3427 -2.469795e-18
3428 -7.122496e-19
3429 -6.012133e-18
3430 -2.309129e-18
3431 -4.435109e-18
3432 1.952452e-18
3433 3.068670e-18
3434 -4.984523e-18
3435 3.368819e-18
3436 -6.518845e-19
3437 4.972282e-18
3438 5.642220e-18
3439 -7.446581e-19
3440 1.166328e-18
3441 4.162913e-18
3442 -2.718559e-20
3443 6.243998e-18
3444 -5.797962e-19
3445 -2.999329e-18
3446 2.279396e-18
3447 -4.512783e-19
3448 -8.671413e-18
3449 -5.208207e-18
3450 -1.518317e-19
3451 -9.845978e-19
3452 -1.303112e-19
3453 -6.803701e-18
3454 -5.389876e-18
3455 -3.579518e-18
3456 -2.389641e-18
3457 6.022219e-18
3458 1.397305e-18
3459 -4.125946e-18
3460 1.861814e-17
3461 4.916700e-18
3462 6.050736e-18
3463 3.318270e-18
3464 2.150562e-18
3465 -8.943540e-18
3466 -4.834933e-18
3467 3.079163e-18
3468 4.984343e-18
3469 -7.780254e-18
3470 -8.407279e-18
3471 -1.161713e-17
3472 -1.406618e-17
3473 -9.520075e-18
3474 -1.403062e-17
3475 -7.498042e-18
3476 -4.850336e-18
3477 3.075167e-18
3478 3.624785e-19
3479 -5.619226e-18
3480 -2.727463e-18
3481 -3.730550e-18
3482 5.015778e-18
3483 1.956766e-18
3484 1.372538e-18
3485 3.438424e-18
3486 3.142435e-18
3487 -2.004053e-18
3488 -1.797605e-18
3489 4.115138e-18
3490 1.050583e-17
3491 1.941128e-18
3492 7.631069e-18
3493 -5.466291e-03
3494 1.580414e-02
3495 -1.419537e-02
3496 -2.655905e-02
3497 -2.327697e-02
3498 -5.958188e-02
3499 -3.062942e-02
3500 -8.540935e-02
3501 -6.727631e-02
3502 -7.132725e-02
3503 -5.484744e-02
3504 -7.663172e-02
3505 -6.465338e-02
3506 -5.825724e-02
3507 -3.828453e-02
3508 -2.788968e-02
3509 -4.912141e-02
3510 -1.451929e-02
3511 -1.993288e-02
3512 6.434711e-03
3513 1.693833e-02
3514 1.568971e-03
3515 7.440824e-03
3516 1.840540e-02
3517 -9.301846e-03
3518 -3.909035e-18
3519 -6.681674e-18
3520 -3.749489e-18
3521 -2.742200e-18
3522 -1.750950e-17
3523 -1.846766e-18
3524 -4.714386e-18
3525 7.914014e-19
3526 6.953140e-18
3527 -5.961831e-19
3528 -2.820581e-20
3529 -3.457469e-18
3530 -1.075731e-18
3531 3.715835e-19
3532 2.482189e-18
3533 -4.600326e-18
3534 5.098254e-18
3535 -1.074884e-18
3536 -1.484636e-18
3537 -7.334908e-18
3538 -4.603731e-18
3539 -2.686603e-18
3540 -1.750815e-18
3541 4.386227e-18
3542 4.825346e-18
3543 1.293768e-18
3544 6.258692e-18
3545 5.255380e-18
3546 1.305227e-17
3547 1.053921e-17
3548 1.150417e-17
3549 6.086893e-18
3550 1.644626e-18
3551 -6.282318e-18
3552 5.034539e-18
3553 -4.997192e-19
3554 3.393861e-18
3555 -1.539722e-17
3556 8.332879e-18
3557 -8.595149e-18
3558 4.458167e-18
3559 7.870171e-19
3560 7.714109e-19
3561 6.758299e-18
3562 -1.072692e-18
3563 5.360969e-18
3564 8.395961e-19
3565 9.266189e-18
3566 4.593853e-18
3567 7.426117e-18
3568 5.857028e-18
3569 7.318405e-18
3570 3.363368e-18
3571 1.434909e-17
3572 6.673816e-18
3573 1.087134e-17
3574 3.476918e-18
3575 3.924543e-18
3576 -3.606991e-18
3577 3.385517e-18
3578 6.152004e-18
3579 1.206150e-18
3580 -4.029821e-18
3581 3.417739e-18
3582 -1.303554e-17
3583 8.375107e-19
3584 -8.948599e-18
3585 -3.440651e-18
3586 -3.253654e-18
3587 -4.267442e-18
3588 -3.688690e-18
3589 3.787129e-18
3590 -1.132880e-17
3591 4.283452e-19
3592 1.720744e-18
3593 -5.888867e-18
3594 -2.169107e-18
3595 2.366247e-18
3596 -2.222095e-18
3597 -3.622001e-18
3598 5.467039e-18
3599 -6.190923e-18
3600 1.377064e-18
3601 1.449692e-18
3602 -1.882925e-18
3603 -4.417042e-18
3604 -9.717976e-18
3605 -1.992815e-19
3606 -3.300160e-18
3607 -1.617814e-18
3608 -5.173460e-18
3609 2.706768e-18
3610 -4.624114e-18
3611 -4.397162e-18
3612 -1.034048e-17
3613 -1.140531e-17
3614 6.900549e-19
3615 -6.777111e-18
3616 -2.457448e-18
3617 -4.463930e-18
3618 -6.761070e-18
3619 -5.337059e-18
3620 -1.389257e-17
3621 -3.370290e-18
3622 -7.298313e-18
3623 -1.711005e-18
3624 -2.389492e-18
3625 -1.069192e-18
3626 -6.010898e-18
3627 5.192768e-18
3628 1.019363e-18
3629 -4.028176e-19
3630 -6.695907e-18
3631 -9.480043e-19
3632 5.262289e-19
3633 -4.303710e-18
3634 3.226186e-18
3635 7.761368e-19
3636 -3.334078e-18
3637 -2.188557e-18
3638 -3.776249e-18
3639 -1.588505e-17
3640 -5.602732e-18
3641 -6.617479e-18
3642 2.145465e-18
3643 -2.165447e-18
3644 -2.248226e-18
3645 -1.258738e-18
3646 3.772698e-18
3647 3.209488e-18
3648 9.010217e-18
3649 -1.258738e-18
3650 2.033183e-17
3651 1.899229e-18
3652 -2.274626e-17
3653 -8.421247e-18
3654 1.796188e-18
3655 1.632729e-17
3656 -2.208353e-18
3657 -6.212894e-18
3658 -2.002271e-18
3659 4.159103e-18
3660 7.574674e-18
3661 4.313665e-18
3662 -1.899229e-18
3663 2.760441e-18
3664 5.668125e-18
3665 2.105312e-18
3666 5.724767e-18
3667 9.182935e-19
3668 -1.501703e-18
3669 2.105312e-18
3670 -1.525444e-18
3671 2.326663e-18
3672 -8.395814e-19
3673 2.698264e-18
3674 -4.467897e-18
3675 -2.923027e-18
3676 -3.376421e-18
3677 -1.082793e-18
3678 1.116341e-19
3679 1.376350e-17
3680 -3.660354e-18
3681 2.372296e-18
3682 1.226897e-17
3683 -4.124901e-20
3684 8.084950e-18
3685 2.788240e-18
3686 1.505428e-18
3687 1.349968e-17
3688 9.395085e-18
3689 6.253277e-18
3690 -7.219166e-18
3691 4.042224e-18
3692 1.406340e-18
3693 5.248319e-18
3694 7.524950e-18
3695 -7.811380e-18
3696 1.184795e-18
3697 -8.493288e-18
3698 -7.449453e-18
3699 2.221926e-18
3700 -7.021482e-19
3701 -1.629603e-18
3702 -4.301739e-19
3703 3.725998e-18
3704 4.074938e-18
3705 -3.712654e-18
3706 -3.689653e-19
3707 5.330211e-18
3708 -8.146380e-18
3709 -1.848630e-18
3710 2.471752e-18
3711 1.465895e-18
3712 3.089681e-18
3713 -1.286038e-18
3714 8.622434e-18
3715 -1.699944e-19
3716 8.527963e-18
3717 1.325770e-17
3718 1.129194e-18
3719 -1.873684e-19
3720 6.102417e-18
3721 -3.425642e-18
3722 4.797253e-18
3723 1.880931e-18
3724 -5.191377e-18
3725 5.645909e-19
3726 -3.246725e-18
3727 -3.422664e-18
3728 -6.110080e-18
3729 -3.470720e-18
3730 -2.235208e-18
3731 -5.960241e-18
3732 -3.121310e-18
3733 9.804512e-18
3734 3.547514e-18
3735 -1.396384e-19
3736 5.528906e-18
3737 -7.012559e-18
3738 9.911153e-20
3739 1.047487e-18
3740 -1.299558e-18
3741 1.221253e-17
3742 3.889404e-18
3743 -2.622147e-18
3744 2.285990e-18
3745 -7.103085e-18
3746 -8.677493e-18
3747 3.260269e-19
3748 7.244830e-18
3749 -4.168891e-19
3750 -6.555432e-18
3751 7.835334e-19
3752 -5.956072e-18
3753 8.355717e-20
3754 -1.064407e-17
3755 -4.559696e-18
3756 -4.016810e-18
3757 -5.334253e-18
3758 -8.532369e-18
3759 -5.360398e-18
3760 -7.124530e-18
3761 -1.507571e-17
3762 -6.935750e-18
3763 -3.157968e-18
3764 -4.210624e-18
3765 0.000000e+00
3766 -2.105312e-18
3767 1.052656e-17
3768 0.000000e+00
3769 2.105312e-18
3770 1.684249e-17
3771 0.000000e+00
3772 4.210624e-18
3773 1.263187e-17
3774 0.000000e+00
3775 -8.421247e-18
3776 -1.263187e-17
3777 4.210624e-18
3778 4.210624e-18
3779 8.421247e-18
3780 0.000000e+00
3781 6.077726e-19
3782 3.526843e-18
3783 -9.908604e-19
3784 -3.525921e-18
3785 -3.255325e-18
3786 4.669083e-18
3787 -3.279344e-18
3788 -6.221057e-19
3789 1.685643e-18
3790 4.620226e-18
3791 9.154878e-18
3792 -4.006990e-18
3793 -8.487561e-18
3794 -5.423526e-18
3795 -1.200589e-18
3796 -2.185502e-18
3797 6.293894e-18
3798 -5.610553e-18
3799 5.196349e-18
3800 3.947905e-18
3801 -4.938768e-18
3802 9.446459e-20
3803 1.035880e-19
3804 -1.030625e-17
3805 5.767950e-18
3806 6.839983e-18
3807 -6.776689e-18
3808 -4.141494e-18
3809 -7.006445e-18
3810 -1.082235e-17
3811 -2.968885e-18
3812 -1.165426e-17
3813 9.075157e-18
3814 -1.148257e-20
3815 4.619174e-18
3816 6.164978e-18
3817 3.170038e-18
3818 -1.267842e-18
3819 1.237232e-17
3820 -1.515723e-18
3821 5.882065e-18
3822 6.305112e-18
3823 -2.736619e-18
3824 7.122144e-20
3825 5.622763e-18
3826 -7.546755e-18
3827 -2.417566e-18
3828 -1.176876e-17
3829 2.324978e-19
3830 -2.510312e-18
3831 6.658281e-18
3832 -3.735816e-18
3833 -9.518104e-18
3834 -2.028031e-18
3835 2.502838e-18
3836 5.903770e-18
3837 1.950750e-18
3838 -1.899229e-18
3839 1.899229e-18
3840 6.109853e-18
3841 -6.315935e-18
3842 -1.442806e-17
3843 0.000000e+00
3844 -1.106401e-17
3845 4.107582e-18
3846 2.605879e-18
3847 1.001135e-18
3848 -8.023721e-19
3849 3.400932e-18
3850 -2.480738e-18
3851 5.557765e-18
3852 1.234968e-17
3853 1.086020e-19
3854 9.010217e-18
3855 3.369611e-18
3856 8.574387e-18
3857 3.022965e-18
3858 1.148730e-17
3859 -2.683160e-18
3860 6.610420e-18
3861 5.749208e-18
3862 -4.519748e-18
3863 3.695417e-18
3864 -2.414436e-18
3865 -4.622789e-18
3866 -6.418977e-18
3867 -8.524289e-18
3868 -2.311394e-18
3869 -8.421247e-18
3870 -2.084704e-17
3871 1.693147e-18
3872 1.899229e-18
3873 -3.106447e-18
3874 -4.107582e-18
3875 1.277179e-17
3876 0.000000e+00
3877 2.169713e-18
3878 6.084093e-18
3879 3.124151e-19
3880 -2.856163e-18
3881 -1.545619e-19
3882 3.792898e-18
3883 4.038908e-18
3884 8.547156e-18
3885 1.606757e-18
3886 -4.223819e-18
3887 -4.008635e-18
3888 8.491480e-19
3889 -7.402383e-18
3890 -5.203693e-18
3891 3.160386e-19
3892 3.049595e-18
3893 -4.864934e-19
3894 5.875981e-19
3895 2.953743e-19
3896 -1.566850e-18
3897 2.944537e-18
3898 5.995453e-18
3899 6.528449e-18
3900 -3.606787e-18
3901 1.716657e-18
3902 2.304177e-18
3903 1.164285e-18
3904 -3.712764e-18
3905 2.651336e-18
3906 -1.949846e-18
3907 -5.401790e-18
3908 -5.222748e-18
3909 -3.753711e-19
3910 -7.321199e-18
3911 2.032499e-18
3912 5.005676e-19
3913 -5.152065e-20
3914 4.004541e-18
3915 -4.107582e-18
3916 4.107582e-18
3917 -4.210624e-18
3918 1.263187e-17
3919 -2.060826e-19
3920 -7.802999e-18
3921 2.060826e-19
3922 -8.215165e-18
3923 -3.306674e-17
3924 -1.643033e-17
3925 -1.242579e-17
3926 -6.625059e-18
3927 -2.002271e-18
3928 -2.064095e-17
3929 -9.010217e-18
3930 -1.237427e-17
3931 -3.715617e-18
3932 -2.414436e-18
3933 -3.159798e-18
3934 7.435320e-19
3935 -5.108718e-18
3936 -6.808899e-19
3937 -2.638246e-18
3938 1.003504e-18
3939 -5.403186e-18
3940 7.570096e-19
3941 -5.693176e-18
3942 2.193875e-18
3943 1.448463e-18
3944 5.133377e-18
3945 -8.874046e-18
3946 -1.454355e-17
3947 8.357624e-19
3948 6.661455e-18
3949 -7.774187e-18
3950 -1.379019e-17
3951 -1.136929e-17
3952 -1.905923e-18
3953 -8.317005e-18
3954 -5.492252e-18
3955 -1.145219e-17
3956 -8.522728e-18
3957 -2.120957e-19
3958 -1.460208e-17
3959 2.898505e-19
3960 -2.186017e-18
3961 -8.643258e-19
3962 3.720901e-18
3963 -1.997853e-18
3964 6.126906e-18
3965 -1.934310e-18
3966 1.166970e-17
3967 1.775051e-18
3968 3.306306e-18
3969 5.843149e-18
3970 1.601547e-18
3971 7.029235e-18
3972 -1.007117e-18
3973 6.453953e-18
3974 -1.172928e-18
3975 -3.332392e-19
3976 -6.610189e-18
3977 -4.922496e-18
3978 -2.250483e-18
3979 5.011204e-18
3980 4.654675e-18
3981 1.125970e-17
3982 3.668258e-18
3983 8.861262e-18
3984 1.068869e-17
3985 1.194586e-18
3986 5.932541e-18
3987 7.576830e-18
3988 1.276858e-17
3989 4.645217e-18
3990 1.977796e-18
3991 3.654608e-18
3992 5.973857e-18
3993 5.447689e-19
3994 1.976510e-18
3995 -2.760441e-18
3996 -7.471633e-18
3997 2.900364e-18
3998 -1.273491e-17
3999 2.900364e-18
4000 3.798458e-18
4001 1.899229e-18
4002 4.107582e-18
4003 -4.107582e-18
4004 -1.242579e-17
4005 -4.004541e-18
4006 -1.643033e-17
4007 -6.315935e-18
4008 -9.370862e-18
4009 8.215165e-18
4010 -1.568680e-17
4011 -1.337540e-17
4012 -8.421247e-18
4013 -9.768388e-18
4014 -6.324277e-18
4015 -1.650704e-18
4016 -1.368453e-17
4017 -1.050080e-17
4018 -1.219423e-17
4019 -9.787811e-19
4020 -4.990425e-19
4021 6.749787e-18
4022 6.026631e-18
4023 2.378080e-18
4024 1.286863e-17
4025 1.372219e-17
4026 3.350816e-18
4027 1.011870e-17
4028 8.105546e-19
4029 1.244064e-17
4030 2.013922e-18
4031 3.985622e-18
4032 6.325052e-18
4033 7.067982e-18
4034 5.298930e-18
4035 6.025703e-18
4036 5.498414e-18
4037 9.160881e-19
4038 1.269927e-17
4039 -1.580840e-18
4040 4.539999e-18
4041 1.121038e-18
4042 3.667361e-18
4043 -6.861371e-18
4044 2.490830e-18
4045 3.632112e-19
4046 -2.568450e-18
4047 -4.353603e-18
4048 4.852332e-18
4049 -5.484547e-18
4050 -5.239679e-18
4051 -3.879808e-18
4052 7.465725e-18
4053 -9.198413e-03
4054 2.659445e-02
4055 -2.388728e-02
4056 -4.469230e-02
4057 -3.916937e-02
4058 -1.002615e-01
4059 -5.154172e-02
4060 -1.437228e-01
4061 -1.132093e-01
4062 -1.200261e-01
4063 -9.229464e-02
4064 -1.289522e-01
4065 -1.087956e-01
4066 -9.803248e-02
4067 -6.442337e-02
4068 -4.693141e-02
4069 -8.265916e-02
4070 -2.443236e-02
4071 -3.354209e-02
4072 1.082802e-02
4073 2.850302e-02
4074 2.640188e-03
4075 1.252106e-02
4076 3.097173e-02
4077 -1.565270e-02
4078 4.210624e-18
4079 -8.421247e-18
4080 -8.421247e-18
4081 0.000000e+00
4082 0.000000e+00
4083 0.000000e+00
4084 1.684249e-17
4085 0.000000e+00
4086 0.000000e+00
4087 -8.421247e-18
4088 -8.421247e-18
4089 0.000000e+00
4090 -8.421247e-18
4091 0.000000e+00
4092 -6.315935e-18
4093 4.210624e-18
4094 4.210624e-18
4095 -2.105312e-18
4096 -7.368591e-18
4097 -1.052656e-18
4098 -8.421247e-18
4099 -1.263187e-17
4100 -7.551833e-18
4101 -1.168967e-17
4102 -9.600516e-19
4103 -3.906089e-18
4104 4.719807e-18
4105 -6.278840e-19
4106 3.107290e-18
4107 -1.994142e-19
4108 -1.957146e-18
4109 1.351006e-18
4110 2.654203e-18
4111 5.478835e-18
4112 9.094141e-19
4113 1.808855e-18
4114 7.776687e-19
4115 -1.141842e-17
4116 1.306501e-18
4117 -4.062861e-18
4118 -3.279734e-18
4119 -5.340253e-18
4120 -9.660056e-18
4121 -1.133970e-17
4122 -7.190340e-18
4123 -7.359475e-18
4124 -1.624273e-17
4125 -8.374056e-18
4126 -5.416491e-18
4127 -8.609115e-18
4128 -1.317378e-17
4129 3.113429e-18
4130 -5.084604e-18
4131 -6.710291e-19
4132 -4.285259e-18
4133 -1.137923e-17
4134 -2.969315e-18
4135 -1.234587e-17
4136 -4.433174e-18
4137 3.777685e-18
4138 -4.457078e-19
4139 -5.824821e-18
4140 -1.428228e-18
4141 -3.605253e-18
4142 -5.305208e-19
4143 1.208367e-17
4144 4.289737e-18
4145 -1.345305e-18
4146 -5.820895e-19
4147 3.121988e-18
4148 -9.733174e-18
4149 -1.416571e-18
4150 -5.572638e-18
4151 -6.540869e-18
4152 -1.417435e-17
4153 -3.963815e-18
4154 1.876118e-18
4155 3.008380e-18
4156 -7.723929e-18
4157 2.383256e-18
4158 1.244306e-19
4159 1.165183e-18
4160 -3.346355e-18
4161 2.380516e-18
4162 4.528589e-18
4163 9.675388e-18
4164 -2.021148e-18
4165 1.571627e-18
4166 -3.526039e-18
4167 -2.318851e-18
4168 3.646367e-18
4169 -4.670144e-18
4170 3.332924e-18
4171 -3.391746e-18
4172 -3.706516e-18
4173 -5.933695e-18
4174 6.449348e-18
4175 -4.265554e-18
4176 1.502931e-19
4177 9.711523e-18
4178 -8.035445e-18
4179 3.698884e-18
4180 -1.354366e-18
4181 1.507072e-18
4182 -1.148061e-18
4183 4.959979e-18
4184 -4.106764e-18
4185 -6.535521e-18
4186 1.549156e-18
4187 -4.033396e-19
4188 -3.159490e-18
4189 -3.350847e-18
4190 -2.412133e-19
4191 3.146761e-18
4192 -1.226459e-17
4193 -6.808852e-18
4194 1.986537e-18
4195 -3.065281e-18
4196 -8.275190e-18
4197 2.672624e-18
4198 5.491173e-18
4199 -6.905113e-18
4200 -1.072809e-18
4201 -4.563788e-18
4202 1.322982e-18
4203 3.227286e-18
4204 8.041871e-19
4205 -3.765017e-18
4206 -3.956351e-18
4207 -8.446339e-18
4208 -4.981034e-18
4209 -2.285347e-18
4210 -3.973198e-18
4211 -5.602011e-20
4212 -7.694278e-18
4213 -1.463537e-17
4214 -1.325624e-17
4215 -4.809983e-18
4216 3.393292e-19
4217 -1.094731e-17
4218 -5.980050e-18
4219 -9.507461e-18
4220 2.802396e-18
4221 -2.976047e-18
4222 1.778597e-18
4223 4.565128e-18
4224 2.966599e-18
4225 2.752315e-18
4226 1.245467e-17
4227 1.017357e-17
4228 4.040292e-18
4229 7.089961e-18
4230 -2.791575e-18
4231 1.894427e-18
4232 -6.486827e-18
4233 -1.516438e-17
4234 -1.401442e-17
4235 -1.172370e-17
4236 -1.405576e-17
4237 -1.008546e-17
4238 -9.838301e-18
4239 -5.148916e-18
4240 -7.985256e-18
4241 -2.129631e-18
4242 -3.904597e-18
4243 7.328316e-19
4244 2.283528e-18
4245 1.273129e-17
4246 4.694233e-18
4247 9.206483e-18
4248 8.497572e-18
4249 -1.805876e-18
4250 5.079857e-18
4251 3.107341e-18
4252 2.975960e-18
4253 5.892226e-18
4254 4.914272e-18
4255 -1.566267e-18
4256 4.601915e-18
4257 2.807995e-19
4258 -4.467341e-19
4259 3.503452e-18
4260 5.662813e-18
4261 -3.677559e-19
4262 3.513425e-18
4263 -3.278191e-20
4264 3.344553e-18
4265 1.169923e-17
4266 7.386379e-18
4267 -8.260245e-20
4268 -4.138539e-18
4269 5.492134e-18
4270 7.230033e-18
4271 2.579694e-18
4272 -1.258498e-17
4273 6.142101e-18
4274 -1.133351e-18
4275 2.046758e-19
4276 -1.460950e-18
4277 -2.380727e-19
4278 -9.703381e-18
4279 2.904521e-18
4280 -3.184686e-18
4281 -1.330908e-18
4282 3.729185e-18
4283 1.069194e-17
4284 1.462476e-18
4285 1.145415e-18
4286 8.056066e-18
4287 -4.744509e-19
4288 -4.375356e-18
4289 -6.252657e-18
4290 -9.127101e-19
4291 6.151542e-18
4292 2.210595e-18
4293 -2.202869e-18
4294 1.016082e-17
4295 -3.027401e-18
4296 2.863964e-18
4297 -1.065857e-18
4298 -1.027421e-17
4299 -4.062818e-18
4300 -5.993817e-18
4301 -3.200983e-18
4302 7.002791e-18
4303 -7.688577e-18
4304 -8.866074e-19
4305 -1.366847e-18
4306 -1.120036e-18
4307 3.996021e-18
4308 3.903775e-19
4309 1.312012e-19
4310 -6.589018e-19
4311 4.740132e-19
4312 6.305950e-18
4313 5.834093e-19
4314 1.015130e-18
4315 7.264408e-18
4316 -2.550096e-18
4317 1.111151e-19
4318 -5.668898e-18
4319 7.514793e-18
4320 8.209544e-19
4321 5.122200e-18
4322 3.099733e-18
4323 6.059176e-18
4324 3.843331e-18
4325 4.085439e-18
4326 5.766272e-18
4327 -7.973617e-19
4328 1.726521e-18
4329 2.454687e-18
4330 -3.000030e-18
4331 -7.725301e-18
4332 -8.175186e-18
4333 -2.668738e-18
4334 -1.260047e-17
4335 3.687601e-18
4336 -1.030616e-17
4337 -1.296951e-17
4338 -8.149729e-18
4339 -8.635625e-18
4340 -7.033084e-18
4341 -1.112613e-17
4342 -3.582066e-18
4343 -9.951560e-18
4344 -1.658801e-18
4345 -3.804151e-18
4346 -9.109323e-18
4347 -6.467089e-18
4348 -6.088168e-18
4349 -6.205637e-18
4350 -2.692406e-18
4351 6.669780e-19
4352 6.364666e-18
4353 -7.085112e-19
4354 1.761557e-18
4355 -5.237867e-18
4356 -1.539762e-17
4357 1.506349e-18
4358 1.747808e-18
4359 1.776054e-19
4360 -3.708803e-18
4361 1.592528e-18
4362 9.278852e-20
4363 -2.663607e-19
4364 -1.517219e-18
4365 2.641375e-18
4366 5.430674e-18
4367 5.277826e-18
4368 -2.384617e-19
4369 -2.373932e-18
4370 5.092949e-19
4371 -1.653484e-18
4372 -6.860704e-18
4373 5.789607e-18
4374 -5.082957e-18
4375 1.001135e-18
4376 -4.902635e-18
4377 3.864049e-19
4378 2.311394e-18
4379 2.208353e-18
4380 -3.209488e-18
4381 2.105312e-18
4382 -1.899229e-18
4383 1.950750e-18
4384 6.418977e-18
4385 7.162509e-18
4386 6.636181e-18
4387 5.160238e-18
4388 6.071212e-18
4389 6.187134e-18
4390 1.486789e-17
4391 -3.343851e-18
4392 7.543424e-18
4393 3.835198e-18
4394 1.867000e-17
4395 -3.204949e-18
4396 6.048037e-20
4397 -4.168582e-18
4398 1.413300e-18
4399 -7.648438e-18
4400 -7.250911e-18
4401 2.208353e-18
4402 -1.116705e-17
4403 1.052656e-17
4404 -1.216819e-17
4405 -1.032048e-17
4406 -1.693147e-18
4407 -2.002271e-18
4408 -5.903770e-18
4409 4.313665e-18
4410 1.030413e-19
4411 8.215165e-18
4412 -9.010217e-18
4413 2.002271e-18
4414 2.002271e-18
4415 -1.950750e-18
4416 -3.003406e-18
4417 -1.358705e-17
4418 -2.554359e-18
4419 -9.477634e-18
4420 -8.888735e-18
4421 1.129937e-18
4422 -2.443998e-18
4423 -5.450843e-18
4424 -2.332090e-18
4425 1.218859e-19
4426 2.241819e-18
4427 3.725809e-18
4428 5.694195e-18
4429 4.910476e-18
4430 1.272421e-17
4431 9.902784e-18
4432 2.731942e-18
4433 5.272978e-18
4434 5.599201e-18
4435 3.834317e-18
4436 1.351173e-18
4437 -2.737367e-18
4438 -7.629805e-18
4439 -4.316885e-18
4440 1.558860e-18
4441 -6.941583e-18
4442 -2.631758e-18
4443 -6.564718e-18
4444 -5.476467e-18
4445 -1.653090e-18
4446 1.601772e-18
4447 2.362167e-18
4448 -1.047232e-18
4449 -2.146271e-18
4450 8.888651e-18
4451 -3.386098e-18
4452 2.727362e-18
4453 1.156458e-17
4454 -2.105312e-18
4455 2.156832e-18
4456 7.854520e-18
4457 4.004541e-18
4458 8.215165e-18
4459 3.798458e-18
4460 -4.004541e-18
4461 4.416706e-18
4462 4.004541e-18
4463 1.242579e-17
4464 4.210624e-18
4465 6.212894e-18
4466 8.627330e-18
4467 1.057808e-17
4468 1.032048e-17
4469 -2.951885e-18
4470 3.518612e-18
4471 -4.505109e-18
4472 -1.327236e-17
4473 1.619293e-17
4474 -1.079528e-17
4475 -4.159103e-18
4476 7.066502e-19
4477 -4.837664e-18
4478 4.538382e-18
4479 -9.748189e-18
4480 -5.583525e-18
4481 -2.683160e-18
4482 -6.264415e-18
4483 -2.951885e-18
4484 -4.107582e-18
4485 1.104177e-18
4486 -8.627330e-18
4487 -2.105312e-18
4488 -4.210624e-18
4489 -6.109853e-18
4490 -2.423333e-17
4491 1.796188e-18
4492 -1.062960e-17
4493 8.112123e-18
4494 -5.417841e-18
4495 1.201362e-17
4496 4.608150e-18
4497 2.208353e-18
4498 7.368591e-18
4499 1.950750e-18
4500 1.122617e-18
4501 -2.650081e-18
4502 -3.106447e-18
4503 -2.554359e-18
4504 1.953426e-18
4505 5.111604e-18
4506 -1.068341e-17
4507 -6.163290e-19
4508 1.418815e-20
4509 7.023420e-18
4510 8.772141e-18
4511 -1.061321e-17
4512 8.942002e-19
4513 8.375562e-18
4514 -7.881165e-18
4515 2.424221e-18
4516 4.322781e-19
4517 -4.238453e-18
4518 -2.549565e-18
4519 -3.763762e-18
4520 -1.915551e-18
4521 6.082902e-19
4522 4.007499e-18
4523 -9.529729e-19
4524 4.353728e-19
4525 2.766527e-19
4526 4.313812e-19
4527 -5.526152e-18
4528 1.112882e-19
4529 -4.171737e-18
4530 -3.279979e-18
4531 -5.330108e-18
4532 -2.062206e-18
4533 -2.124632e-18
4534 -8.689972e-18
4535 -3.735816e-18
4536 -7.317071e-18
4537 -3.209488e-18
4538 1.796188e-18
4539 -7.574674e-18
4540 -6.728101e-18
4541 -8.215165e-18
4542 -6.315935e-18
4543 -2.105312e-18
4544 -6.418977e-18
4545 -1.030413e-19
4546 1.221971e-17
4547 2.208353e-18
4548 1.026896e-17
4549 1.473718e-17
4550 -5.211759e-18
4551 6.868024e-18
4552 5.730767e-18
4553 6.945305e-18
4554 8.535850e-18
4555 -2.830403e-18
4556 1.435078e-17
4557 6.488938e-18
4558 1.871442e-18
4559 7.576334e-18
4560 7.355537e-18
4561 2.935249e-18
4562 3.449170e-18
4563 -4.307420e-18
4564 -1.038832e-17
4565 -9.328984e-19
4566 -9.897859e-18
4567 -1.573985e-18
4568 -6.591526e-19
4569 2.682048e-19
4570 -2.631066e-18
4571 1.032243e-18
4572 1.361417e-18
4573 6.552321e-18
4574 -1.723249e-18
4575 9.755037e-18
4576 -1.402919e-18
4577 -7.542874e-22
4578 2.019370e-18
4579 -3.708831e-18
4580 -1.630882e-18
4581 -2.985088e-18
4582 -2.575905e-18
4583 -6.752215e-18
4584 -9.116540e-18
4585 -4.604567e-20
4586 3.676457e-18
4587 8.280600e-18
4588 7.616818e-19
4589 2.608985e-18
4590 3.483624e-18
4591 9.306461e-18
4592 5.913870e-18
4593 2.740242e-18
4594 1.623570e-17
4595 7.980541e-18
4596 4.120462e-18
4597 7.553595e-18
4598 6.837362e-18
4599 7.004446e-18
4600 -1.432578e-19
4601 1.076864e-18
4602 7.414408e-19
4603 -4.269417e-18
4604 -1.631265e-18
4605 7.539829e-18
4606 -5.634297e-18
4607 -1.025445e-18
4608 -2.140309e-18
4609 -7.692618e-18
4610 -3.016095e-18
4611 -5.824937e-18
4612 -1.056926e-17
4613 -5.651376e-18
4614 -1.535560e-17
4615 -7.473880e-18
4616 -4.542372e-18
4617 -2.934446e-18
4618 -2.406168e-18
4619 -3.253392e-18
4620 4.910464e-19
4621 4.851657e-18
4622 1.019520e-19
4623 3.152774e-18
4624 -2.806732e-18
4625 3.627546e-18
4626 -2.000996e-18
4627 -1.665257e-18
4628 3.849097e-18
4629 6.487355e-18
4630 5.174757e-18
4631 5.412964e-19
4632 3.637510e-18
4633 3.979955e-18
4634 5.722439e-18
4635 -5.876363e-18
4636 6.316518e-19
4637 3.162310e-18
4638 1.039363e-18
4639 4.217149e-19
4640 -2.868138e-18
4641 -1.506714e-18
4642 7.297092e-18
4643 -9.299667e-18
4644 5.217878e-18
4645 -8.298737e-18
4646 9.550027e-18
4647 5.166826e-18
4648 4.838114e-18
4649 -1.894340e-18
4650 5.625081e-18
4651 4.013781e-18
4652 -1.490191e-18
4653 3.909593e-18
4654 1.240107e-18
4655 5.443090e-18
4656 3.248888e-18
4657 7.122110e-19
4658 1.347141e-18
4659 -3.503973e-18
4660 3.261009e-18
4661 -8.638451e-18
4662 5.903770e-18
4663 -4.210624e-18
4664 -4.210624e-18
4665 2.311394e-18
4666 -1.030413e-19
4667 2.208353e-18
4668 -1.232275e-17
4669 2.002271e-18
4670 -1.653337e-17
4671 -5.108718e-18
4672 -1.545619e-19
4673 8.980940e-19
4674 1.744667e-18
4675 1.207218e-18
4676 6.045452e-18
4677 -1.553224e-18
4678 2.471077e-18
4679 6.212894e-18
4680 5.480484e-18
4681 1.307360e-17
4682 -2.418781e-18
4683 2.506833e-18
4684 -2.613275e-18
4685 -9.583621e-18
4686 -1.661628e-17
4687 -1.773925e-17
4688 -9.440116e-18
4689 -1.350013e-17
4690 -1.272692e-17
4691 -6.810359e-18
4692 -1.550115e-17
4693 -4.467426e-18
4694 -9.886970e-19
4695 -2.950062e-18
4696 -2.611508e-18
4697 3.265440e-18
4698 1.978622e-18
4699 1.327280e-17
4700 6.492459e-18
4701 2.065926e-17
4702 8.315090e-18
4703 8.665133e-18
4704 1.305719e-17
4705 6.338523e-18
4706 3.416255e-18
4707 9.450560e-18
4708 1.231620e-18
4709 1.675284e-18
4710 6.936853e-18
4711 1.521428e-18
4712 -7.331662e-18
4713 9.171000e-19
4714 -8.841400e-18
4715 5.034845e-19
4716 -4.895199e-18
4717 -4.672058e-18
4718 -8.406174e-18
4719 -1.496869e-18
4720 -1.792329e-17
4721 -8.076516e-18
4722 -3.514122e-18
4723 -8.424879e-18
4724 8.090840e-18
4725 -9.347250e-03
4726 2.702477e-02
4727 -2.427380e-02
4728 -4.541546e-02
4729 -3.980316e-02
4730 -1.018838e-01
4731 -5.237571e-02
4732 -1.460483e-01
4733 -1.150412e-01
4734 -1.219682e-01
4735 -9.378804e-02
4736 -1.310387e-01
4737 -1.105560e-01
4738 -9.961873e-02
4739 -6.546579e-02
4740 -4.769080e-02
4741 -8.399665e-02
4742 -2.482770e-02
4743 -3.408483e-02
4744 1.100323e-02
4745 2.896422e-02
4746 2.682909e-03
4747 1.272366e-02
4748 3.147287e-02
4749 -1.590597e-02
4750 6.814886e-18
4751 1.191017e-17
4752 4.470287e-18
4753 8.741028e-18
4754 -3.685847e-18
4755 2.745127e-18
4756 -1.395814e-18
4757 -9.556787e-18
4758 -4.937413e-18
4759 -8.253300e-18
4760 -5.463398e-18
4761 -7.377145e-18
4762 -9.585141e-18
4763 -1.218197e-18
4764 -2.591711e-19
4765 8.082780e-19
4766 -5.986053e-18
4767 -1.458602e-17
4768 -1.005242e-17
4769 -9.058732e-18
4770 7.465982e-18
4771 2.393112e-18
4772 -5.610610e-19
4773 5.334804e-18
4774 6.210879e-18
4775 2.851781e-18
4776 2.336331e-19
4777 3.743762e-18
4778 8.187157e-18
4779 9.759184e-18
4780 4.528364e-18
4781 1.157525e-17
4782 6.717483e-18
4783 9.070680e-18
4784 5.370244e-18
4785 2.256269e-18
4786 1.802584e-18
4787 1.044409e-19
4788 -3.337926e-18
4789 6.872762e-19
4790 -9.585978e-18
4791 -5.101955e-18
4792 -2.024347e-18
4793 -5.218827e-18
4794 -6.681582e-18
4795 -9.654760e-18
4796 -6.327470e-18
4797 -8.732549e-18
4798 -3.183059e-18
4799 -4.397515e-18
4800 -1.176231e-17
4801 -1.341343e-18
4802 -9.786151e-18
4803 -6.374261e-18
4804 -3.645221e-18
4805 1.107129e-18
4806 -8.690649e-18
4807 -1.990554e-18
4808 -4.890680e-18
4809 5.581550e-18
4810 1.574364e-18
4811 -8.170295e-18
4812 8.400626e-18
4813 -2.876672e-18
4814 1.895169e-19
4815 -2.222994e-18
4816 -6.832761e-18
4817 2.608280e-18
4818 -3.834651e-18
4819 7.055865e-19
4820 -2.709045e-18
4821 -1.274252e-18
4822 -1.264267e-17
4823 5.937326e-18
4824 -1.116422e-17
4825 5.844761e-18
4826 4.028846e-18
4827 7.051184e-18
4828 -2.940601e-18
4829 -6.998106e-18
4830 -1.557461e-17
4831 -5.073041e-18
4832 -4.149439e-18
4833 -1.109073e-17
4834 1.201765e-18
4835 1.678640e-18
4836 2.278371e-18
4837 1.636529e-19
4838 1.396777e-18
4839 2.913081e-18
4840 -2.663628e-18
4841 1.180933e-18
4842 -8.014506e-18
4843 1.182848e-18
4844 -8.638451e-18
4845 -1.764867e-18
4846 5.211759e-18
4847 -2.687247e-19
4848 0.000000e+00
4849 7.728097e-20
4850 -9.010217e-18
4851 -2.797323e-18
4852 9.164779e-18
4853 -1.744667e-18
4854 -2.900364e-18
4855 1.155697e-18
4856 -4.107582e-18
4857 -5.082957e-18
4858 3.916139e-18
4859 2.053791e-18
4860 -3.132106e-20
4861 6.739222e-18
4862 1.909329e-18
4863 1.328700e-18
4864 -1.141207e-18
4865 -9.146338e-19
4866 2.451317e-18
4867 -4.595270e-18
4868 3.234262e-18
4869 7.176473e-19
4870 -8.194120e-18
4871 1.292477e-17
4872 -7.720648e-18
4873 2.772233e-18
4874 -1.055040e-18
4875 6.813948e-19
4876 2.200751e-18
4877 -5.642587e-18
4878 -3.179239e-18
4879 7.888534e-19
4880 -1.016849e-17
4881 -1.967047e-18
4882 -8.414334e-18
4883 -1.019203e-17
4884 -6.922795e-18
4885 -1.254380e-17
4886 -1.176192e-17
4887 -4.684746e-18
4888 -1.181677e-17
4889 -1.732273e-18
4890 3.349974e-18
4891 9.170771e-19
4892 -1.245967e-17
4893 -5.176887e-18
4894 1.603952e-18
4895 2.189718e-18
4896 2.406063e-18
4897 8.881932e-18
4898 -2.163655e-18
4899 2.270660e-18
4900 -6.094712e-19
4901 2.707365e-18
4902 7.612467e-18
4903 1.255661e-18
4904 3.845290e-18
4905 1.966620e-18
4906 -1.915013e-18
4907 -6.409837e-18
4908 2.103015e-18
4909 2.159713e-18
4910 1.276691e-18
4911 -4.270749e-18
4912 -4.234080e-18
4913 1.199769e-18
4914 5.894235e-18
4915 8.786472e-18
4916 1.220662e-18
4917 6.446560e-18
4918 -1.801318e-18
4919 -1.891051e-19
4920 4.344305e-18
4921 1.019829e-17
4922 5.505971e-18
4923 2.425204e-18
4924 -4.428462e-18
4925 -5.757120e-18
4926 4.742675e-18
4927 -4.219544e-18
4928 -2.336692e-18
4929 -8.672710e-18
4930 -2.279352e-18
4931 1.034652e-18
4932 7.979314e-18
4933 5.092254e-18
4934 1.208748e-17
4935 2.430544e-18
4936 1.553256e-17
4937 8.198054e-18
4938 2.127879e-17
4939 1.875359e-18
4940 1.226721e-17
4941 1.150628e-17
4942 4.423551e-18
4943 6.920928e-18
4944 1.460883e-17
4945 -5.959541e-18
4946 -5.798432e-18
4947 7.806539e-18
4948 3.998474e-18
4949 6.311990e-18
4950 5.728862e-18
4951 3.966518e-18
4952 -7.719796e-18
4953 4.916002e-18
4954 2.395064e-18
4955 4.403351e-18
4956 3.802898e-18
4957 5.289644e-18
4958 8.294761e-18
4959 -4.876255e-19
4960 7.042962e-18
4961 2.674991e-18
4962 3.750792e-18
4963 4.317858e-18
4964 2.433455e-18
4965 5.151433e-19
4966 5.164786e-18
4967 -5.442196e-18
4968 -2.783552e-18
4969 -7.472732e-18
4970 -2.510127e-18
4971 -8.936768e-18
4972 -2.344368e-18
4973 -1.177375e-17
4974 -1.176913e-17
4975 -1.581524e-19
4976 -1.472232e-17
4977 -4.246051e-18
4978 -1.323239e-17
4979 -1.792818e-17
4980 -9.964139e-18
4981 -1.125769e-17
4982 -1.124061e-17
4983 -2.714597e-18
4984 -3.851454e-18
4985 -2.734860e-18
4986 -5.009960e-18
4987 -2.628352e-18
4988 3.611515e-18
4989 3.745907e-18
4990 4.394755e-18
4991 4.651004e-18
4992 -3.013722e-19
4993 1.515497e-18
4994 7.872571e-18
4995 1.171358e-18
4996 -3.202454e-19
4997 -5.211759e-18
4998 -8.465733e-19
4999 -8.524289e-18
5000 -1.863868e-17
5001 -1.363301e-17
5002 1.263187e-17
5003 -5.903770e-18
5004 -2.060826e-19
5005 1.252883e-17
5006 -6.625059e-18
5007 1.030413e-19
5008 8.318206e-18
5009 3.106447e-18
5010 -1.030413e-19
5011 -1.693147e-18
5012 7.059467e-18
5013 8.343966e-18
5014 9.582505e-18
5015 -7.728097e-20
5016 -4.471518e-18
5017 -3.658535e-18
5018 -5.469362e-18
5019 6.520259e-18
5020 -2.201672e-18
5021 -4.095939e-18
5022 -5.632199e-19
5023 -1.249164e-17
5024 9.317127e-20
5025 -3.168632e-18
5026 -2.687635e-18
5027 1.319787e-17
5028 1.591168e-18
5029 6.903671e-18
5030 8.571156e-19
5031 1.488087e-21
5032 -1.105447e-17
5033 2.333468e-18
5034 -4.541446e-18
5035 8.199503e-18
5036 -3.801320e-18
5037 8.481913e-18
5038 -7.952898e-18
5039 2.019649e-18
5040 -5.931319e-18
5041 -7.944964e-19
5042 -6.172588e-19
5043 -3.513844e-18
5044 -5.244010e-18
5045 2.040399e-18
5046 -1.458996e-18
5047 2.879815e-18
5048 -1.666618e-18
5049 -3.348466e-18
5050 7.435873e-18
5051 2.122174e-18
5052 4.620378e-18
5053 9.170521e-18
5054 1.087633e-17
5055 6.205271e-18
5056 3.704689e-18
5057 4.263635e-18
5058 3.511216e-18
5059 1.182530e-18
5060 -8.697519e-18
5061 4.789328e-18
5062 -3.106959e-18
5063 -1.233971e-17
5064 -4.660909e-18
5065 -7.313785e-18
5066 -6.659523e-18
5067 5.025228e-19
5068 -8.132587e-18
5069 -8.868333e-18
5070 -2.720597e-18
5071 -5.887826e-18
5072 -7.379536e-18
5073 -5.405400e-18
5074 -3.988085e-18
5075 -2.605383e-18
5076 -1.735475e-18
5077 -1.503667e-18
5078 9.596906e-18
5079 -6.666188e-19
5080 6.599265e-18
5081 1.336815e-18
5082 9.502055e-18
5083 -4.715731e-20
5084 4.352866e-18
5085 3.529151e-18
5086 -1.124396e-18
5087 1.581695e-17
5088 9.632343e-19
5089 -1.915045e-18
5090 2.990796e-18
5091 -2.540264e-18
5092 -5.711323e-19
5093 -1.117551e-18
5094 -6.658214e-18
5095 -7.672891e-18
5096 2.578673e-18
5097 -1.063762e-17
5098 3.156654e-18
5099 -4.434126e-18
5100 -8.049958e-18
5101 1.644201e-18
5102 -7.159966e-18
5103 -1.762945e-18
5104 -4.432561e-20
5105 8.612320e-18
5106 1.890253e-19
5107 2.855324e-19
5108 6.332934e-19
5109 6.383751e-19
5110 2.964476e-18
5111 -3.836007e-18
5112 -8.256390e-18
5113 1.392222e-18
5114 -8.106563e-18
5115 -6.039891e-18
5116 -1.192522e-17
5117 -5.211759e-18
5118 -1.155697e-18
5119 3.717660e-19
5120 -2.060826e-19
5121 8.465733e-19
5122 3.953020e-18
5123 -3.106447e-18
5124 -1.030413e-19
5125 1.001135e-18
5126 -2.105312e-18
5127 5.152065e-20
5128 1.950750e-18
5129 5.263280e-18
5130 9.094818e-18
5131 6.599324e-18
5132 2.407631e-18
5133 1.701308e-18
5134 1.971811e-18
5135 5.850029e-18
5136 9.101671e-20
5137 2.481547e-18
5138 8.550406e-18
5139 -1.418100e-19
5140 2.345671e-18
5141 7.297948e-18
5142 -1.838679e-18
5143 -4.538822e-19
5144 1.965727e-18
5145 9.129721e-18
5146 3.760729e-19
5147 9.212987e-18
5148 1.146429e-20
5149 8.826255e-18
5150 -5.491714e-18
5151 2.231774e-18
5152 7.118149e-18
5153 6.580441e-18
5154 -2.342792e-18
5155 2.891669e-18
5156 -3.617108e-18
5157 3.472685e-18
5158 -8.449434e-19
5159 -2.878406e-18
5160 3.220209e-18
5161 1.424461e-18
5162 -2.110421e-18
5163 3.940776e-18
5164 -7.191871e-19
5165 4.020989e-18
5166 3.053679e-18
5167 7.309021e-18
5168 -5.536979e-19
5169 3.003632e-18
5170 -8.723938e-18
5171 1.744626e-18
5172 -6.756232e-19
5173 1.284138e-17
5174 -4.412805e-18
5175 1.139500e-17
5176 -5.422324e-18
5177 9.489905e-18
5178 1.089370e-18
5179 2.520373e-18
5180 -2.950719e-19
5181 -2.024229e-19
5182 7.611556e-18
5183 7.694397e-18
5184 5.955291e-18
5185 -2.182593e-18
5186 -1.030413e-19
5187 -4.902635e-18
5188 2.064095e-17
5189 2.105312e-18
5190 1.796188e-18
5191 -2.208353e-18
5192 -2.414436e-18
5193 6.006812e-18
5194 -3.157968e-18
5195 5.005676e-18
5196 2.657400e-18
5197 -4.313665e-18
5198 -6.187134e-18
5199 9.238543e-19
5200 -6.556119e-18
5201 -3.927260e-18
5202 -4.422962e-18
5203 5.859569e-18
5204 -4.685431e-18
5205 -8.741493e-18
5206 -5.209385e-18
5207 8.401819e-18
5208 -1.105450e-02
5209 3.196078e-02
5210 -2.870735e-02
5211 -5.371049e-02
5212 -4.707312e-02
5213 -1.204927e-01
5214 -6.194201e-02
5215 -1.727237e-01
5216 -1.360532e-01
5217 -1.442454e-01
5218 -1.109182e-01
5219 -1.549727e-01
5220 -1.307488e-01
5221 -1.178139e-01
5222 -7.742297e-02
5223 -5.640141e-02
5224 -9.933844e-02
5225 -2.936242e-02
5226 -4.031035e-02
5227 1.301294e-02
5228 3.425447e-02
5229 3.172936e-03
5230 1.504761e-02
5231 3.722132e-02
5232 -1.881116e-02
5233 -3.042752e-18
5234 3.557751e-19
5235 -1.251957e-17
5236 -1.132353e-17
5237 -3.185995e-18
5238 -5.557862e-18
5239 -4.011256e-18
5240 -1.090270e-17
5241 -2.764195e-18
5242 -2.013946e-18
5243 2.172871e-18
5244 1.097622e-18
5245 4.139788e-18
5246 -6.760084e-19
5247 -1.097528e-17
5248 4.069788e-20
5249 -1.757428e-18
5250 -6.063634e-18
5251 -4.247889e-18
5252 -2.610467e-18
5253 -1.491004e-18
5254 -6.266659e-18
5255 -3.500552e-18
5256 -4.677045e-18
5257 4.685032e-18
5258 -8.828041e-18
5259 -2.974683e-19
5260 -1.134547e-17
5261 -1.067149e-18
5262 -1.052656e-18
5263 -4.210624e-18
5264 0.000000e+00
5265 -2.526374e-17
5266 -4.210624e-18
5267 -1.684249e-17
5268 -8.421247e-18
5269 -1.684249e-17
5270 -3.368499e-17
5271 -3.368499e-17
5272 -1.684249e-17
5273 -5.052748e-17
5274 0.000000e+00
5275 -1.684249e-17
5276 0.000000e+00
5277 -8.421247e-18
5278 -1.684249e-17
5279 -1.684249e-17
5280 -1.263187e-17
5281 -2.105312e-18
5282 8.421247e-18
5283 -7.368591e-18
5284 -2.105312e-18
5285 1.263187e-17
5286 -6.315935e-18
5287 3.970828e-18
5288 4.658738e-19
5289 9.896263e-18
5290 8.987827e-18
5291 5.897037e-18
5292 2.799864e-18
5293 -7.124423e-18
5294 -2.500173e-18
5295 -1.292619e-17
5296 -1.144232e-17
5297 -5.427470e-18
5298 1.373798e-18
5299 -8.711020e-18
5300 8.559703e-18
5301 -1.202245e-18
5302 -1.591035e-17
5303 4.634584e-18
5304 4.283745e-18
5305 -5.461779e-18
5306 1.114359e-17
5307 -2.632511e-19
5308 -2.159380e-18
5309 4.951729e-18
5310 5.331156e-18
5311 -7.412550e-19
5312 -1.051375e-17
5313 2.023597e-18
5314 3.961964e-18
5315 2.925929e-18
5316 4.437591e-20
5317 2.382282e-18
5318 1.623330e-17
5319 -2.723538e-18
5320 1.230790e-17
5321 1.868905e-18
5322 8.130929e-18
5323 2.937991e-18
5324 8.380685e-19
5325 5.174654e-18
5326 1.230217e-18
5327 -2.100483e-19
5328 -9.726600e-19
5329 8.388925e-19
5330 -2.994353e-18
5331 2.969841e-19
5332 4.146248e-19
5333 -6.296579e-18
5334 -1.502309e-18
5335 9.838174e-19
5336 -1.077844e-18
5337 -3.780197e-18
5338 -5.255918e-18
5339 -4.031751e-18
5340 -4.402739e-18
5341 -7.822643e-18
5342 -9.116875e-18
5343 -4.582390e-18
5344 -4.979916e-18
5345 -1.016591e-17
5346 -9.113259e-18
5347 -1.432502e-17
5348 -8.112123e-18
5349 -1.106401e-17
5350 0.000000e+00
5351 -2.284931e-17
5352 -5.903770e-18
5353 -4.313665e-18
5354 -1.622425e-17
5355 1.030413e-19
5356 6.418977e-18
5357 2.105312e-18
5358 -3.364050e-18
5359 1.242579e-17
5360 1.234851e-17
5361 4.056062e-18
5362 5.607527e-18
5363 3.953020e-18
5364 -4.250453e-19
5365 1.334261e-18
5366 2.848844e-18
5367 4.897074e-18
5368 9.638840e-19
5369 -7.184898e-19
5370 2.563493e-18
5371 4.377733e-18
5372 -3.478089e-18
5373 4.611730e-18
5374 1.153718e-17
5375 4.811619e-18
5376 3.838683e-18
5377 5.191353e-18
5378 3.383299e-18
5379 7.437549e-18
5380 4.808351e-18
5381 7.317416e-18
5382 3.695542e-18
5383 4.086908e-18
5384 2.412701e-18
5385 2.564602e-18
5386 -6.453892e-19
5387 5.101654e-18
5388 -1.215239e-18
5389 1.174888e-18
5390 -8.357439e-18
5391 -9.472902e-18
5392 -6.124622e-18
5393 -1.798212e-18
5394 -2.788563e-18
5395 -5.554157e-19
5396 -2.946330e-18
5397 2.811290e-18
5398 -3.727999e-19
5399 1.674905e-19
5400 3.119600e-18
5401 -2.418052e-20
5402 -1.577715e-18
5403 -2.561678e-18
5404 -2.576032e-19
5405 -3.606445e-19
5406 -6.625059e-18
5407 2.900364e-18
5408 -4.121652e-19
5409 2.002271e-18
5410 -4.416706e-18
5411 0.000000e+00
5412 4.004541e-18
5413 -2.060826e-19
5414 -4.121652e-19
5415 8.421247e-18
5416 -8.215165e-18
5417 4.210624e-18
5418 -6.212894e-18
5419 -4.210624e-18
5420 -6.058332e-18
5421 -2.951885e-18
5422 -3.478213e-18
5423 2.951885e-18
5424 1.844928e-18
5425 -8.901615e-18
5426 -5.793267e-18
5427 -1.899229e-18
5428 2.002271e-18
5429 -1.453110e-17
5430 -1.643033e-17
5431 -1.242579e-17
5432 -8.421247e-18
5433 2.060826e-19
5434 -1.242579e-17
5435 -2.043487e-17
5436 0.000000e+00
5437 2.060826e-19
5438 -8.421247e-18
5439 2.060826e-19
5440 -1.042352e-17
5441 4.210624e-18
5442 2.208353e-18
5443 -3.901500e-18
5444 -7.585795e-18
5445 -6.161373e-18
5446 -3.639215e-18
5447 -4.979916e-18
5448 -8.980940e-19
5449 5.152065e-20
5450 -9.785088e-18
5451 3.140858e-18
5452 -3.340626e-18
5453 -1.883085e-18
5454 -7.917348e-18
5455 -3.684328e-18
5456 -1.025222e-18
5457 4.415751e-19
5458 4.036202e-18
5459 5.298811e-18
5460 3.622612e-18
5461 2.624113e-18
5462 4.876822e-18
5463 1.435362e-17
5464 5.878945e-18
5465 5.175390e-18
5466 4.099558e-18
5467 1.011152e-17
5468 1.322479e-17
5469 5.538060e-18
5470 8.171567e-18
5471 3.575523e-18
5472 -1.075911e-18
5473 3.423527e-18
5474 -1.717609e-18
5475 -2.983304e-18
5476 -8.814818e-18
5477 -8.013344e-18
5478 2.026003e-18
5479 4.850707e-18
5480 -5.292415e-18
5481 1.282037e-18
5482 -8.527953e-18
5483 4.796914e-18
5484 1.552746e-18
5485 3.876039e-18
5486 -1.796738e-18
5487 1.958267e-18
5488 1.266743e-18
5489 2.277035e-19
5490 1.201702e-18
5491 4.874457e-18
5492 1.303406e-18
5493 2.808563e-18
5494 -1.449879e-18
5495 -3.801509e-18
5496 3.126470e-18
5497 1.833320e-18
5498 -3.296540e-18
5499 2.122017e-18
5500 -2.956427e-18
5501 2.346196e-18
5502 -4.045658e-18
5503 -1.602080e-18
5504 -2.504188e-18
5505 -3.050734e-18
5506 -6.251807e-18
5507 -1.246971e-17
5508 -5.383438e-18
5509 -9.443314e-18
5510 -1.223338e-17
5511 -1.197541e-17
5512 -1.879555e-18
5513 -1.211133e-17
5514 -1.630821e-18
5515 -1.948977e-17
5516 -4.235420e-18
5517 -1.697861e-18
5518 -1.260093e-18
5519 -7.024503e-18
5520 -9.969402e-18
5521 3.348999e-19
5522 -3.098174e-18
5523 -2.466460e-18
5524 4.196518e-18
5525 6.342352e-19
5526 -2.738839e-18
5527 -3.692272e-18
5528 -1.541454e-18
5529 -8.009535e-18
5530 -4.457351e-18
5531 -9.667208e-18
5532 -8.317723e-18
5533 -8.867435e-18
5534 -3.085320e-18
5535 -1.338022e-17
5536 -1.416655e-17
5537 -4.082794e-18
5538 -2.635201e-18
5539 -7.816203e-18
5540 6.592118e-18
5541 -8.442218e-18
5542 -7.954558e-18
5543 9.621632e-19
5544 -2.766219e-18
5545 8.445813e-19
5546 -3.236787e-18
5547 -5.845218e-18
5548 1.381826e-18
5549 3.858246e-18
5550 9.874310e-19
5551 -1.108277e-17
5552 -1.156828e-17
5553 -7.193102e-18
5554 -5.158777e-18
5555 -7.311739e-18
5556 -2.551824e-17
5557 -9.816960e-18
5558 -1.345129e-17
5559 -1.027691e-17
5560 -1.158339e-17
5561 -8.661298e-18
5562 2.811634e-19
5563 9.759555e-18
5564 -5.398210e-18
5565 -2.616513e-18
5566 9.458245e-18
5567 9.746458e-18
5568 1.399763e-17
5569 6.059501e-18
5570 2.419996e-18
5571 9.877273e-18
5572 -1.661333e-17
5573 8.142133e-18
5574 -2.299768e-18
5575 -3.494129e-18
5576 -2.956259e-18
5577 -9.617626e-18
5578 -1.031290e-17
5579 9.978035e-18
5580 -7.834660e-18
5581 -1.598879e-18
5582 -7.143665e-18
5583 -6.312943e-18
5584 -5.963094e-18
5585 -6.906221e-18
5586 -1.477545e-18
5587 -1.455670e-18
5588 -3.522342e-18
5589 2.630128e-18
5590 -9.798887e-18
5591 4.185161e-18
5592 -1.837996e-18
5593 2.958371e-18
5594 5.893887e-18
5595 -3.214813e-18
5596 -1.655711e-18
5597 7.131213e-18
5598 -2.894248e-19
5599 -9.382231e-19
5600 -5.233165e-18
5601 -4.184694e-19
5602 -2.409810e-18
5603 -5.380668e-18
5604 -2.165700e-18
5605 -1.104475e-17
5606 -1.058082e-17
5607 -3.884516e-18
5608 -8.901975e-18
5609 1.570677e-18
5610 -4.430622e-18
5611 -2.873638e-18
5612 -9.013738e-18
5613 3.335651e-18
5614 3.852064e-19
5615 6.314733e-18
5616 -4.366387e-18
5617 4.898130e-18
5618 -2.624530e-18
5619 7.183226e-18
5620 8.262605e-18
5621 3.943625e-18
5622 7.276286e-19
5623 3.091228e-18
5624 1.064903e-17
5625 1.186978e-17
5626 6.519371e-18
5627 -2.041949e-20
5628 3.171298e-18
5629 9.846574e-18
5630 -3.540055e-18
5631 2.507260e-18
5632 -3.500217e-18
5633 3.873190e-18
5634 -6.854242e-18
5635 5.868869e-19
5636 -6.103161e-18
5637 -7.512522e-18
5638 -2.665784e-18
5639 3.199430e-19
5640 -3.610245e-18
5641 -2.101225e-18
5642 -3.214179e-18
5643 -3.899723e-19
5644 -3.959242e-18
5645 3.327107e-18
5646 -2.238776e-18
5647 5.268564e-18
5648 -4.176890e-18
5649 3.399352e-18
5650 2.979212e-18
5651 -2.060702e-18
5652 9.721793e-19
5653 1.360577e-18
5654 9.389962e-18
5655 3.240121e-19
5656 7.349776e-19
5657 5.671683e-18
5658 3.081451e-18
5659 -2.658277e-18
5660 2.980756e-18
5661 -1.825159e-18
5662 -6.187538e-18
5663 -5.896074e-18
5664 -1.586645e-17
5665 -5.765676e-18
5666 -8.910534e-18
5667 -1.319926e-17
5668 -7.837425e-18
5669 -1.249934e-17
5670 -1.069257e-17
5671 -1.001504e-17
5672 -5.028348e-18
5673 -5.017088e-18
5674 4.117599e-18
5675 -3.942469e-18
5676 1.691377e-18
5677 -3.474949e-18
5678 2.466789e-18
5679 -4.696182e-18
5680 8.680248e-18
5681 6.453734e-18
5682 -1.645923e-18
5683 2.523761e-18
5684 -1.135947e-17
5685 1.122799e-17
5686 -3.109294e-18
5687 7.418209e-18
5688 7.638575e-18
5689 3.646715e-18
5690 -1.684017e-18
5691 2.975265e-18
5692 -1.753008e-18
5693 1.259361e-17
5694 2.034946e-18
5695 2.376677e-18
5696 2.208784e-18
5697 3.897578e-18
5698 8.423349e-18
5699 4.321585e-18
5700 -1.206539e-17
5701 3.990792e-18
5702 1.143166e-17
5703 1.172195e-17
5704 8.130411e-18
5705 7.362228e-18
5706 2.748965e-18
5707 7.722704e-18
5708 -3.372543e-18
5709 5.970098e-18
5710 -4.624060e-18
5711 -2.879745e-18
5712 1.474348e-17
5713 -6.393097e-18
5714 1.956688e-18
5715 -1.014117e-17
5716 -5.784655e-19
5717 -5.633005e-18
5718 -8.799281e-18
5719 -7.259816e-18
5720 8.627973e-18
5721 -6.784926e-03
5722 1.961658e-02
5723 -1.761972e-02
5724 -3.296590e-02
5725 -2.889208e-02
5726 -7.395483e-02
5727 -3.801817e-02
5728 -1.060127e-01
5729 -8.350539e-02
5730 -8.853354e-02
5731 -6.807830e-02
5732 -9.511761e-02
5733 -8.024973e-02
5734 -7.231064e-02
5735 -4.751991e-02
5736 -3.461751e-02
5737 -6.097098e-02
5738 -1.802178e-02
5739 -2.474129e-02
5740 7.986958e-03
5741 2.102437e-02
5742 1.947454e-03
5743 9.235775e-03
5744 2.284534e-02
5745 -1.154573e-02
5746 -4.960916e-18
5747 -8.091823e-18
5748 -2.368944e-17
5749 5.082957e-18
5750 -1.334964e-17
5751 -1.026896e-17
5752 -5.583525e-18
5753 -4.107582e-18
5754 -1.021744e-17
5755 1.463414e-17
5756 1.211666e-17
5757 1.863868e-17
5758 -4.121652e-19
5759 -2.105312e-18
5760 1.391285e-17
5761 8.009082e-18
5762 -4.004541e-18
5763 4.107582e-18
5764 -4.107582e-18
5765 8.189404e-18
5766 1.314356e-17
5767 9.293581e-18
5768 4.056062e-18
5769 4.534529e-18
5770 9.876990e-18
5771 5.366321e-18
5772 4.306061e-19
5773 8.740954e-18
5774 1.291127e-17
5775 1.197077e-18
5776 8.020734e-18
5777 -7.729677e-19
5778 2.360805e-19
5779 -1.676338e-18
5780 4.844337e-18
5781 2.601396e-18
5782 3.338031e-18
5783 1.039241e-17
5784 3.448318e-19
5785 9.560947e-19
5786 1.244666e-17
5787 4.689587e-18
5788 3.170415e-18
5789 8.425209e-19
5790 5.944776e-18
5791 3.247107e-19
5792 -3.078180e-18
5793 4.593234e-18
5794 -1.042713e-17
5795 -1.494582e-18
5796 3.845540e-18
5797 -5.158397e-18
5798 1.382009e-17
5799 -2.438097e-18
5800 -3.360025e-18
5801 8.997732e-18
5802 -1.867908e-18
5803 1.390173e-17
5804 1.014015e-17
5805 1.427350e-17
5806 1.026896e-17
5807 4.107582e-18
5808 1.168226e-17
5809 1.242579e-17
5810 4.004541e-18
5811 8.215165e-18
5812 8.112123e-18
5813 4.210624e-18
5814 8.009082e-18
5815 -4.107582e-18
5816 -8.421247e-18
5817 3.157968e-18
5818 6.418977e-18
5819 -8.535410e-18
5820 -2.848844e-18
5821 -1.494383e-18
5822 -6.956426e-18
5823 -5.942411e-18
5824 -1.558200e-17
5825 2.362915e-18
5826 -6.920114e-19
5827 -2.371030e-18
5828 -6.487222e-18
5829 -5.243080e-18
5830 2.440196e-18
5831 1.310259e-18
5832 -2.797323e-18
5833 -4.107582e-18
5834 -1.011439e-17
5835 -9.496146e-19
5836 -1.643033e-17
5837 2.060826e-19
5838 -6.109853e-18
5839 -1.232275e-17
5840 -4.004541e-18
5841 -5.800729e-18
5842 -1.242579e-17
5843 -6.212894e-18
5844 2.060826e-19
5845 -1.432502e-17
5846 -1.759306e-18
5847 -3.901500e-18
5848 3.273889e-18
5849 -3.529734e-18
5850 -9.401743e-18
5851 -1.026896e-17
5852 -8.380848e-18
5853 -4.928395e-18
5854 -3.561985e-18
5855 -1.429171e-17
5856 -6.830567e-18
5857 -7.624731e-18
5858 -1.011985e-17
5859 -3.866293e-18
5860 -8.318686e-18
5861 -6.164972e-18
5862 -1.368959e-18
5863 -5.935219e-18
5864 -5.099843e-18
5865 -8.249307e-18
5866 -7.609105e-19
5867 -5.953930e-18
5868 -4.228850e-19
5869 -1.188557e-18
5870 2.833066e-18
5871 -1.668116e-18
5872 -2.547614e-18
5873 -8.101983e-19
5874 3.443163e-19
5875 9.215860e-18
5876 7.651396e-19
5877 3.747843e-18
5878 2.587649e-18
5879 5.925619e-18
5880 1.675732e-18
5881 5.240612e-18
5882 6.737698e-18
5883 8.421247e-18
5884 0.000000e+00
5885 -4.210624e-18
5886 8.421247e-18
5887 -4.210624e-18
5888 0.000000e+00
5889 -4.210624e-18
5890 -1.684249e-17
5891 0.000000e+00
5892 0.000000e+00
5893 -8.421247e-18
5894 -1.684249e-17
5895 0.000000e+00
5896 8.421247e-18
5897 -8.421247e-18
5898 4.210624e-18
5899 0.000000e+00
5900 -2.105312e-18
5901 -4.210624e-18
5902 -8.421247e-18
5903 0.000000e+00
5904 3.684296e-18
5905 2.105312e-18
5906 -4.210624e-18
5907 7.368591e-18
5908 1.374208e-18
5909 4.903668e-18
5910 3.864724e-18
5911 2.463790e-18
5912 3.361031e-18
5913 4.789532e-18
5914 -1.105493e-18
5915 3.217610e-18
5916 -6.077540e-19
5917 -1.822388e-18
5918 1.034411e-18
5919 2.311361e-18
5920 4.144370e-18
5921 -6.129876e-18
5922 3.443530e-18
5923 -3.162171e-18
5924 -1.713301e-18
5925 -6.109085e-18
5926 -2.809651e-18
5927 -3.043095e-18
5928 1.756670e-18
5929 -3.730059e-18
5930 4.442780e-18
5931 4.542609e-18
5932 4.688229e-20
5933 -9.217929e-18
5934 -6.469075e-18
5935 -3.015868e-18
5936 1.396244e-18
5937 3.692479e-19
5938 -1.016561e-19
5939 8.200359e-19
5940 -9.303071e-18
5941 -3.688969e-18
5942 -5.912102e-18
5943 -7.931270e-19
5944 -5.321476e-18
5945 -7.949445e-19
5946 -7.957235e-19
5947 1.052396e-18
5948 -1.842309e-18
5949 1.711980e-18
5950 -1.593907e-18
5951 4.082380e-18
5952 5.556499e-19
5953 -2.767435e-18
5954 -5.141576e-18
5955 -5.802160e-18
5956 1.317485e-18
5957 2.272758e-18
5958 -1.429603e-17
5959 -4.806601e-18
5960 3.481910e-18
5961 -8.586277e-19
5962 1.887955e-18
5963 -5.205448e-18
5964 -3.024307e-18
5965 -9.208990e-18
5966 7.241116e-22
5967 -9.896590e-18
5968 -2.844090e-18
5969 4.525931e-18
5970 -8.241146e-18
5971 -7.652069e-18
5972 -9.409391e-18
5973 -7.585750e-18
5974 1.643458e-19
5975 3.448138e-18
5976 -2.662157e-18
5977 -1.967629e-18
5978 6.370080e-18
5979 -1.554895e-19
5980 -3.173855e-18
5981 6.310858e-18
5982 -3.734594e-18
5983 -4.683585e-18
5984 -3.672602e-18
5985 -5.165355e-18
5986 4.252610e-18
5987 -9.605863e-18
5988 1.356038e-18
5989 -2.844290e-18
5990 -1.020643e-17
5991 -7.502686e-18
5992 3.264601e-19
5993 -3.306079e-18
5994 -2.077583e-18
5995 3.779788e-19
5996 -6.661957e-18
5997 -2.520362e-18
5998 -6.713814e-18
5999 -4.469256e-18
6000 -1.001057e-18
6001 -2.806610e-18
6002 -2.635274e-18
6003 1.533662e-20
6004 8.385867e-19
6005 -9.581736e-19
6006 -8.764633e-18
6007 2.887274e-18
6008 -1.573791e-18
6009 -1.052656e-18
6010 1.044347e-18
6011 -7.361321e-18
6012 -2.113621e-18
6013 -5.261202e-18
6014 0.000000e+00
6015 -6.303472e-18
6016 2.105312e-18
6017 -4.206469e-18
6018 2.113621e-18
6019 2.105312e-18
6020 2.105312e-18
6021 0.000000e+00
6022 3.155891e-18
6023 1.051410e-17
6024 1.682484e-17
6025 7.357167e-18
6026 2.501616e-18
6027 6.833955e-18
6028 -1.087056e-17
6029 -3.944863e-18
6030 -1.580022e-18
6031 -7.107505e-18
6032 -2.673115e-19
6033 -1.364511e-18
6034 -4.130656e-18
6035 -1.123414e-17
6036 -4.595984e-18
6037 -5.820676e-18
6038 -1.980084e-18
6039 -2.716693e-18
6040 -6.947418e-18
6041 -1.201155e-18
6042 6.959217e-19
6043 6.677440e-19
6044 4.900333e-18
6045 9.124624e-18
6046 4.424057e-18
6047 7.027844e-18
6048 4.726476e-18
6049 8.572566e-18
6050 7.926645e-18
6051 3.259234e-18
6052 6.558401e-18
6053 -4.039247e-18
6054 -2.314023e-18
6055 -3.053320e-18
6056 -7.091882e-18
6057 3.281596e-18
6058 -3.167952e-18
6059 -3.135054e-18
6060 1.199621e-17
6061 6.785438e-18
6062 3.038538e-18
6063 4.419246e-18
6064 6.240940e-18
6065 1.866487e-18
6066 7.190656e-19
6067 5.002020e-18
6068 2.589797e-18
6069 6.239513e-18
6070 -5.600043e-18
6071 -8.865237e-19
6072 4.382696e-18
6073 -7.124397e-18
6074 -4.000673e-19
6075 9.135442e-19
6076 -4.214778e-18
6077 1.104250e-17
6078 -4.721373e-18
6079 7.354051e-18
6080 6.307627e-18
6081 1.262148e-17
6082 8.396321e-18
6083 1.052656e-17
6084 2.101157e-18
6085 -5.259125e-18
6086 4.154352e-21
6087 4.223087e-18
6088 -4.218932e-18
6089 -1.050579e-18
6090 3.153813e-18
6091 2.099080e-18
6092 2.628524e-18
6093 1.045386e-18
6094 -5.335981e-19
6095 -5.792723e-18
6096 -5.519173e-18
6097 -6.576503e-18
6098 1.051617e-18
6099 4.722411e-18
6100 -3.566183e-18
6101 -2.158819e-18
6102 5.856900e-18
6103 -5.178946e-19
6104 7.150976e-18
6105 1.446258e-17
6106 3.046155e-18
6107 4.077527e-18
6108 -2.123779e-18
6109 2.085594e-17
6110 -4.564591e-19
6111 1.409714e-17
6112 1.166233e-17
6113 6.262167e-18
6114 7.170279e-18
6115 9.179256e-18
6116 4.722270e-18
6117 -5.734536e-19
6118 2.837102e-18
6119 1.117060e-18
6120 4.200431e-18
6121 4.452266e-18
6122 8.505917e-18
6123 6.611901e-18
6124 8.220819e-18
6125 6.100918e-18
6126 2.083933e-18
6127 -9.236655e-19
6128 5.021260e-18
6129 -2.252192e-18
6130 8.820532e-19
6131 4.225233e-18
6132 -3.452188e-18
6133 2.255484e-18
6134 -6.127833e-18
6135 -2.364893e-18
6136 -4.696798e-18
6137 -5.246337e-18
6138 -1.075749e-17
6139 -5.526317e-18
6140 -9.141438e-19
6141 4.795315e-18
6142 -7.329249e-18
6143 3.449577e-18
6144 -8.330341e-18
6145 -1.220227e-19
6146 -5.414857e-20
6147 3.761043e-19
6148 -5.863239e-18
6149 -3.183385e-18
6150 5.554460e-18
6151 6.016732e-19
6152 -1.121743e-17
6153 -5.889021e-18
6154 -5.000425e-18
6155 -5.045324e-18
6156 -1.937029e-18
6157 -1.865882e-19
6158 -4.384303e-18
6159 -1.239176e-17
6160 -4.864272e-18
6161 1.416270e-18
6162 -6.870732e-18
6163 3.678485e-18
6164 -7.618989e-18
6165 -1.289054e-18
6166 4.483107e-18
6167 1.302196e-18
6168 1.768613e-18
6169 -8.388905e-19
6170 5.632598e-19
6171 2.944979e-18
6172 -1.078081e-17
6173 1.081524e-18
6174 4.868852e-19
6175 -2.439800e-18
6176 -8.088292e-18
6177 -1.932654e-18
6178 -1.655885e-17
6179 -5.118954e-18
6180 -3.938452e-18
6181 -5.546347e-18
6182 -4.916628e-18
6183 -1.883919e-18
6184 -5.243522e-18
6185 -4.175174e-19
6186 -4.518485e-18
6187 7.620827e-18
6188 -2.983035e-18
6189 1.028567e-17
6190 1.938650e-18
6191 7.602494e-18
6192 -2.051360e-18
6193 4.073070e-18
6194 7.627082e-18
6195 -5.200964e-19
6196 -8.422286e-18
6197 8.676622e-18
6198 1.050579e-18
6199 -3.685334e-18
6200 5.257048e-18
6201 -1.051825e-17
6202 -3.157968e-18
6203 -8.415016e-18
6204 -5.259125e-18
6205 -1.054733e-18
6206 9.473903e-18
6207 -1.045386e-18
6208 9.986729e-18
6209 7.360283e-18
6210 3.673910e-18
6211 -1.304915e-18
6212 -3.152255e-18
6213 -7.879340e-19
6214 -4.035436e-18
6215 -9.863197e-18
6216 -2.896881e-18
6217 -9.073705e-18
6218 -9.329602e-18
6219 -5.412357e-18
6220 -4.659692e-18
6221 -3.002674e-18
6222 4.777861e-18
6223 3.958795e-19
6224 -5.180224e-20
6225 1.594345e-18
6226 -1.675980e-18
6227 -9.009795e-18
6228 -1.760602e-17
6229 -1.541851e-17
6230 -2.381408e-17
6231 -1.827292e-17
6232 -2.184039e-17
6233 -3.209404e-17
6234 -2.263628e-17
6235 -2.347259e-17
6236 -1.560117e-17
6237 -1.762521e-17
6238 -1.523775e-17
6239 -2.289016e-17
6240 2.742305e-18
6241 -1.154077e-17
6242 -6.736885e-18
6243 -1.072765e-17
6244 -6.592155e-18
6245 9.117525e-18
6246 1.206195e-17
6247 3.903735e-18
6248 5.268796e-18
6249 6.678236e-18
6250 8.661419e-19
6251 -4.889905e-18
6252 -7.590137e-18
6253 -3.003517e-18
6254 -1.522849e-18
6255 -1.055123e-18
6256 1.166271e-18
6257 -1.544881e-18
6258 8.634455e-18
6259 7.093560e-18
6260 1.127893e-17
6261 1.117307e-17
6262 1.029101e-17
6263 3.772762e-18
6264 9.783840e-18
6265 3.707913e-18
6266 7.262613e-18
6267 -1.855193e-18
6268 -6.671714e-19
6269 -2.871865e-18
6270 2.228471e-18
6271 -6.877515e-18
6272 5.409544e-18
6273 6.146318e-19
6274 -4.217712e-18
6275 -6.752353e-18
6276 6.145451e-18
6277 -9.859055e-03
6278 2.850450e-02
6279 -2.560290e-02
6280 -4.790216e-02
6281 -4.198257e-02
6282 -1.074624e-01
6283 -5.524352e-02
6284 -1.540451e-01
6285 -1.213402e-01
6286 -1.286465e-01
6287 -9.892336e-02
6288 -1.382137e-01
6289 -1.166095e-01
6290 -1.050733e-01
6291 -6.905034e-02
6292 -5.030209e-02
6293 -8.859585e-02
6294 -2.618713e-02
6295 -3.595113e-02
6296 1.160571e-02
6297 3.055014e-02
6298 2.829810e-03
6299 1.342034e-02
6300 3.319616e-02
6301 -1.677690e-02
6302 -1.218467e-17
6303 -5.333397e-18
6304 -9.874093e-18
6305 -1.234124e-17
6306 -8.478632e-18
6307 -5.449019e-18
6308 -4.547280e-18
6309 -6.364783e-18
6310 -3.618507e-18
6311 -7.985480e-18
6312 -6.521397e-18
6313 3.275198e-18
6314 3.468734e-18
6315 -7.071869e-18
6316 -6.267322e-18
6317 -1.176009e-17
6318 -4.707466e-18
6319 -1.525888e-17
6320 -1.449152e-17
6321 1.794173e-18
6322 -1.430305e-20
6323 2.780433e-18
6324 7.182703e-19
6325 -3.673029e-19
6326 9.357294e-18
6327 4.283227e-18
6328 4.643182e-19
6329 -1.471466e-18
6330 2.653131e-19
6331 1.138240e-18
6332 3.129567e-18
6333 -2.718275e-18
6334 -8.184536e-18
6335 -8.190191e-18
6336 -1.363082e-18
6337 -8.004736e-18
6338 -5.123189e-18
6339 -3.253009e-18
6340 -7.584960e-18
6341 -1.689118e-18
6342 -8.421727e-18
6343 5.308189e-19
6344 -7.587295e-18
6345 -5.261462e-18
6346 6.231528e-21
6347 5.356752e-19
6348 -5.259125e-18
6349 1.209204e-17
6350 -4.198161e-18
6351 1.262772e-17
6352 -6.311781e-18
6353 -2.097003e-18
6354 8.425402e-18
6355 -5.267434e-18
6356 -1.050579e-17
6357 6.303472e-18
6358 2.092849e-18
6359 -3.147582e-18
6360 -6.315935e-18
6361 -4.154352e-21
6362 -4.735913e-18
6363 -3.681180e-18
6364 -2.639689e-18
6365 -4.210624e-18
6366 -2.139895e-18
6367 3.412304e-18
6368 4.726566e-18
6369 -7.910498e-19
6370 9.567635e-18
6371 -7.771556e-18
6372 3.439722e-18
6373 -4.908154e-18
6374 4.810422e-18
6375 7.451649e-19
6376 -4.628381e-18
6377 -3.070067e-18
6378 -1.308628e-17
6379 -1.119173e-18
6380 -3.395813e-18
6381 -1.128228e-17
6382 -1.037405e-17
6383 5.447616e-18
6384 -5.280671e-18
6385 -2.024375e-18
6386 -6.863174e-18
6387 6.355844e-18
6388 -5.884532e-18
6389 -8.354585e-18
6390 7.643197e-19
6391 -3.970412e-18
6392 7.773483e-19
6393 6.361086e-19
6394 1.669661e-19
6395 -5.722043e-18
6396 -9.596163e-19
6397 -3.399311e-18
6398 3.301518e-18
6399 -5.670209e-18
6400 2.029436e-18
6401 1.458945e-18
6402 2.187086e-18
6403 -5.406053e-18
6404 1.434064e-18
6405 -1.607585e-18
6406 -1.107951e-18
6407 3.186273e-18
6408 3.353989e-18
6409 3.344087e-18
6410 -5.351127e-18
6411 -5.118624e-18
6412 -7.565910e-18
6413 -1.597579e-18
6414 -7.860195e-18
6415 -4.337136e-18
6416 -4.855275e-18
6417 -9.067164e-18
6418 -3.426206e-18
6419 -3.189588e-18
6420 -1.099666e-17
6421 -1.989678e-19
6422 -3.174643e-18
6423 4.130114e-19
6424 -4.612899e-18
6425 1.911872e-18
6426 9.756107e-19
6427 -4.374841e-18
6428 4.169733e-18
6429 2.934481e-18
6430 -6.096702e-18
6431 -6.220938e-19
6432 2.609754e-18
6433 -4.510216e-18
6434 -1.543646e-18
6435 6.446263e-18
6436 5.764692e-18
6437 1.146973e-17
6438 7.610153e-18
6439 -2.960146e-18
6440 8.690350e-18
6441 1.222152e-17
6442 7.183889e-18
6443 3.379724e-18
6444 -2.178679e-18
6445 1.063114e-17
6446 -3.163084e-18
6447 2.227778e-18
6448 3.174409e-18
6449 2.339583e-18
6450 -3.880634e-18
6451 -5.068966e-18
6452 -8.814303e-18
6453 3.739293e-18
6454 3.402986e-18
6455 -9.364540e-19
6456 4.064744e-18
6457 -2.218935e-18
6458 6.874629e-18
6459 5.701573e-18
6460 8.225193e-18
6461 1.128679e-17
6462 1.028671e-17
6463 7.556617e-18
6464 1.845264e-18
6465 9.199315e-18
6466 1.262252e-17
6467 4.729162e-18
6468 -1.052656e-18
6469 1.630059e-17
6470 1.051410e-17
6471 -3.160045e-18
6472 -1.682588e-17
6473 -2.103235e-18
6474 -4.198161e-18
6475 -6.318013e-18
6476 -6.313858e-18
6477 -5.792723e-18
6478 2.106350e-18
6479 -2.101157e-18
6480 2.105831e-18
6481 -4.941199e-18
6482 -1.663838e-19
6483 -5.736971e-18
6484 -3.031429e-18
6485 2.587743e-18
6486 -3.545033e-18
6487 7.796931e-19
6488 -2.804581e-18
6489 -2.013276e-18
6490 5.790857e-18
6491 -3.170086e-18
6492 1.064751e-17
6493 1.296869e-17
6494 1.011042e-19
6495 1.247075e-17
6496 2.237369e-18
6497 6.330628e-18
6498 9.659066e-18
6499 2.315805e-18
6500 6.241975e-18
6501 1.220945e-18
6502 4.477843e-18
6503 5.327926e-18
6504 1.787923e-18
6505 -2.498461e-18
6506 2.178501e-18
6507 -4.843211e-18
6508 -1.678605e-18
6509 -4.824807e-18
6510 -5.816924e-18
6511 -4.598745e-18
6512 -3.573271e-18
6513 -7.860914e-18
6514 -9.548800e-18
6515 -9.168772e-18
6516 -1.293217e-17
6517 -7.542818e-18
6518 -2.206717e-18
6519 1.463860e-18
6520 3.182527e-19
6521 -1.650606e-18
6522 1.793497e-18
6523 7.171185e-18
6524 -3.501978e-19
6525 -8.927544e-19
6526 -8.638660e-18
6527 2.351246e-18
6528 -1.134892e-17
6529 -4.282159e-18
6530 -8.718897e-18
6531 -2.432877e-18
6532 -2.631640e-18
6533 -8.586931e-18
6534 -1.042352e-17
6535 -1.925341e-17
6536 6.470497e-18
6537 -3.460057e-19
6538 -1.411893e-17
6539 -8.163644e-18
6540 -6.750344e-18
6541 1.030413e-19
6542 1.030413e-19
6543 1.464821e-18
6544 -2.900364e-18
6545 -2.900364e-18
6546 -6.109853e-18
6547 4.056062e-18
6548 4.742512e-18
6549 -2.823084e-18
6550 -1.611184e-18
6551 5.178679e-18
6552 -3.274804e-18
6553 -6.649940e-18
6554 1.206514e-17
6555 3.930040e-18
6556 -1.601097e-18
6557 2.679493e-19
6558 1.292182e-17
6559 1.146153e-17
6560 1.852100e-17
6561 -2.002271e-18
6562 9.061738e-18
6563 3.901500e-18
6564 -6.109853e-18
6565 -2.208353e-18
6566 8.009082e-18
6567 -6.418977e-18
6568 1.899229e-18
6569 -4.210624e-18
6570 1.021744e-17
6571 2.311394e-18
6572 8.009082e-18
6573 -3.312530e-18
6574 4.107582e-18
6575 2.182593e-18
6576 -2.605879e-18
6577 2.355596e-18
6578 -1.501703e-18
6579 5.498414e-18
6580 -2.335396e-18
6581 1.733546e-18
6582 9.748055e-20
6583 -4.871352e-18
6584 -6.210235e-18
6585 4.631278e-18
6586 -1.528196e-17
6587 -4.397333e-20
6588 -8.203918e-18
6589 -2.704037e-18
6590 -5.855487e-18
6591 -3.544097e-19
6592 4.758647e-18
6593 6.008673e-18
6594 1.014828e-17
6595 1.641849e-19
6596 1.238353e-18
6597 5.241075e-18
6598 7.854864e-19
6599 -3.021669e-18
6600 -2.439149e-18
6601 3.786725e-18
6602 -1.048466e-17
6603 1.737216e-18
6604 -9.244249e-18
6605 -2.634979e-18
6606 -4.581745e-18
6607 -5.461631e-18
6608 -8.237325e-18
6609 -2.757060e-18
6610 3.031481e-18
6611 4.978523e-19
6612 9.882551e-19
6613 -2.477078e-18
6614 7.265550e-18
6615 -2.311394e-18
6616 3.003406e-18
6617 1.030413e-19
6618 -3.312530e-18
6619 -8.627330e-18
6620 2.064095e-17
6621 8.421247e-18
6622 -1.796188e-18
6623 4.004541e-18
6624 9.702229e-18
6625 -1.062960e-17
6626 1.401589e-17
6627 4.851114e-18
6628 4.004541e-18
6629 4.170224e-18
6630 6.058332e-18
6631 1.225659e-17
6632 -4.571268e-18
6633 2.259945e-18
6634 -4.365186e-18
6635 -1.258738e-18
6636 4.041423e-18
6637 -5.196571e-18
6638 2.895558e-18
6639 -7.368591e-18
6640 -4.210624e-18
6641 -8.421247e-18
6642 -1.263187e-17
6643 -4.210624e-18
6644 -1.684249e-17
6645 0.000000e+00
6646 3.368499e-17
6647 0.000000e+00
6648 0.000000e+00
6649 0.000000e+00
6650 0.000000e+00
6651 -3.368499e-17
6652 0.000000e+00
6653 -8.421247e-18
6654 -8.421247e-18
6655 -8.421247e-18
6656 8.421247e-18
6657 -4.210624e-18
6658 -1.052656e-18
6659 0.000000e+00
6660 -2.368476e-18
6661 -8.421247e-18
6662 -8.421247e-18
6663 -1.052656e-17
6664 -1.279972e-17
6665 -9.471613e-18
6666 -1.021606e-17
6667 -2.086127e-18
6668 -9.759469e-18
6669 7.916956e-20
6670 -3.770552e-18
6671 -5.686785e-18
6672 9.089107e-19
6673 2.281381e-19
6674 2.304027e-18
6675 1.516925e-18
6676 4.943822e-18
6677 1.790621e-18
6678 2.867007e-18
6679 4.655278e-18
6680 6.518752e-18
6681 3.072287e-18
6682 6.612299e-18
6683 5.770569e-18
6684 7.051401e-18
6685 1.105884e-17
6686 4.428607e-18
6687 9.365680e-18
6688 4.991350e-18
6689 1.142730e-17
6690 1.120420e-17
6691 7.820563e-18
6692 -5.032873e-18
6693 6.305836e-18
6694 6.315935e-18
6695 8.163644e-18
6696 -8.421247e-18
6697 3.272130e-18
6698 1.030413e-19
6699 -3.157968e-18
6700 -1.684249e-17
6701 3.695417e-18
6702 -3.091239e-19
6703 -1.653337e-17
6704 -1.032048e-17
6705 -8.318206e-18
6706 -1.001135e-17
6707 -2.153905e-17
6708 -8.266685e-18
6709 -1.201362e-17


==> real_data_CoSaMP_Lagrangian_intro.txt <==
x y
1 -5.421011e-19
2 1.951564e-18
3 1.626303e-18
4 9.215718e-19
5 1.192622e-18
6 -6.830474e-18
7 -4.309704e-18
8 -2.818926e-18
9 -3.386158e-18
10 -1.251627e-19
11 2.080019e-18
12 -2.057567e-18
13 -5.484093e-19
14 4.699137e-18
15 8.462963e-19
16 -9.839737e-19
17 -2.373759e-18
18 -3.498598e-18
19 1.419539e-18
20 3.909393e-18
21 2.352863e-02
22 -3.130887e-02
23 -8.908120e-02
24 -3.957650e-02
25 -2.912667e-02
26 1.341929e-03
27 1.312737e-18
28 1.390820e-18
29 -1.715948e-18
30 -4.289869e-18
31 -6.863791e-18
32 1.199286e-17
33 -3.609162e-18
34 -3.642647e-18
35 -2.114583e-18
36 -3.717496e-18
37 3.151630e-19
38 1.643323e-18
39 -2.545566e-18
40 1.825152e-18
41 -8.557302e-19
42 -1.800382e-18
43 -2.344542e-18
44 1.445953e-18
45 8.073120e-19
46 -3.522011e-19
47 -4.362687e-18
48 3.173754e-19
49 -2.068891e-18
50 -2.370325e-18
51 1.522356e-18
52 2.789281e-18
53 2.126742e-18
54 -2.777281e-18
55 6.613435e-18
56 5.015825e-18
57 -3.047227e-18
58 8.167562e-19
59 2.106218e-18
60 -4.787202e-19
61 1.507907e-18
62 4.233638e-18
63 -7.274737e-18
64 -7.743513e-18
65 -1.521512e-18
66 -1.410185e-18
67 3.088208e-18
68 2.571890e-19
69 2.644104e-18
70 1.034706e-17
71 2.932506e-19
72 3.705722e-18
73 1.582782e-18
74 1.025307e-18
75 2.266496e-18
76 -1.863032e-18
77 1.156671e-18
78 2.574991e-18
79 -3.570266e-18
80 -4.562711e-18
81 -5.083742e-19
82 6.762637e-18
83 1.734723e-18
84 -6.938894e-18
85 -1.387779e-17
86 0.000000e+00
87 3.469447e-18
88 8.998878e-18
89 1.772463e-18
90 -2.918090e-18
91 1.259098e-18
92 1.429572e-18
93 -1.271639e-18
94 -5.194694e-18
95 1.091791e-18
96 -3.220867e-18
97 0.000000e+00
98 -2.428613e-17
99 -5.854692e-18
100 -8.770609e-19
101 -4.127264e-18
102 -4.082380e-20
103 -1.332879e-18
104 -6.175084e-18
105 3.493492e-19
106 -1.137323e-20
107 3.507071e-18
108 1.722083e-18
109 -3.080070e-18
110 1.387779e-17
111 1.387779e-17
112 0.000000e+00
113 5.366893e-18
114 2.782695e-18
115 2.808853e-18
116 -4.238808e-19
117 7.743788e-20
118 4.893544e-18
119 2.992719e-18
120 -3.028294e-18
121 -7.542847e-19
122 1.841753e-18
123 2.160333e-18
124 4.194499e-18
125 -2.035431e-19
126 1.231807e-18
127 7.964320e-18
128 7.964506e-18
129 8.114236e-18
130 4.864821e-18
131 5.222966e-18
132 4.054394e-18
133 3.709403e-18
134 -1.668021e-18
135 -1.932358e-18
136 -4.402109e-18
137 -3.543944e-18
138 4.102182e-18
139 2.301713e-18
140 2.804890e-18
141 -1.744785e-18
142 5.497817e-18
143 -2.874665e-18
144 2.955018e-18
145 2.000361e-18
146 1.436737e-18
147 2.335529e-18
148 2.472541e-18
149 -2.645236e-18
150 8.903151e-18
151 -9.691301e-19
152 6.902344e-18
153 1.095918e-18
154 -3.558311e-19
155 -2.687953e-18
156 -1.429531e-18
157 2.657037e-18
158 -3.476402e-18
159 -1.734723e-18
160 -4.152208e-18
161 -8.673617e-18
162 6.938894e-18
163 -1.734723e-18
164 -1.734723e-18
165 3.577867e-18
166 -1.173576e-18
167 -6.706011e-19
168 9.834714e-19
169 4.582769e-19
170 -4.575881e-18
171 7.518150e-19
172 -3.871452e-18
173 4.997172e-18
174 -5.988538e-18
175 -4.663791e-18
176 -3.469447e-18
177 -6.186207e-19
178 6.450703e-18
179 -3.619890e-18
180 3.264613e-18
181 6.119558e-18
182 3.059779e-18
183 4.589669e-18
184 -1.867157e-18
185 -8.356192e-19
186 2.191674e-18
187 6.876561e-19
188 1.928085e-18
189 -3.527467e-19
190 4.168658e-19
191 -3.909099e-18
192 -4.092930e-18
193 -1.059504e-19
194 -4.117146e-19
195 1.355272e-19
196 2.235422e-18
197 -5.740649e-18
198 -7.080928e-18
199 -6.078158e-18
200 -2.744588e-18
201 -2.254771e-19
202 -5.527959e-19
203 1.949708e-18
204 2.188401e-18
205 -7.037567e-19
206 4.553274e-18
207 1.268186e-17
208 3.798226e-18
209 2.821557e-18
210 -1.531130e-18
211 3.332345e-18
212 -8.988370e-19
213 -1.705668e-18
214 -1.179454e-17
215 -5.984639e-19
216 -3.900649e-18
217 2.603589e-18
218 4.387938e-18
219 7.477307e-19
220 1.299946e-18
221 2.332239e-18
222 2.991586e-18
223 2.798408e-18
224 4.235983e-18
225 6.237654e-18
226 -7.454323e-19
227 7.892405e-19
228 -4.614801e-18
229 3.239815e-18
230 4.774762e-18
231 -5.094042e-18
232 -3.595476e-18
233 0.000000e+00
234 3.831061e-19
235 -4.535607e-18
236 1.975102e-18
237 5.535719e-02
238 -7.366223e-02
239 -2.095866e-01
240 -9.311397e-02
241 -6.852803e-02
242 3.157236e-03
243 -5.277125e-18
244 0.000000e+00
245 0.000000e+00
246 -1.387779e-17
247 0.000000e+00
248 3.469447e-18
249 -1.276733e-18
250 -1.408604e-18
251 -2.728857e-18
252 -2.078913e-18
253 -2.629772e-19
254 1.878175e-19
255 2.080706e-18
256 3.194584e-18
257 2.276825e-18
258 0.000000e+00
259 -1.897354e-18
260 4.987330e-18
261 -1.843144e-18
262 2.059984e-18
263 -1.002887e-18
264 3.957338e-18
265 5.917259e-18
266 1.910895e-18
267 7.215015e-19
268 2.647861e-18
269 -1.076033e-18
270 1.958999e-18
271 1.290118e-17
272 -3.649248e-18
273 0.000000e+00
274 -4.336809e-19
275 -7.165674e-19
276 -6.938894e-18
277 -3.469447e-18
278 6.938894e-18
279 0.000000e+00
280 1.734723e-18
281 0.000000e+00
282 1.198375e-18
283 3.263823e-19
284 -1.398200e-18
285 1.734723e-18
286 3.469447e-18
287 0.000000e+00
288 0.000000e+00
289 2.312863e-18
290 2.580152e-18
291 2.961582e-18
292 -3.106929e-19
293 -1.639931e-18
294 1.874020e-18
295 -5.074381e-18
296 -9.481673e-19
297 2.232132e-18
298 3.339001e-18
299 3.738124e-19
300 -1.144567e-18
301 -1.693279e-18
302 1.092220e-18
303 -3.283253e-18
304 -1.814534e-18
305 -1.941317e-18
306 -1.599057e-18
307 -5.024345e-18
308 -2.369482e-18
309 -5.162236e-18
310 1.399146e-18
311 3.486506e-18
312 3.787903e-18
313 1.634510e-18
314 -4.287539e-18
315 -2.605251e-18
316 -1.205283e-18
317 -4.503237e-18
318 -8.587875e-19
319 -2.080351e-18
320 3.384376e-18
321 4.332234e-19
322 1.510574e-18
323 -9.261746e-20
324 2.810128e-19
325 1.118823e-18
326 5.949882e-18
327 3.776278e-18
328 -8.608709e-20
329 -1.169259e-18
330 -1.155368e-18
331 -1.902154e-18
332 -7.390205e-19
333 4.181151e-18
334 1.120231e-18
335 -2.978618e-18
336 -1.035503e-18
337 -2.641528e-18
338 -3.966014e-18
339 -5.969115e-18
340 -6.324392e-18
341 -9.179337e-18
342 -3.059779e-18
343 6.173949e-18
344 -2.602085e-18
345 1.046584e-18
346 -3.637730e-18
347 -2.769998e-18
348 4.276281e-18
349 4.364209e-18
350 1.047407e-17
351 2.590204e-18
352 3.614223e-02
353 -4.809343e-02
354 -1.368373e-01
355 -6.079331e-02
356 -4.474136e-02
357 2.061332e-03
358 3.079255e-18
359 2.892742e-18
360 4.479263e-20
361 -2.430285e-18
362 -1.275544e-18
363 7.345075e-19
364 2.806844e-18
365 -4.391761e-18
366 3.831693e-18
367 9.412020e-18
368 0.000000e+00
369 -1.589353e-18
370 -7.628624e-19
371 -4.681394e-19
372 1.222293e-18
373 -3.490663e-18
374 3.131907e-18
375 6.139382e-18
376 4.489395e-19
377 -1.798202e-18
378 -9.725768e-19
379 -2.538478e-18
380 -7.357481e-20
381 5.411479e-18
382 2.309596e-18
383 6.161122e-18
384 -1.161270e-18
385 -1.347274e-19
386 -2.166535e-18
387 -6.407529e-19
388 2.159571e-18
389 4.048752e-18
390 -2.741326e-18
391 7.804056e-18
392 2.108939e-18
393 1.999195e-18
394 2.127266e-18
395 -3.326673e-18
396 -2.252688e-18
397 7.103102e-18
398 3.741199e-18
399 -5.698261e-18
400 -3.469550e-18
401 -9.112087e-18
402 1.354078e-18
403 1.888303e-19
404 4.867988e-18
405 5.415026e-18
406 -3.151540e-18
407 4.003956e-18
408 2.713192e-18
409 9.038883e-19
410 2.020073e-18
411 1.113290e-18
412 3.325720e-18
413 1.345346e-18
414 -3.469447e-18
415 -3.469447e-18
416 0.000000e+00
417 3.469447e-18
418 3.469447e-18
419 3.252607e-19
420 -8.576626e-19
421 -4.752282e-18
422 -1.003170e-18
423 9.270373e-18
424 5.598285e-18
425 1.439019e-18
426 -1.377033e-18
427 -2.975906e-19
428 -4.019905e-19
429 -2.480207e-18
430 -1.786917e-18
431 5.825106e-18
432 1.239342e-18
433 3.997883e-18
434 -2.686373e-18
435 3.469447e-18
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 2.602085e-18
441 -6.000292e-19
442 -8.455109e-18
443 -1.320785e-18
444 -6.055889e-19
445 -1.533710e-18
446 2.029959e-18
447 9.053525e-18
448 5.974070e-19
449 4.588587e-18
450 4.684768e-18
451 -1.385869e-18
452 -3.947156e-18
453 9.581904e-19
454 -2.515628e-18
455 3.020842e-19
456 -3.639815e-18
457 -1.680255e-18
458 5.412428e-18
459 -7.199848e-19
460 1.047274e-18
461 1.273153e-18
462 7.823816e-20
463 4.889764e-18
464 1.113781e-17
465 3.878078e-18
466 -1.271818e-18
467 -5.971707e-18
468 -1.096465e-17
469 -2.934411e-18
470 2.913723e-18
471 -1.574711e-18
472 2.599607e-18
473 2.171169e-20
474 3.383636e-19
475 -1.790239e-18
476 4.900474e-18
477 3.512693e-18
478 -2.372520e-18
479 4.772416e-18
480 -7.883272e-19
481 2.438390e-20
482 9.566257e-18
483 6.049694e-19
484 -1.188978e-18
485 -1.018280e-18
486 -2.547586e-18
487 2.202452e-18
488 -1.175341e-18
489 -1.734723e-18
490 -1.301043e-18
491 -2.238194e-18
492 1.323857e-19
493 6.957670e-18
494 -8.955254e-19
495 -1.730968e-17
496 -1.553741e-17
497 -6.706391e-18
498 -3.190043e-18
499 -1.198852e-18
500 1.510574e-18
501 -1.040834e-17
502 1.734723e-18
503 3.469447e-18
504 3.469447e-18
505 1.129059e-18
506 3.713557e-19
507 -2.873500e-19
508 2.441349e-18
509 1.763221e-18
510 6.535586e-18
511 -4.226932e-18
512 9.884451e-19
513 7.697835e-18
514 5.421011e-18
515 5.529431e-18
516 2.547875e-18
517 3.144186e-18
518 1.192622e-18
519 -2.683400e-18
520 -2.168404e-19
521 1.851854e-18
522 2.722500e-18
523 4.675191e-19
524 -8.119709e-19
525 -1.853747e-18
526 -2.266611e-18
527 4.462597e-18
528 -1.726717e-18
529 2.373759e-18
530 6.859624e-18
531 -2.033202e-18
532 6.498948e-18
533 1.387779e-17
534 -1.734723e-18
535 3.469447e-18
536 -3.469447e-18
537 -1.734723e-18
538 -2.602085e-18
539 -3.429974e-18
540 -4.582668e-19
541 1.715948e-18
542 4.289869e-18
543 6.863791e-18
544 -1.546231e-17
545 3.873258e-18
546 3.510599e-18
547 3.138353e-19
548 7.658161e-18
549 -1.814985e-18
550 3.731022e-18
551 4.670933e-19
552 -1.261278e-18
553 -2.544777e-18
554 2.368439e-19
555 -3.187771e-18
556 -1.325759e-20
557 -7.200896e-19
558 -5.667889e-18
559 -6.362370e-18
560 3.787404e-18
561 -4.196467e-18
562 3.160092e-18
563 2.026681e-19
564 -4.795496e-19
565 7.579976e-19
566 -3.576905e-18
567 -1.565141e-18
568 7.431197e-18
569 3.563680e-18
570 3.330207e-18
571 -1.659497e-18
572 -2.992708e-18
573 -5.459302e-18
574 -4.029756e-18
575 -1.439110e-18
576 -3.035425e-18
577 -1.080574e-18
578 -3.607966e-18
579 -6.766559e-19
580 2.400030e-19
581 9.698521e-18
582 5.502217e-18
583 9.016139e-18
584 8.549342e-18
585 -1.091738e-18
586 -9.152632e-18
587 -3.140792e-18
588 -3.398595e-18
589 -6.497823e-19
590 3.138665e-18
591 -1.282689e-18
592 -9.518418e-19
593 -4.224644e-18
594 -1.295437e-18
595 4.030368e-02
596 -5.363095e-02
597 -1.525928e-01
598 -6.779310e-02
599 -4.989291e-02
600 2.298676e-03
601 -2.568933e-18
602 5.758519e-18
603 7.122578e-19
604 1.467727e-18
605 3.841020e-18
606 -4.941425e-19
607 7.043478e-18
608 -5.452750e-18
609 -3.469447e-18
610 -1.040834e-17
611 -4.445229e-18
612 -9.531280e-18
613 -6.606337e-18
614 3.474953e-18
615 -1.480042e-18
616 -5.021563e-18
617 -1.895243e-18
618 1.373244e-18
619 2.591745e-18
620 2.826783e-18
621 4.032878e-19
622 0.000000e+00
623 3.469447e-18
624 0.000000e+00
625 1.930684e-18
626 4.089535e-18
627 -1.541142e-18
628 -2.308070e-19
629 1.590621e-18
630 -1.183244e-17
631 7.840970e-18
632 -4.411528e-19
633 1.513187e-18
634 1.800023e-18
635 3.631606e-19
636 -1.523363e-18
637 -1.909593e-18
638 1.706941e-18
639 1.557631e-19
640 5.850504e-18
641 -1.392183e-18
642 -9.616936e-19
643 -1.753519e-18
644 -1.235468e-18
645 -8.904773e-19
646 2.318542e-18
647 7.190738e-18
648 1.041082e-18
649 2.928167e-18
650 4.137008e-18
651 5.664480e-19
652 3.505608e-19
653 5.386394e-19
654 5.494115e-18
655 3.974387e-18
656 -1.444412e-18
657 4.183968e-19
658 5.148272e-19
659 -2.835234e-18
660 2.043609e-18
661 -7.575468e-19
662 -1.964257e-18
663 4.438577e-18
664 -5.200952e-18
665 7.155897e-19
666 2.151383e-18
667 2.875209e-18
668 1.117525e-18
669 -1.296487e-19
670 6.955225e-21
671 -1.734723e-18
672 -9.725580e-18
673 3.469447e-18
674 0.000000e+00
675 6.938894e-18
676 -3.469447e-18
677 -4.553649e-18
678 -6.627537e-18
679 -5.573910e-18
680 -2.629498e-18
681 -1.378395e-18
682 5.183437e-18
683 4.746908e-19
684 2.639360e-18
685 4.514379e-18
686 8.953488e-18
687 5.007702e-18
688 0.000000e+00
689 4.598550e-18
690 4.982312e-19
691 7.089337e-18
692 2.048340e-19
693 -6.119558e-18
694 -3.059779e-18
695 -4.589669e-18
696 4.252401e-18
697 6.681037e-19
698 2.570821e-18
699 2.577223e-18
700 -1.874319e-18
701 2.983987e-18
702 5.473450e-18
703 5.673759e-18
704 7.739181e-18
705 -2.303732e-18
706 4.180978e-19
707 1.229027e-18
708 3.339725e-19
709 -3.259551e-18
710 3.510766e-18
711 2.731881e-18
712 2.286857e-18
713 1.907230e-18
714 1.751496e-18
715 4.534938e-19
716 5.363418e-18
717 6.903036e-18
718 4.196798e-18
719 2.807973e-18
720 7.788744e-18
721 1.028209e-18
722 -6.313544e-20
723 -1.022614e-18
724 -1.181924e-17
725 -5.233225e-18
726 -6.098610e-18
727 -6.184554e-18
728 7.542425e-18
729 -1.310421e-18
730 1.829893e-19
731 1.931540e-18
732 1.342819e-18
733 2.193056e-18
734 3.046838e-18
735 -3.612311e-18
736 -5.540208e-18
737 1.031729e-17
738 1.796062e-17
739 5.951581e-18
740 2.144763e-18
741 -3.547862e-18
742 8.312260e-19
743 5.161415e-18
744 5.663827e-18
745 -6.505213e-19
746 -3.906763e-18
747 3.239041e-18
748 1.860955e-20
749 -8.673617e-18
750 3.469447e-18
751 0.000000e+00
752 -6.938894e-18
753 0.000000e+00
754 3.903128e-18
755 3.354727e-18
756 0.000000e+00
757 -6.938894e-18
758 -6.938894e-18
759 0.000000e+00
760 -5.204170e-18
761 1.723317e-18
762 -2.942426e-18
763 -2.375803e-19
764 -3.148059e-20
765 -3.606617e-18
766 3.647454e-19
767 9.222623e-19
768 9.738705e-20
769 5.421011e-19
770 4.770490e-18
771 2.981556e-18
772 -4.553649e-18
773 1.084202e-19
774 1.409463e-18
775 -7.508100e-18
776 3.415237e-18
777 -1.257835e-18
778 -5.769959e-18
779 -2.547946e-18
780 -1.173487e-19
781 6.596850e-18
782 3.709821e-20
783 -7.815293e-18
784 -5.124578e-18
785 0.000000e+00
786 -1.301043e-18
787 -2.874530e-18
788 4.025189e-02
789 -5.356204e-02
790 -1.523968e-01
791 -6.770599e-02
792 -4.982880e-02
793 2.295722e-03
794 7.204192e-18
795 4.862546e-18
796 2.079429e-18
797 -3.469447e-18
798 0.000000e+00
799 0.000000e+00
800 1.387779e-17
801 4.361935e-18
802 -5.917551e-18
803 -6.365004e-18
804 -5.364695e-18
805 -3.040199e-18
806 3.199823e-18
807 8.887576e-18
808 4.104594e-18
809 3.731492e-18
810 -2.350471e-18
811 3.662943e-18
812 1.701309e-18
813 8.252597e-18
814 -6.045779e-18
815 -5.911913e-18
816 -4.024969e-18
817 -5.411543e-18
818 3.519795e-18
819 -1.904850e-18
820 1.794474e-18
821 2.277496e-18
822 -1.983853e-18
823 -8.534800e-18
824 5.774379e-18
825 -1.526600e-18
826 1.882549e-18
827 1.053643e-18
828 1.369777e-19
829 -5.454558e-18
830 -4.792808e-18
831 -8.409220e-18
832 -7.835659e-18
833 -3.035309e-18
834 -3.955514e-19
835 1.584193e-18
836 5.228379e-19
837 1.717383e-18
838 1.619609e-18
839 4.153148e-18
840 8.414498e-19
841 -1.507036e-18
842 -9.293110e-19
843 -7.653617e-19
844 -1.369224e-18
845 -4.927861e-18
846 4.616675e-18
847 5.416419e-18
848 5.290448e-18
849 2.297899e-18
850 -2.476968e-18
851 -4.439226e-18
852 2.854945e-18
853 9.179337e-18
854 3.059779e-18
855 7.703839e-18
856 -2.602085e-18
857 6.562163e-19
858 -2.424303e-18
859 2.265166e-18
860 5.867644e-20
861 -1.437066e-18
862 4.189364e-19
863 6.310009e-18
864 3.469447e-18
865 8.673617e-18
866 6.938894e-18
867 8.673617e-18
868 5.204170e-18
869 -2.276825e-18
870 -3.276187e-18
871 -2.025001e-18
872 -9.109960e-18
873 -3.606294e-19
874 -6.826381e-19
875 3.491950e-18
876 -7.634363e-20
877 -1.605075e-18
878 -3.831693e-18
879 -1.288147e-17
880 0.000000e+00
881 1.230670e-18
882 8.295269e-19
883 -1.666933e-18
884 -2.302329e-18
885 -1.646843e-18
886 -1.007080e-17
887 3.843611e-18
888 -3.918386e-18
889 -6.775996e-19
890 -3.107417e-18
891 -2.045215e-18
892 1.900917e-18
893 -2.772182e-18
894 -4.586292e-18
895 1.344402e-18
896 1.065806e-17
897 7.852487e-19
898 1.040647e-17
899 2.809157e-18
900 4.996164e-18
901 5.275387e-18
902 3.391847e-18
903 -2.545675e-18
904 -6.554168e-18
905 -1.538797e-18
906 -4.038513e-18
907 -6.254849e-20
908 3.658715e-18
909 5.333389e-18
910 2.192170e-18
911 -5.268045e-18
912 2.187194e-18
913 -7.184458e-18
914 5.974861e-19
915 -6.885351e-19
916 -4.179968e-18
917 -2.012243e-18
918 1.009043e-17
919 -5.345089e-19
920 -4.414584e-18
921 -5.317481e-18
922 -3.544574e-18
923 1.904349e-18
924 4.699809e-18
925 -2.138011e-18
926 3.886374e-02
927 -5.171487e-02
928 -1.471411e-01
929 -6.537104e-02
930 -4.811038e-02
931 2.216550e-03
932 7.796557e-18
933 7.462788e-18
934 2.692902e-18
935 -1.291139e-18
936 -2.685229e-18
937 -4.799315e-19
938 3.079208e-18
939 2.253196e-19
940 -6.873878e-18
941 -3.269543e-18
942 -6.127242e-19
943 -1.265819e-19
944 4.953812e-19
945 -4.767935e-18
946 -1.552055e-18
947 -1.734723e-18
948 6.938894e-18
949 0.000000e+00
950 6.938894e-18
951 6.938894e-18
952 4.011548e-18
953 2.377610e-18
954 4.372374e-18
955 3.732190e-19
956 -2.234157e-19
957 1.973776e-19
958 1.955495e-19
959 8.913425e-18
960 1.741670e-17
961 6.494713e-18
962 2.681424e-18
963 3.057082e-18
964 7.671864e-20
965 -1.065289e-18
966 -2.587827e-18
967 -2.268397e-18
968 1.495461e-18
969 3.550820e-18
970 4.660403e-18
971 -1.587661e-18
972 -2.475033e-19
973 -2.499658e-18
974 -6.938326e-18
975 -4.614845e-18
976 -6.679240e-19
977 8.182505e-19
978 1.890301e-18
979 5.396699e-18
980 1.131321e-18
981 -4.004483e-18
982 8.040528e-18
983 4.888282e-18
984 9.696388e-18
985 2.115598e-18
986 3.408064e-18
987 1.775232e-19
988 -9.200228e-19
989 3.432753e-19
990 1.538266e-18
991 -7.116209e-18
992 -1.351996e-17
993 -2.701543e-18
994 4.443579e-18
995 1.327826e-18
996 1.924292e-18
997 -5.168160e-19
998 3.245381e-18
999 3.144803e-18
1000 -6.435208e-18


==> real_data_intro.txt <==
x y
1 5.791254e-05
2 -1.635407e-04
3 -3.368981e-03
4 -7.431802e-03
5 -6.975403e-03
6 -2.714380e-03
7 2.160058e-04
8 -1.041896e-04
9 -1.779810e-03
10 -3.826617e-03
11 -3.626378e-03
12 -1.802006e-04
13 2.651604e-03
14 3.208875e-03
15 3.432696e-03
16 6.255562e-03
17 1.419575e-02
18 3.364169e-02
19 6.171019e-02
20 5.977912e-02
21 -1.114104e-02
22 -1.070678e-01
23 -1.346719e-01
24 -8.006729e-02
25 -8.497123e-03
26 3.084434e-02
27 3.787792e-02
28 3.757528e-02
29 4.196672e-02
30 3.951439e-02
31 2.550025e-02
32 7.610607e-03
33 -6.539763e-03
34 -1.096513e-02
35 -8.081432e-03
36 -4.947825e-03
37 -3.149223e-03
38 -1.292690e-03
39 1.183447e-03
40 3.273317e-03
41 2.629487e-03
42 -8.560454e-04
43 -2.968002e-03
44 -1.969491e-03
45 -1.826255e-03
46 -4.730200e-03
47 -7.405488e-03
48 -6.345413e-03
49 -3.512205e-03
50 -3.299497e-03
51 -4.760114e-03
52 -5.533771e-03
53 -5.194385e-03
54 -3.545251e-03
55 -7.415370e-04
56 2.780175e-03
57 5.817858e-03
58 6.693440e-03
59 6.100157e-03
60 6.639292e-03
61 8.028097e-03
62 6.914966e-03
63 2.676328e-03
64 -6.528301e-04
65 -9.085181e-04
66 -6.056373e-04
67 -1.756474e-03
68 -3.847949e-03
69 -6.190260e-03
70 -8.386202e-03
71 -8.427232e-03
72 -5.637616e-03
73 -1.986587e-03
74 6.480241e-04
75 7.546737e-04
76 -7.659388e-04
77 1.558461e-03
78 7.708334e-03
79 9.616368e-03
80 5.615877e-03
81 5.158448e-04
82 -3.513455e-03
83 -5.809815e-03
84 -7.543186e-03
85 -8.273868e-03
86 -2.997435e-03
87 5.743971e-03
88 8.738839e-03
89 4.902283e-03
90 9.591191e-04
91 -4.095502e-04
92 -1.687641e-03
93 -1.916539e-03
94 -7.269275e-04
95 -2.484608e-03
96 -4.745518e-03
97 -1.909164e-03
98 3.606668e-03
99 6.495605e-03
100 4.926498e-03
101 2.171784e-03
102 2.720790e-03
103 4.583152e-03
104 4.940575e-03
105 3.064325e-03
106 1.068222e-04
107 5.343212e-04
108 3.961050e-03
109 5.355548e-03
110 3.195065e-03
111 2.343191e-04
112 -2.123446e-03
113 -4.854763e-03
114 -8.099336e-03
115 -9.987248e-03
116 -9.074810e-03
117 -6.020790e-03
118 -4.622219e-03
119 -4.937180e-03
120 -2.010639e-03
121 2.731108e-03
122 4.648904e-03
123 5.198780e-03
124 4.043062e-03
125 -1.535589e-03
126 -5.801775e-03
127 -2.120549e-03
128 4.719679e-03
129 6.466289e-03
130 5.709385e-03
131 3.835269e-03
132 -2.387037e-03
133 -6.771745e-03
134 -4.799894e-03
135 -1.073482e-03
136 2.607360e-03
137 4.621683e-03
138 4.612945e-03
139 4.931550e-03
140 4.042409e-03
141 1.855961e-03
142 8.232141e-04
143 7.322678e-04
144 1.027762e-03
145 2.560585e-03
146 4.294803e-03
147 2.884239e-03
148 -9.903272e-04
149 -2.649628e-03
150 -3.261813e-03
151 -5.828404e-03
152 -8.340590e-03
153 -8.567868e-03
154 -6.023290e-03
155 -1.438982e-03
156 2.408110e-03
157 4.862725e-03
158 5.828972e-03
159 3.506851e-03
160 2.977066e-04
161 6.170522e-04
162 3.006952e-03
163 4.558917e-03
164 4.904124e-03
165 3.918239e-03
166 2.023546e-03
167 7.188638e-04
168 1.542898e-03
169 5.014993e-03
170 8.401831e-03
171 4.508172e-03
172 -6.855969e-03
173 -1.427934e-02
174 -1.151124e-02
175 -5.922151e-03
176 -4.165006e-03
177 -3.501758e-03
178 -1.203386e-03
179 3.108666e-03
180 7.071456e-03
181 7.514790e-03
182 6.189417e-03
183 3.649421e-03
184 -2.004194e-03
185 -6.113606e-03
186 -3.743326e-03
187 1.201819e-03
188 2.172085e-03
189 -2.497639e-03
190 -8.660707e-03
191 -9.080342e-03
192 -3.028571e-03
193 3.787538e-03
194 7.211974e-03
195 4.899380e-03
196 -3.839904e-04
197 -4.153390e-03
198 -6.240420e-03
199 -7.259571e-03
200 -6.624538e-03
201 -5.395846e-03
202 -3.392507e-03
203 1.131821e-03
204 3.972691e-03
205 2.546111e-03
206 4.577066e-03
207 1.155819e-02
208 1.518480e-02
209 1.128175e-02
210 3.319973e-03
211 -8.908211e-04
212 1.759975e-03
213 6.408250e-03
214 6.977172e-03
215 8.993582e-04
216 -6.375582e-03
217 -7.099027e-03
218 -5.602625e-03
219 -6.370408e-03
220 -3.911383e-03
221 1.396487e-03
222 2.744301e-03
223 -4.657804e-04
224 -2.844803e-03
225 -1.211270e-03
226 7.565747e-04
227 -5.713619e-04
228 -4.245109e-03
229 -7.478592e-03
230 -7.643683e-03
231 -5.288439e-03
232 -1.159371e-03
233 5.994448e-03
234 2.202315e-02
235 5.544929e-02
236 8.129978e-02
237 3.595775e-02
238 -7.762505e-02
239 -1.521672e-01
240 -1.228320e-01
241 -4.269490e-02
242 1.858490e-02
243 4.712865e-02
244 5.694968e-02
245 5.090259e-02
246 3.067911e-02
247 1.336747e-02
248 5.802808e-03
249 5.602980e-04
250 -4.381914e-03
251 -7.018303e-03
252 -2.988776e-03
253 4.955600e-03
254 6.431214e-03
255 1.324071e-03
256 -3.698184e-03
257 -6.538643e-03
258 -9.185986e-03
259 -1.079819e-02
260 -6.732511e-03
261 1.437312e-03
262 7.135418e-03
263 8.185770e-03
264 4.658153e-03
265 -5.139030e-04
266 -3.237615e-03
267 -2.899096e-03
268 -2.463233e-03
269 -3.210442e-03
270 -1.223981e-03
271 4.485043e-03
272 9.324022e-03
273 9.630715e-03
274 3.997048e-03
275 -4.763183e-03
276 -9.460867e-03
277 -7.417974e-03
278 -3.101720e-03
279 -1.760410e-03
280 -2.081898e-03
281 -1.062634e-03
282 -8.512438e-04
283 -1.660462e-03
284 2.984006e-05
285 5.429511e-03
286 1.050769e-02
287 1.198737e-02
288 1.144232e-02
289 8.728070e-03
290 2.384411e-03
291 -4.527647e-03
292 -6.398674e-03
293 -2.692434e-03
294 2.419170e-03
295 4.916006e-03
296 2.848791e-03
297 -2.029134e-03
298 -5.939113e-03
299 -9.816405e-03
300 -1.262957e-02
301 -8.979617e-03
302 -2.548738e-03
303 -1.404801e-03
304 -1.901126e-03
305 4.703892e-04
306 5.669491e-04
307 -2.235958e-03
308 -3.856969e-03
309 -3.481604e-03
310 2.324763e-03
311 1.234534e-02
312 1.221000e-02
313 6.333971e-04
314 -6.942811e-03
315 -5.148486e-03
316 8.301151e-05
317 2.797771e-03
318 2.369473e-03
319 3.701234e-03
320 4.894554e-03
321 1.812501e-03
322 -5.632646e-04
323 2.277689e-03
324 8.557534e-03
325 1.491076e-02
326 1.456109e-02
327 3.166822e-03
328 -1.036112e-02
329 -1.535358e-02
330 -1.215016e-02
331 -6.870351e-03
332 -3.688922e-03
333 -1.601267e-03
334 1.861335e-03
335 4.545040e-03
336 4.253427e-03
337 1.792679e-03
338 -1.288864e-03
339 -4.631851e-03
340 -6.354617e-03
341 -3.596678e-03
342 1.577544e-03
343 5.389838e-03
344 6.473519e-03
345 4.817384e-03
346 3.977678e-03
347 8.131896e-03
348 2.097842e-02
349 4.916345e-02
350 7.942604e-02
351 5.940998e-02
352 -3.932918e-02
353 -1.413533e-01
354 -1.511338e-01
355 -8.020861e-02
356 -3.397622e-03
357 3.839752e-02
358 5.187160e-02
359 5.200381e-02
360 3.874272e-02
361 1.566865e-02
362 -3.128124e-04
363 2.839761e-03
364 1.505719e-02
365 1.602008e-02
366 6.187661e-03
367 -3.844006e-03
368 -9.603711e-03
369 -8.406608e-03
370 -4.138330e-03
371 -4.035429e-03
372 -8.556928e-03
373 -1.071658e-02
374 -4.809544e-03
375 3.516254e-03
376 8.002275e-03
377 8.779492e-03
378 3.152949e-03
379 -7.076401e-03
380 -1.404310e-02
381 -1.456779e-02
382 -1.052678e-02
383 -6.404378e-03
384 -2.268230e-03
385 2.558818e-03
386 3.025015e-03
387 6.196243e-04
388 2.363936e-03
389 9.265051e-03
390 1.574229e-02
391 1.454040e-02
392 7.582359e-03
393 4.400600e-03
394 5.849695e-03
395 4.655170e-03
396 1.448711e-03
397 2.014515e-03
398 1.443848e-03
399 -5.420822e-03
400 -1.210238e-02
401 -1.298927e-02
402 -7.191142e-03
403 8.141237e-04
404 2.816414e-03
405 1.723383e-03
406 5.476679e-03
407 8.809359e-03
408 5.825895e-03
409 2.400507e-03
410 1.917378e-04
411 -5.443815e-03
412 -1.163997e-02
413 -1.144923e-02
414 -6.803819e-03
415 -5.549950e-03
416 -5.121434e-03
417 -9.451889e-04
418 3.790429e-03
419 5.618121e-03
420 2.057720e-03
421 -3.032565e-03
422 -4.397437e-03
423 -4.294673e-03
424 -3.175753e-03
425 1.574326e-03
426 9.583987e-03
427 1.431330e-02
428 9.448173e-03
429 -1.586024e-04
430 -5.353253e-03
431 -4.630087e-03
432 -1.627159e-03
433 5.030374e-04
434 -6.901946e-04
435 -2.630134e-03
436 -1.510695e-03
437 -1.017693e-03
438 -2.587132e-03
439 -2.188576e-03
440 -2.668129e-03
441 -5.345294e-03
442 -5.634284e-03
443 -2.738556e-03
444 2.934415e-03
445 1.003216e-02
446 1.407102e-02
447 1.027204e-02
448 -4.176798e-04
449 -8.307565e-03
450 -6.846749e-03
451 -2.559355e-03
452 -2.204019e-03
453 -3.595466e-03
454 -1.564784e-03
455 9.399984e-04
456 -2.874528e-03
457 -7.696489e-03
458 -2.086558e-03
459 8.873276e-03
460 1.007589e-02
461 3.829397e-03
462 1.523382e-03
463 4.382027e-03
464 4.771041e-03
465 -1.443593e-03
466 -8.466606e-03
467 -1.036523e-02
468 -6.022935e-03
469 1.743461e-03
470 5.880528e-03
471 4.595528e-03
472 4.046836e-03
473 4.502150e-03
474 1.719049e-03
475 -9.701318e-04
476 1.171760e-03
477 3.881216e-03
478 3.441671e-03
479 3.234168e-03
480 2.601520e-03
481 -2.039475e-03
482 -8.978725e-03
483 -1.468280e-02
484 -1.446364e-02
485 -4.754482e-03
486 6.260752e-03
487 8.239642e-03
488 3.447619e-03
489 -6.140488e-04
490 -3.258519e-03
491 -6.003086e-03
492 -6.259977e-03
493 -2.581167e-03
494 3.870547e-03
495 6.828719e-03
496 3.793411e-03
497 4.029757e-03
498 8.127804e-03
499 6.535141e-03
500 -5.183302e-04
501 -6.805094e-03
502 -9.172100e-03
503 -9.435586e-03
504 -7.907802e-03
505 -3.338015e-04
506 1.045700e-02
507 1.591525e-02
508 1.429845e-02
509 8.643419e-03
510 5.233235e-04
511 -5.831681e-03
512 -5.544526e-03
513 -3.258537e-03
514 -5.972474e-03
515 -9.294376e-03
516 -5.050528e-03
517 3.982428e-03
518 8.494151e-03
519 5.961289e-03
520 -6.365661e-04
521 -5.490713e-03
522 -3.363025e-03
523 2.476570e-04
524 -1.155548e-03
525 -3.809386e-03
526 -1.977136e-03
527 2.777932e-03
528 5.074081e-03
529 3.591675e-03
530 -1.808084e-03
531 -6.635580e-03
532 -5.129262e-03
533 1.854008e-03
534 1.084731e-02
535 1.335444e-02
536 5.906553e-03
537 -2.760162e-03
538 -8.203749e-03
539 -8.145888e-03
540 -1.077163e-03
541 5.685414e-03
542 6.741379e-03
543 5.457990e-03
544 3.539023e-03
545 -1.059104e-03
546 -5.337419e-03
547 -4.182907e-03
548 9.129153e-04
549 4.776660e-03
550 3.151931e-03
551 -1.290055e-03
552 -2.111105e-03
553 -8.796973e-04
554 -1.015535e-03
555 -2.237353e-03
556 -5.668972e-03
557 -1.056420e-02
558 -1.421183e-02
559 -1.309449e-02
560 -3.323248e-03
561 5.787977e-03
562 4.292469e-03
563 -9.106143e-04
564 -3.106949e-03
565 -2.743576e-03
566 1.659448e-03
567 5.281527e-03
568 2.403007e-03
569 -1.386537e-03
570 9.165058e-04
571 9.273470e-03
572 1.180475e-02
573 3.436166e-03
574 -1.281583e-03
575 3.605003e-03
576 7.811927e-03
577 5.928413e-03
578 2.180761e-03
579 2.288447e-03
580 4.387912e-03
581 1.672791e-03
582 -7.206122e-03
583 -1.368319e-02
584 -1.029710e-02
585 -2.643161e-03
586 1.976201e-03
587 1.716799e-03
588 -3.804977e-04
589 5.362846e-04
590 3.785869e-03
591 1.074685e-02
592 3.185004e-02
593 6.638835e-02
594 7.781945e-02
595 1.629700e-02
596 -9.629626e-02
597 -1.569926e-01
598 -1.178210e-01
599 -3.630905e-02
600 2.124429e-02
601 4.014982e-02
602 4.175526e-02
603 4.153851e-02
604 3.660589e-02
605 2.621238e-02
606 1.086016e-02
607 -3.847579e-03
608 -6.811275e-03
609 -2.024677e-03
610 1.226250e-03
611 3.056072e-03
612 4.065968e-03
613 2.162710e-03
614 -1.720394e-03
615 -4.751457e-03
616 -5.256331e-03
617 -1.256954e-03
618 6.185448e-03
619 9.156076e-03
620 3.629648e-03
621 -3.100410e-03
622 -4.358064e-03
623 -3.486716e-03
624 -5.844816e-03
625 -9.984839e-03
626 -1.218604e-02
627 -1.053297e-02
628 -1.904763e-03
629 9.269658e-03
630 1.279433e-02
631 1.056614e-02
632 8.356418e-03
633 4.681937e-03
634 6.280311e-05
635 -2.832114e-03
636 -5.846554e-03
637 -9.291047e-03
638 -8.868866e-03
639 -4.933460e-03
640 -6.234867e-04
641 8.874409e-04
642 -4.119655e-03
643 -1.155408e-02
644 -9.210915e-03
645 6.466419e-03
646 2.118948e-02
647 1.885311e-02
648 6.238751e-03
649 4.123514e-04
650 2.484309e-03
651 1.017822e-03
652 -5.997348e-03
653 -9.108357e-03
654 -5.024663e-03
655 1.015103e-03
656 5.286899e-03
657 7.204917e-03
658 5.625683e-03
659 5.285845e-03
660 9.400911e-03
661 8.513649e-03
662 1.019638e-03
663 -2.386319e-03
664 -3.877576e-03
665 -7.708617e-03
666 -9.810041e-03
667 -1.119282e-02
668 -1.367385e-02
669 -1.538674e-02
670 -1.412843e-02
671 -5.562528e-03
672 5.837362e-03
673 9.476751e-03
674 8.563356e-03
675 8.759169e-03
676 8.106409e-03
677 6.104177e-03
678 2.627291e-03
679 1.059091e-03
680 4.277057e-03
681 6.297098e-03
682 1.450119e-03
683 -6.844066e-03
684 -1.361885e-02
685 -1.579367e-02
686 -8.196438e-03
687 9.704950e-03
688 2.210671e-02
689 1.367337e-02
690 -2.946329e-03
691 -9.370264e-03
692 -7.919623e-03
693 -4.662116e-03
694 1.533720e-03
695 6.353441e-03
696 7.025509e-03
697 7.623980e-03
698 6.904781e-03
699 1.111953e-03
700 -5.014575e-03
701 -5.531445e-03
702 -1.183153e-03
703 2.915133e-03
704 2.559151e-03
705 1.578404e-05
706 -4.443257e-03
707 -1.057074e-02
708 -1.093518e-02
709 -3.729151e-03
710 3.061855e-03
711 3.593727e-03
712 -2.654926e-04
713 -7.118372e-04
714 4.802129e-03
715 8.665358e-03
716 5.583521e-03
717 4.196938e-04
718 8.285367e-04
719 3.185428e-03
720 1.558213e-03
721 -9.053081e-04
722 -3.338148e-03
723 -5.684255e-03
724 -1.002057e-03
725 8.457310e-03
726 9.824026e-03
727 3.353541e-03
728 -3.974635e-03
729 -1.061360e-02
730 -1.288558e-02
731 -8.379346e-03
732 -8.705402e-04
733 3.144371e-03
734 1.344989e-03
735 1.072947e-03
736 5.227961e-03
737 6.275641e-03
738 3.103854e-03
739 4.771869e-04
740 4.638151e-04
741 9.279786e-04
742 -2.874129e-03
743 -8.197019e-03
744 -8.364114e-03
745 -3.767820e-03
746 -8.955266e-04
747 -4.823800e-03
748 -7.749641e-03
749 -4.063018e-03
750 6.005314e-05
751 2.316953e-03
752 2.914264e-03
753 4.568706e-03
754 9.321507e-03
755 8.311259e-03
756 1.779015e-04
757 -2.868312e-03
758 3.394210e-03
759 1.015487e-02
760 9.643032e-03
761 4.974278e-03
762 2.230632e-03
763 1.828480e-05
764 -3.668589e-03
765 -6.740023e-03
766 -5.830303e-03
767 -2.689217e-03
768 -2.680265e-03
769 -1.672770e-03
770 5.162811e-03
771 9.827701e-03
772 7.252603e-03
773 3.026871e-03
774 -1.210720e-03
775 -6.370649e-03
776 -9.550701e-03
777 -8.445734e-03
778 -4.924741e-03
779 -2.400784e-03
780 -2.811989e-03
781 -4.617289e-03
782 -3.046826e-03
783 1.465524e-03
784 9.715319e-03
785 3.276633e-02
786 6.877855e-02
787 7.468065e-02
788 -4.818378e-04
789 -1.135767e-01
790 -1.494101e-01
791 -8.737280e-02
792 -1.157442e-02
793 2.523753e-02
794 3.499893e-02
795 4.045275e-02
796 4.437296e-02
797 3.779202e-02
798 2.263732e-02
799 1.161326e-02
800 7.431832e-03
801 3.051669e-03
802 -3.566338e-04
803 -1.380282e-03
804 -6.626880e-03
805 -1.731340e-02
806 -2.630825e-02
807 -2.479160e-02
808 -1.028072e-02
809 6.503920e-03
810 1.500389e-02
811 1.491261e-02
812 1.005298e-02
813 7.559459e-03
814 9.680961e-03
815 7.957577e-03
816 -8.701079e-04
817 -1.083845e-02
818 -1.606671e-02
819 -1.223006e-02
820 -2.111291e-03
821 3.927361e-03
822 2.910231e-04
823 -7.255551e-03
824 -7.340852e-03
825 1.077355e-03
826 8.947836e-03
827 9.223884e-03
828 2.105404e-03
829 -1.253978e-03
830 2.953786e-03
831 4.508613e-03
832 3.046766e-03
833 3.781857e-03
834 2.498706e-03
835 -2.986814e-03
836 -8.199413e-03
837 -8.990109e-03
838 -2.073273e-03
839 1.064339e-02
840 1.863949e-02
841 1.361597e-02
842 3.071660e-03
843 -9.399915e-04
844 -2.030364e-03
845 -7.784596e-03
846 -1.263646e-02
847 -7.509289e-03
848 6.578258e-03
849 1.030739e-02
850 -4.225519e-03
851 -1.680130e-02
852 -1.707098e-02
853 -1.203362e-02
854 -3.781902e-03
855 5.641127e-03
856 9.965274e-03
857 6.809040e-03
858 2.436165e-03
859 2.638059e-03
860 4.368146e-03
861 3.143984e-03
862 -2.448805e-03
863 -7.732899e-03
864 -7.471128e-03
865 -1.545551e-03
866 3.940646e-03
867 2.663235e-03
868 -2.179219e-04
869 3.371078e-03
870 7.130669e-03
871 5.141231e-03
872 2.295270e-03
873 1.085810e-03
874 1.373536e-03
875 1.992851e-03
876 5.956863e-04
877 -3.701997e-04
878 2.207894e-03
879 5.379430e-03
880 5.365534e-03
881 2.810698e-03
882 1.594953e-03
883 1.347259e-03
884 1.669681e-04
885 2.534886e-05
886 -5.079524e-05
887 -1.675446e-03
888 -4.093967e-03
889 -6.198235e-03
890 -5.487382e-03
891 -1.939079e-03
892 8.959124e-04
893 3.011882e-03
894 4.882293e-03
895 4.637394e-03
896 2.478023e-03
897 5.883499e-04
898 -2.351939e-04
899 -2.479605e-03
900 -4.894537e-03
901 -3.386954e-03
902 2.816230e-03
903 9.000797e-03
904 8.820348e-03
905 3.810851e-03
906 -1.572811e-03
907 -5.983266e-03
908 -5.521472e-03
909 -1.552220e-03
910 1.471472e-03
911 2.516404e-03
912 1.116732e-03
913 6.882828e-04
914 7.261096e-04
915 -2.440043e-03
916 -6.609674e-03
917 -8.036742e-03
918 -3.935777e-03
919 4.455150e-03
920 1.094715e-02
921 1.096311e-02
922 5.811889e-03
923 5.353307e-03
924 2.514035e-02
925 6.239660e-02
926 6.939609e-02
927 -4.598346e-03
928 -1.174113e-01
929 -1.590398e-01
930 -1.009154e-01
931 -1.698660e-02
932 3.033186e-02
933 4.064027e-02
934 3.954362e-02
935 4.055725e-02
936 3.816365e-02
937 2.662741e-02
938 9.121532e-03
939 -3.398155e-03
940 -3.713475e-03
941 2.798996e-03
942 7.333079e-03
943 6.249146e-03
944 4.245330e-03
945 5.513416e-03
946 3.883444e-03
947 -4.559154e-03
948 -9.519570e-03
949 -5.488854e-03
950 -5.973851e-04
951 5.591760e-04
952 2.288918e-03
953 5.045246e-03
954 1.924996e-03
955 -8.969016e-03
956 -1.574680e-02
957 -8.797492e-03
958 3.450903e-03
959 5.953242e-03
960 -1.759603e-03
961 -5.516571e-03
962 2.285789e-04
963 5.693443e-03
964 4.208764e-03
965 -1.513562e-03
966 -6.913805e-03
967 -8.086136e-03
968 -4.290960e-03
969 -1.764669e-04
970 3.876436e-04
971 -1.082273e-03
972 -1.294272e-03
973 2.987561e-03
974 1.091512e-02
975 1.332729e-02
976 4.377354e-03
977 -7.978614e-03
978 -1.196765e-02
979 -6.756857e-03
980 -3.025781e-04
981 2.869497e-03
982 3.209143e-03
983 5.409405e-03
984 9.903035e-03
985 8.000663e-03
986 4.515853e-04
987 -3.144883e-03
988 -4.471023e-03
989 -9.455647e-03
990 -1.360171e-02
991 -8.163337e-03
992 7.034155e-04
993 -1.945808e-04
994 -4.016989e-03
995 -5.868691e-05
996 5.148139e-03
997 4.055561e-03
998 9.044667e-04
999 1.055653e-03
1000 3.534501e-03


==> synthetic_App1_CoSaMP_grow_DP_time_DP.txt <==
d time_mean time_std
2 1.469448e+00 1.295210e+00
2.6 1.386951e+00 2.533064e-01
3.38 1.591366e+00 4.013464e-01
4.39 3.503829e+00 4.537123e-01
5.71 3.783169e+00 3.513628e-01
7.42 2.606776e+00 7.472398e-01
9.65 3.709771e+00 4.458244e-01
12.54 3.232731e+00 3.498848e-01
16.30 5.842602e+00 3.701755e-01
21.19 8.761195e+00 6.224745e-01
27.55 7.858715e+00 7.803880e-01
35.82 1.335746e+01 9.876741e-01
46.57 3.262399e+01 1.967808e+00
60.54 2.736395e+01 3.734025e-01
78.70 3.454486e+01 2.859879e-01
102.31 6.189827e+01 5.113340e+00
133.00 9.692434e+01 2.185474e+00
172.90 1.395591e+02 8.556402e+00


==> synthetic_App1_CoSaMP_grow_Lag_time_lagrange.txt <==
d time_mean time_std
2.00 1.006829e+00 7.150830e-01
2.60 9.112019e-01 9.233262e-02
3.38 1.321984e+00 9.623528e-02
4.39 2.841865e+00 2.686417e-01
5.71 2.955806e+00 1.808382e-01
7.42 1.870174e+00 1.517315e-01
9.65 3.053926e+00 1.448967e-01
12.54 2.362123e+00 1.303684e-01
16.30 4.523080e+00 8.345338e-02
21.19 5.499558e+00 1.610018e-01
27.55 4.516884e+00 1.368076e-01
35.82 8.015448e+00 1.424440e-01
46.57 2.511358e+01 6.338230e-01
60.54 1.840877e+01 5.594779e-01
78.70 1.916306e+01 4.638154e-01
102.31 2.383611e+01 7.125043e-01
133.00 1.550242e+01 4.372594e-01
172.90 1.939857e+01 4.251479e-01


==> synthetic_App1_CoSaMP_grow_no_model_time_no-model.txt <==
d time_mean time_std
2.00 6.042429e-01 5.871676e-01
2.60 5.488035e-01 2.453500e-02
3.38 6.948817e-01 6.503342e-02
4.39 1.656908e+00 2.178455e-01
5.71 1.595996e+00 5.893125e-02
7.42 9.971708e-01 7.393368e-02
9.65 1.535028e+00 5.391302e-02
12.54 1.255686e+00 4.688129e-02
16.30 2.331697e+00 1.298374e-01
21.19 2.775635e+00 6.034656e-02
27.55 2.423224e+00 8.832522e-02
35.82 4.332636e+00 7.622833e-01
46.57 1.249335e+01 6.643321e-01
60.54 9.522233e+00 1.632011e+00
78.70 9.140523e+00 1.729885e-01
102.31 1.211122e+01 2.207161e-01
133.00 7.769762e+00 2.438580e-01
172.90 9.337282e+00 2.089922e-01


==> synthetic_App2_CoSaMP_grow_DP_time_DP.txt <==
d time_mean time_std
2.00 7.838057e-01 1.257728e+00
2.60 5.514012e-01 4.550423e-02
3.38 7.883908e-01 1.471759e-01
4.39 1.523134e+00 7.462331e-02
5.71 1.741933e+00 1.137959e-01
7.42 1.031059e+00 5.437015e-02
9.65 1.625567e+00 5.080946e-02
12.54 1.502574e+00 1.218092e-01
16.30 2.695153e+00 1.072185e-01
21.19 3.477229e+00 4.737553e-02
27.55 3.174029e+00 9.343744e-02
35.82 5.539383e+00 8.459905e-02
46.57 1.449797e+01 1.122724e-01
60.54 1.339383e+01 1.965583e-01
78.70 1.718963e+01 2.419106e-01
102.31 2.520002e+01 2.771289e-01
133.00 3.138344e+01 2.300706e-01
172.90 7.467687e+01 2.224561e-01
224.77 1.159468e+02 1.357606e+00
292.20 1.733540e+02 1.279476e+00


==> synthetic_App2_CoSaMP_grow_Lag_time_lagrange.txt <==
d time_mean time_std
2.00 5.920937e-01 6.406252e-01
2.60 4.907138e-01 4.008919e-02
3.38 6.480975e-01 4.006638e-02
4.39 1.333595e+00 9.717335e-02
5.71 1.486705e+00 8.956698e-02
7.42 9.349761e-01 1.305582e-01
9.65 1.446184e+00 9.533332e-02
12.54 1.152949e+00 8.215812e-02
16.30 2.102140e+00 1.094183e-01
21.19 2.548638e+00 3.042673e-02
27.55 2.102022e+00 5.644190e-02
35.82 3.595012e+00 3.334918e-02
46.57 1.125396e+01 1.956980e-01
60.54 8.070814e+00 9.746975e-02
78.70 9.030769e+00 2.948447e-01
102.31 1.103835e+01 9.268423e-02
133.00 7.172630e+00 2.329972e-01
172.90 8.661239e+00 2.530992e-01
224.77 1.211548e+01 2.305810e-01
292.20 2.148700e+01 3.528710e-01


==> synthetic_App2_CoSaMP_grow_no_model_time_no-model.txt <==
d time_mean time_std
2.00 4.411960e-01 5.112023e-01
2.60 3.335970e-01 2.488644e-02
3.38 4.380697e-01 1.811139e-02
4.39 8.989695e-01 5.065774e-02
5.71 1.001473e+00 5.049909e-02
7.42 6.132424e-01 1.877756e-02
9.65 9.838038e-01 3.530747e-02
12.54 7.742190e-01 2.142528e-02
16.30 1.450587e+00 3.363799e-02
21.19 1.732268e+00 2.261290e-02
27.55 1.418452e+00 1.033891e-01
35.82 2.439515e+00 1.514152e-01
46.57 7.460371e+00 2.301641e-01
60.54 5.179129e+00 7.866085e-02
78.70 5.402791e+00 3.572252e-02
102.31 7.003788e+00 5.865459e-02
133.00 4.514340e+00 3.451166e-02
172.90 5.621585e+00 5.188677e-02
224.77 7.896752e+00 1.900572e-01
292.20 1.431284e+01 5.048707e-01


==> synthetic_App3_CoSaMP_grow_DP_time_DP.txt <==
d time_mean time_std
4.00 6.538228e-01 1.155489e+00
5.20 4.130764e-01 2.441033e-02
6.76 4.881179e-01 2.791061e-02
8.79 1.130770e+00 5.361928e-02
11.43 9.746409e-01 7.047968e-02
14.86 1.982003e+00 5.975307e-02
19.32 1.034224e+00 7.777813e-02
25.12 1.849925e+00 1.368167e-01
32.66 2.203848e+00 8.397737e-02
42.46 3.326853e+00 5.665375e-02
55.20 2.791543e+00 5.877297e-02
71.76 4.166601e+00 6.092586e-02
93.29 1.012172e+01 2.739010e-01
121.28 1.068208e+01 1.175456e-01
157.66 2.771888e+01 1.848052e+00
204.96 2.216407e+01 1.189152e+00
266.45 3.975974e+01 2.702229e+00
346.38 5.761441e+01 7.214407e-01
450.29 1.233708e+02 4.146754e+00
585.38 2.153563e+02 1.406561e+00


==> synthetic_App3_CoSaMP_grow_Lag_time_lagrange.txt <==
d time_mean time_std
4.00 5.028672e-01 6.900842e-01
5.20 3.850489e-01 2.314495e-02
6.76 4.680726e-01 2.613007e-02
8.79 1.185188e+00 1.761179e-01
11.43 9.909510e-01 5.910972e-02
14.86 2.149487e+00 1.320826e-01
19.32 1.047557e+00 1.361347e-01
25.12 1.851289e+00 1.566504e-01
32.66 1.949582e+00 1.015380e-01
42.46 2.975016e+00 8.942740e-02
55.20 2.314489e+00 1.907768e-01
71.76 3.089377e+00 6.410610e-02
93.29 8.276676e+00 1.364705e-01
121.28 7.894967e+00 2.533757e-01
157.66 2.055530e+01 2.173378e-01
204.96 1.027502e+01 2.085554e-01
266.45 1.903026e+01 2.940299e-01
346.38 2.156108e+01 3.080811e-01
450.29 4.047625e+01 5.703009e-01
585.38 1.003543e+02 1.503836e+00


==> synthetic_App3_CoSaMP_grow_no_model_time_no-model.txt <==
d time_mean time_std
4.00 3.969173e-01 5.138514e-01
5.20 3.179715e-01 3.150540e-02
6.76 3.697022e-01 1.628295e-02
8.79 8.342069e-01 4.333225e-02
11.43 7.223763e-01 3.472779e-02
14.86 1.573723e+00 9.265593e-02
19.32 6.865855e-01 3.030720e-02
25.12 1.265071e+00 4.166068e-02
32.66 1.461257e+00 4.238998e-02
42.46 2.160100e+00 1.175357e-01
55.20 1.548622e+00 5.862976e-02
71.76 2.263829e+00 5.731775e-02
93.29 6.178856e+00 1.815376e-01
121.28 5.549793e+00 1.821373e-02
157.66 1.511407e+01 1.811286e-01
204.96 7.731580e+00 1.484563e-01
266.45 1.536740e+01 1.137994e+00
346.38 1.761947e+01 1.084187e+00
450.29 3.148031e+01 1.291481e+00
585.38 8.432758e+01 3.379064e+00


==> synthetic_CoSaMP_grow_time_DP.txt <==
d time_mean time_std
10 2.343951e+00 2.573212e+00
13 2.192364e+00 4.495489e-01
17 2.851368e+00 7.011051e-01
22 3.069793e+00 4.002790e-01
28 2.425924e+00 2.132777e-01
37 4.418171e+00 3.807390e-01
48 8.953149e+00 9.037868e-01
63 8.429780e+00 1.076025e+00
82 2.166273e+01 5.106564e+00
106 2.129214e+01 3.620307e+00
138 2.493374e+01 1.324951e+00
179 3.449216e+01 3.002633e+00
233 6.748135e+01 3.163078e+00
303 1.507140e+02 1.536903e+01


==> synthetic_CoSaMP_grow_time_lagrange.txt <==
d time_mean time_std
10 1.739133e+00 1.084084e+00
13 1.740087e+00 2.966089e-01
17 1.334374e+00 3.700929e-01
22 1.724975e+00 2.389165e-01
28 1.818822e+00 1.625007e-01
37 3.229809e+00 3.165504e-01
48 6.836569e+00 4.128220e-01
63 5.856869e+00 8.237800e-01
82 1.206819e+01 1.900734e+00
106 7.634949e+00 1.251328e+00
138 1.534051e+01 1.017843e+00
179 1.316201e+01 2.066820e+00
233 2.243330e+01 1.239818e+00
303 3.713847e+01 2.419867e+00


==> synthetic_CoSaMP_grow_time_no-model.txt <==
d time_mean time_std
10 1.656208e+00 2.107306e+00
13 1.018325e+00 2.125270e-01
17 1.190398e+00 3.958117e-01
22 1.140295e+00 1.017070e-01
28 1.410690e+00 1.501206e-01
37 2.331043e+00 2.054477e-01
48 5.363148e+00 5.544465e-01
63 3.727246e+00 8.044892e-01
82 7.590151e+00 2.497838e-01
106 4.840155e+00 7.376765e-02
138 9.391236e+00 9.340662e-01
179 9.843488e+00 1.012324e+00
233 1.754663e+01 1.118269e+00
303 3.309674e+01 3.429024e+00


==> synthetic_DP_vs_Lag_fixed_d_DP_time_DP.txt <==
d time_mean time_std
2 5.777352e-01 5.292737e-03
3 7.617959e-01 2.912042e-03
6 1.158443 2.833072e-03
10 2.134675 4.976569e-03
18 3.421795 9.611618e-03
32 5.547225 6.509095e-03
56 7.858729 1.125327e-02
100 20.31804 6.732703e-02
178 39.74645 1.104449e-01
316 98.48947 1.267481e-01
562 144.3750e+00 1.524329e-01
1000 248.0105e+00 3.909756e-01
1778 420.2359e+00 3.803455e-01
3162 914.9525e+00 3.989380e+00


==> synthetic_DP_vs_Lag_fixed_d_Lag_time_lagrange.txt <==
d time_mean time_std
2 7.268443e-01 3.322745e-03
3 5.915020e-01 2.484163e-03
6 7.183032e-01 2.521715e-03
10 8.479045e-01 3.905472e-03
18 1.401860 4.714952e-03
32 1.323527 4.002838e-03
56 1.799461 5.307088e-03
100 2.533806 7.410053e-03
178 2.274658 7.842045e-03
316 3.017039 8.664657e-03
562 2.828091 7.997390e-03
1000 2.327677 1.656306e-02
1778 3.629287 8.144640e-03
3162 4.017550 1.032238e-02


==> synthetic_DP_vs_Lag_fixed_d_ratio.txt <==
s time_mean time_std time_ratio
1 8.440411e-02 2.531067e-01 7.965974e-03
2 4.189183e-03 3.309652e-03 3.231682e-01
3 3.954865e-03 2.200600e-03 5.645320e-01
6 9.382010e-03 1.688523e-02 8.856432e-01
10 5.422282e-03 3.151669e-03 1.909641e+00
18 8.909406e-03 8.430815e-03 1.791122e+00
32 8.951200e-03 2.317228e-03 2.960409e+00
56 1.377357e-02 6.840358e-03 3.398329e+00
100 1.472077e-02 5.189404e-03 6.517918e+00
178 1.382458e-02 5.081001e-03 1.088349e+01
316 1.244575e-02 5.552480e-03 2.225389e+01
562 1.229393e-02 6.395742e-03 6.085480e+01
1000 1.601614e-02 7.547056e-03 7.784266e+01
1778 1.762936e-02 8.575438e-03 1.160751e+02
3162 2.365680e-02 8.098444e-03 2.378936e+02


==> synthetic_DP_vs_Lag_fixed_s_DP_time_DP.txt <==
d time_mean time_std
10481 3.175015 5.141706e-03
11788 3.842616 9.442806e-03
13257 3.922926 7.968790e-03
14910 4.430649 3.976894e-03
16768 5.212049 6.103409e-03
18859 5.538070 2.962218e-03
21210 7.120051 1.111098e-02
23853 7.215577 7.922380e-03
26827 7.939289 6.345656e-03
30171 8.979418 5.076044e-03
33932 10.00090 4.776707e-03
38162 11.28385 6.072723e-03
42919 14.38356 6.430933e-02
48270 14.07117 5.233065e-03
54287 15.92911 5.530882e-03
61054 17.72230 4.529476e-03
68665 21.70467 6.229859e-02
77224 23.22416 1.816120e-02
86851 25.17142 4.227512e-03
97678 30.94992 6.113543e-02
109854 31.98911 1.125939e-02
123548 38.19668 6.330114e-02
138950 67.31083 5.529064e-02
156271 74.04524 1.512775e-02
175751 78.56373 8.776471e-03
197660 86.21254 2.335650e-02
222300 92.43153 8.161402e-03
250011 104.7689 7.991017e-02
281177 109.9334 2.020658e-02
316228 119.6182 1.706565e-02


==> synthetic_DP_vs_Lag_fixed_s_Lag_time_lagrange.txt <==
d time_mean time_std
10481 3.802819e-01 2.619637e-03
11788 4.242418e-01 3.087432e-03
13257 4.404280e-01 3.569812e-03
14910 3.956553e-01 1.434218e-03
16768 5.085808e-01 2.426040e-03
18859 7.632392e-01 4.237712e-03
21210 9.023352e-01 4.564297e-03
23853 1.020918 5.272462e-03
26827 9.636173e-01 4.201832e-03
30171 1.132884 3.547668e-03
33932 1.282768 4.561850e-03
38162 1.255557 2.669695e-03
42919 1.393331 3.827118e-03
48270 1.797160 5.323581e-03
54287 1.945334 6.777778e-03
61054 1.997087 5.962209e-03
68665 1.960855 4.472857e-03
77224 2.011100 5.310666e-03
86851 2.312531 8.895463e-03
97678 3.077156 8.520002e-03
109854 3.085108 1.088642e-02
123548 3.586828 1.193377e-02
138950 4.231746 1.372212e-02
156271 5.387226 1.633637e-02
175751 6.069413 1.427049e-02
197660 6.912581 1.297886e-02
222300 9.014961 5.550089e-02
250011 8.390501 1.634262e-02
281177 12.63825 8.067178e-02
316228 13.09239 7.043851e-02


==> synthetic_DP_vs_Lag_grow_ratio.txt <==
d time_mean time_std time_ratio
13 3.339704e-04 1.568315e-04 5.598840e+00
22 6.161299e-04 1.783633e-04 9.664935e+00
28 1.024280e-03 2.072974e-03 9.700033e+00
37 2.085779e-03 3.914854e-03 7.745255e+00
48 2.225387e-03 2.340873e-03 1.119624e+01
63 2.125445e-03 1.780479e-03 1.859285e+01
82 3.343016e-03 2.612990e-03 1.859223e+01
106 3.417932e-03 2.422431e-03 3.690345e+01
138 4.938400e-03 2.484053e-03 5.722930e+01
180 6.986193e-03 4.150571e-03 6.226963e+01
233 1.041477e-02 3.727971e-03 5.898565e+01
303 1.709281e-02 1.546028e-02 6.896351e+01
393 2.022308e-02 8.690803e-03 1.077642e+02
512 2.497411e-02 1.270588e-02 1.408641e+02


==> synthetic_prob_CoSaMP.txt <==
x y
80 0.000000e+00
100 0.000000e+00
120 0.000000e+00
140 0.000000e+00
160 0.000000e+00
180 2.000000e-01
200 7.000000e-01
220 1.000000e+00
240 1.000000e+00
260 1.000000e+00
280 1.000000e+00


==> synthetic_prob_DP.txt <==
x y
80 0.000000e+00
100 0.000000e+00
120 1.000000e-01
140 9.000000e-01
160 1.000000e+00
180 1.000000e+00
200 1.000000e+00
220 1.000000e+00
240 1.000000e+00
260 1.000000e+00
280 1.000000e+00


==> synthetic_prob_Lagrangian.txt <==
x y
80 0.000000e+00
100 0.000000e+00
120 1.000000e-01
140 9.000000e-01
160 1.000000e+00
180 1.000000e+00
200 1.000000e+00
220 1.000000e+00
240 1.000000e+00
260 1.000000e+00
280 1.000000e+00

